Statistics of the Effective Massive MIMO Channel in Correlated Rician Fading

Massive MIMO base stations use multiple spatial diversity branches, which are often assumed to be uncorrelated in theoretical work. Correlated branches are considered seldom since they are mathematically less tractable. For correlated Rician fading, only the first- and second-order moments have been explored. To describe propagation environments more accurately, full distribution functions are needed. This manuscript provides these functions for the maximum ratio combining effective channel, a quadratic form of a random complex normal channel vector. Its mean vector and covariance matrix are based on a plane wave model incorporating array geometry, antenna element pattern, power angular spectra and power delay profiles. Closed-form approximations of the distribution functions are presented, to allow the fast evaluation of many real-world scenarios. The statistical framework is used to show that low-directivity antenna elements provide better performance in angular constricted Rician fading with off-axis incidence than high-directivity elements. Moreover, two base station array layouts are compared, showing that a half-circle array illuminates a cell more evenly than a uniform linear array. With the full distribution functions available, performance can be compared over the full range of received powers and not only based on the average SNR.

==> data/K_-1000-M_32.csv <==
-7.633446305030796	1.5471290016367965e-12	9.999999999999819e-15	26.679758661832842
-7.619812858725766	1.675926794034331e-12	1.0873325431432386e-14	26.663144854259933
-7.606179412420735	1.8153479108245933e-12	1.1822303039865915e-14	26.646479648344858
-7.592545966115704	1.966259930241362e-12	1.285342988538769e-14	26.62976288908454
-7.5789125198106735	2.129600535218073e-12	1.3973755895046503e-14	26.612994421045162
-7.565279073505643	2.30638311395488e-12	1.5190930449806373e-14	26.59617408835987
-7.551645627200611	2.4977028024379583e-12	1.651325285612283e-14	26.57930173473639
-7.5380121808955804	2.704743003322077e-12	1.7949727022432652e-14	26.562377203436867
-7.52437873459055	2.9287824182342924e-12	1.9510120686909968e-14	26.545400337302024
-7.510745288285519	3.171202633390005e-12	2.120502957107378e-14	26.528370978732656
-7.497111841980488	3.4334963014738987e-12	2.3045946864237554e-14	26.51128896968829
-7.483478395675458	3.717275966021642e-12	2.504533847669898e-14	26.494154151703288
-7.469844949370427	4.024283578066644e-12	2.7216724535120882e-14	26.476966365867334
-7.456211503065396	4.356400758621234e-12	2.957476763187621e-14	26.45972545283606
-7.442578056760365	4.715659864636297e-12	3.2135368381614066e-14	26.442431252819105
-7.428944610455335	5.1042559204810186e-12	3.491576888301077e-14	26.42508360559741
-7.415311164150304	5.524559481695234e-12	3.7934664732072565e-14	26.407682350502586
-7.401677717845272	5.979130502840702e-12	4.121232628538528e-14	26.39022732643446
-7.388044271540242	6.4707332867241265e-12	4.477072992819912e-14	26.372718371839937
-7.374410825235211	7.0023525981296794e-12	4.863370016290169e-14	26.355155324729033
-7.36077737893018	7.577211031476355e-12	5.2827063399142905e-14	26.337538022673506
-7.3471439326251495	8.198787728586502e-12	5.737881439773018e-14	26.319866302790643
-7.333510486320119	8.870838550013586e-12	6.231929639676338e-14	26.302140001758012
-7.319877040015088	9.597417811175955e-12	6.768139603114178e-14	26.284358955811207
-7.306243593710057	1.0382901702919124e-11	7.350075424548781e-14	26.26652300073603
-7.292610147405027	1.1232013525143861e-11	7.981599449669138e-14	26.248631971865674
-7.278976701099996	1.2149850871786723e-11	8.666896964578683e-14	26.230685704096388
-7.265343254794965	1.3141914915825744e-11	9.410502905094618e-14	26.212684031868758
-7.2517098084899345	1.4214141954130666e-11	1.0217330749368501e-13	26.19462678917578
-7.238076362184903	1.537293738393286e-11	1.1092703770069348e-13	26.176513809560692
-7.224442915879872	1.6625212295552027e-11	1.2042388836401974e-13	26.15834492611581
-7.2108094695748415	1.7978422879778258e-11	1.307263297135087e-13	26.140119971482232
-7.197176023269811	1.9440612863125637e-11	1.4190202885872974e-13	26.12183877784883
-7.18354257696478	2.1020459200055688e-11	1.540242772935784e-13	26.103501176951866
-7.169909130659749	2.272732126830106e-11	1.6717245314639273e-13	26.085107000072163
-7.156275684354719	2.4571293831709558e-11	1.8143252096286165e-13	26.066656078043618
-7.142642238049688	2.6563264054651345e-11	1.9689757202981723e-13	26.04814824123458
-7.129008791744657	2.871497287310764e-11	2.1366840848521148e-13	26.029583319563237
-7.1153753454396265	3.103908105007376e-11	2.318541747159253e-13	26.010961142495077
-7.101741899134595	3.354924026719866e-11	2.5157303982124373e-13	25.992281539035268
-7.088108452829564	3.626016963051232e-11	2.729529352169161e-13	25.973544337726196
-7.074475006524533	3.918773799600267e-11	2.961323517755396e-13	25.954749366662746
-7.060841560219503	4.234905255057471e-11	3.212612012442762e-13	25.935896453473745
-7.047208113914472	4.57625541160578e-11	3.4850174705261187e-13	25.916985425330644
-7.033574667609441	4.9448119678214155e-11	3.780296100242336e-13	25.898016108944745
-7.019941221304411	5.3427172679473826e-11	4.100348549380118e-13	25.878988330564894
-7.00630777499938	5.7722801653662635e-11	4.4472316434859055e-13	25.859901915985763
-6.992674328694349	6.235988782313845e-11	4.823171065774991e-13	25.840756690529457
-6.979040882389318	6.736524232422106e-11	5.230575053244926e-13	25.82155247906113
-6.965407436084288	7.276775377522235e-11	5.672049189300495e-13	25.802289105986247
-6.951773989779257	7.859854695344732e-11	6.150412379443346e-13	25.78296639524315
-6.938140543474225	8.489115340329013e-11	6.668714103308563e-13	25.763584170300543
-6.924507097169195	9.168169485728691e-11	7.230253043573154e-13	25.74414225417323
-6.910873650864164	9.900908041575456e-11	7.838597200059412e-13	25.724640469405003
-6.897240204559133	1.0691521849935199e-10	8.49760560573866e-13	25.70507863806877
-6.8836067582541025	1.1544524466216834e-10	9.211451770372913e-13	25.68545658178144
-6.869973311949072	1.246477664313413e-10	9.984648987252773e-13	25.665774121686034
-6.856339865644041	1.3457512642348037e-10	1.0822077648923598e-12	25.64603107845968
-6.84270641933901	1.4528368507805461e-10	1.1729014729055258e-12	25.62622727231172
-6.82907297303398	1.568341244443537e-10	1.2711165599700105e-12	25.606362522982806
-6.815439526728949	1.6929177456165131e-10	1.3774698366189189e-12	25.586436649744705
-6.801806080423917	1.8272696408262343e-10	1.49262809159144e-12	25.566449471399597
-6.788172634118887	1.9721539690809306e-10	1.6173120892285973e-12	25.546400806277934
-6.774539187813856	2.128385567279599e-10	1.752300882136296e-12	25.526290472245346
-6.760905741508825	2.2968414149746676e-10	1.898436463600136e-12	25.50611828669255
-6.7472722952037945	2.4784653002364437e-10	2.0566287861125027e-12	25.485884066535785
-6.733638848898764	2.6742728299073215e-10	2.2278611743787163e-12	25.46558762822299
-6.720005402593733	2.8853568091912655e-10	2.413196163333732e-12	25.44522878773324
-6.706371956288702	3.1128930172925147e-10	2.6137817940224997e-12	25.424807360569588
-6.692738509983672	3.3581464077079434e-10	2.830858402691165e-12	25.404323161757013
-6.679105063678641	3.622477763807461e-10	3.065765941124182e-12	25.383776005857225
-6.66547161737361	3.907350842485201e-10	3.3199518691398677e-12	25.363165706951598
-6.651838171068579	4.2143400409912805e-10	3.5949796632555874e-12	25.342492078648682
-6.638204724763549	4.545138624512892e-10	3.892537988859959e-12	25.321754934082787
-6.624571278458517	4.901567554719974e-10	4.214450586803858e-12	25.30095408591152
-6.610937832153486	5.285584962308984e-10	4.562686929156251e-12	25.280089346322466
-6.597304385848456	5.699296309591144e-10	4.939373702996627e-12	25.259160527024385
-6.583670939543425	6.144965292394558e-10	5.3468071855364924e-12	25.23816743924657
-6.570037493238394	6.625025533993439e-10	5.787466578620429e-12	25.21710989374565
-6.5564040469333635	7.142093127435316e-10	6.264028375747268e-12	25.195987700807404
-6.542770600628333	7.698980086578172e-10	6.779381840245212e-12	25.17480067023013
-6.529137154323302	8.298708770332962e-10	7.336645679091288e-12	25.15354861134033
-6.515503708018271	8.944527349076505e-10	7.939186003193488e-12	25.132231332991335
-6.50187026171324	9.639926386971437e-10	8.590635671709197e-12	25.11084864355344
-6.488236815408209	1.038865661904443e-9	9.294915125245292e-12	25.089400350921053
-6.474603369103178	1.1194748007294384e-9	1.0056254820576347e-11	25.067886262510967
-6.460969922798148	1.2062530165916592e-9	1.087921938787548e-11	25.046306185261816
-6.447336476493117	1.2996654251929505e-9	1.1768733640428676e-11	25.0246599256342
-6.433703030188086	1.4002116424082602e-9	1.2730110576406693e-11	25.002947289610262
-6.4200695838830555	1.508428298000338e-9	1.376908152261048e-11	24.981168082691806
-6.406436137578025	1.6248917289033465e-9	1.4891828581134103e-11	24.959322109909383
-6.392802691272994	1.7502208646236595e-9	1.6105019551787856e-11	24.937409175804046
-6.379169244967963	1.8850803181634345e-9	1.741584551580309e-11	24.91542908444335
-6.365535798662933	2.0301836967806148e-9	1.8832061279993524e-11	24.893381639421282
-6.351902352357902	2.186297147875551e-9	2.0362028895175792e-11	24.871266643842294
-6.338268906052871	2.354243156328672e-9	2.2014764478248656e-11	24.849083900337263
-6.3246354597478405	2.5349046107188353e-9	2.379998858418152e-11	24.826833211061302
-6.311002013442809	2.7292291570308448e-9	2.5728180392116013e-11	24.804514377687205
-6.297368567137778	2.938233859711742e-9	2.7810635989010347e-11	24.78212720140511
-6.283735120832747	3.1630101912801704e-9	3.005953105496984e-11	24.759671482929882
-6.270101674527717	3.4047293731065868e-9	3.248798827642984e-11	24.737147022500636
-6.256468228222686	3.6646480915084678e-9	3.5110149837107915e-11	24.714553619872568
-6.242834781917655	3.944114614913878e-9	3.7941255361898796e-11	24.69189107432381
-6.229201335612625	4.244575339576134e-9	4.0997725716172146e-11	24.66915918465366
-6.215567889307594	4.5675817931402266e-9	4.4297253091820456e-11	24.646357749183
-6.201934443002562	4.914798127327077e-9	4.785889784267768e-11	24.623486565754177
-6.1883009966975315	5.2880091330695935e-9	5.170319256515097e-11	24.600545431729504
-6.174667550392501	5.689128813646805e-9	5.5852253955552344e-11	24.577534143998594
-6.16103410408747	6.120209553709361e-9	6.032990301379113e-11	24.55445249896768
-6.147400657782439	6.583451924605342e-9	6.516179420390408e-11	24.531300292567323
-6.133767211477409	7.081215169056801e-9	7.037555422549369e-11	24.508077320250443
-6.120133765172378	7.616028411096649e-9	7.600093109703975e-11	24.484783376994706
-6.106500318867347	8.19060264015292e-9	8.20699543017454e-11	24.461418257293893
-6.0928668725623165	8.807843521416098e-9	8.861710680030845e-11	24.43798175517558
-6.079233426257286	9.470865087977885e-9	9.567950977192463e-11	24.41447366418441
-6.065599979952255	1.0183004373905076e-8	1.0329712100609708e-10	24.390893777390637
-6.051966533647224	1.0947837051224763e-8	1.1151294793307686e-10	24.36724188738912
-6.038333087342194	1.1769194137897478e-8	1.2037327635053265e-10	24.343517786299685
-6.024699641037163	1.2651179848223815e-8	1.2992791597893887e-10	24.319721265767573
-6.011066194732131	1.3598190661715482e-8	1.4023046405758113e-10	24.295852116963697
-5.997432748427101	1.4614935691407895e-8	1.513385882786942e-10	24.27191013058537
-5.98379930212207	1.5706458437777612e-8	1.6331433044804443e-10	24.247895096856535
-5.970165855817039	1.6878160019983964e-8	1.762244323577312e-10	24.223806805528717
-5.9565324095120085	1.8135823982033903e-8	1.901406854609169e-10	24.199645045881162
-5.942898963206978	1.9485642777708123e-8	2.0514030604912968e-10	24.17540960671988
-5.929265516901947	2.093424604472554e-8	2.2130633775133082e-10	24.15110027638527
-5.915632070596916	2.2488730785658734e-8	2.387280833007963e-10	24.126716842742088
-5.901998624291885	2.415669358058957e-8	2.575015676505492e-10	24.102259093188987
-5.888365177986854	2.594626496439709e-8	2.7773003466274325e-10	24.077726814649044
-5.874731731681823	2.786614611004153e-8	2.99524479751232e-10	24.053119793587243
-5.861098285376793	2.9925647968051505e-8	3.230042210211575e-10	24.028437815994252
-5.847464839071762	3.2134733021931344e-8	3.482975116239605e-10	24.003680667396008
-5.833831392766731	3.4504059829284124e-8	3.7554219623480383e-10	23.97884813285254
-5.8201979464617	3.704503052898755e-8	4.048864147574068e-10	23.95393999695715
-5.80656450015667	3.9769841506141e-8	4.364893565752112e-10	23.928956043844266
-5.792931053851639	4.2691537418413395e-8	4.705220688948838e-10	23.903896057181626
-5.779297607546608	4.582406880011587e-8	5.071683229697569e-10	23.87875982016972
-5.7656641612415775	4.9182353473787065e-8	5.466255422493885e-10	23.853547115557948
-5.752030714936547	5.278234201322748e-8	5.891057967769955e-10	23.82825772562857
-5.738397268631516	5.66410875171128e-8	6.348368684490374e-10	23.80289143220662
-5.724763822326485	6.077681996824833e-8	6.840633920653808e-10	23.7774480166587
-5.711130376021454	6.520902547036619e-8	7.370480774298149e-10	23.751927259896263
-5.697496929716423	6.995853067239956e-8	7.940730181178882e-10	23.72632894236809
-5.683863483411392	7.504759270913618e-8	8.554410929058437e-10	23.700652844078554
-5.670230037106362	8.049999500702249e-8	9.214774662580818e-10	23.674898744571554
-5.656596590801331	8.634114932543604e-8	9.925311946994449e-10	23.649066422940777
-5.6429631444963	9.259820442597699e-8	1.0689769463559274e-9	23.623155657828878
-5.6293296981912695	9.93001617862946e-8	1.151216841434566e-9	23.597166227429078
-5.615696251886238	1.0647799879994303e-7	1.2396824219298213e-9	23.57109790948623
-5.602062805581207	1.14164799930524e-7	1.3348367593968939e-9	23.54495048129864
-5.5884293592761765	1.2239589631646252e-7	1.4371767102189806e-9	23.51872371971919
-5.574795912971146	1.3120901435244767e-7	1.5472353284193424e-9	23.4924174011553
-5.561162466666115	1.4064443380513158e-7	1.6655844467343459e-9	23.4660313015773
-5.547529020361084	1.5074515605374287e-7	1.7928374373709242e-9	23.439565196509665
-5.533895574056054	1.6155708308160057e-7	1.929652164622621e-9	23.413018861039586
-5.520262127751023	1.7312920788151703e-7	2.076734142320861e-9	23.386392069816726
-5.506628681445992	1.8551381697712018e-7	2.2348399099443067e-9	23.35968459705707
-5.492995235140961	1.9876670580374632e-7	2.404780642118355e-9	23.33289621653562
-5.479361788835931	2.1294740773634657e-7	2.5874260071942367e-9	23.306026701605685
-5.4657283425309	2.2811943759742174e-7	2.7837082916214226e-9	23.279075825183366
-5.452094896225869	2.443505505274959e-7	2.9946268079107114e-9	23.252043359758197
-5.438461449920839	2.617130171514767e-7	3.2212526051416023e-9	23.224929077393416
-5.424828003615808	2.8028391602863774e-7	3.464733502190519e-9	23.197732749727663
-5.411194557310777	3.001454444313323e-7	3.72629946516152e-9	23.17045414797738
-5.397561111005746	3.2138524855752033e-7	4.007268351879425e-9	23.1430930429387
-5.383927664700715	3.440967743465642e-7	4.309052047782518e-9	23.115649204989687
-5.370294218395684	3.68379640133798e-7	4.633163019098237e-9	23.088122404092356
-5.356660772090653	3.9434003245101093e-7	4.981221310851588e-9	23.060512409793564
-5.343027325785623	4.2209112635437047e-7	5.3549620190086395e-9	23.032818991233885
-5.329393879480592	4.5175353173928554e-7	5.756243267921523e-9	23.00504191713964
-5.31576043317556	4.8345576718535e-7	6.187054726218173e-9	22.97718095583248
-5.30212698687053	5.173347629609154e-7	6.649526696381609e-9	22.94923587522986
-5.288493540565499	5.535363949090918e-7	7.145939815487366e-9	22.921206442847772
-5.274860094260468	5.922160510337738e-7	7.678735406933122e-9	22.893092425803072
-5.2612266479554375	6.335392327053824e-7	8.25052652548873e-9	22.86489359081645
-5.247593201650407	6.776821925136704e-7	8.864109740656499e-9	22.836609704214798
-5.233959755345376	7.248326109078768e-7	9.522477706147726e-9	22.808240531934384
-5.220326309040345	7.751903138817956e-7	1.0228832566248117e-8	22.779785839521555
-5.206692862735315	8.289680340880194e-7	1.0986600253024179e-8	22.751245392142778
-5.193059416430284	8.863922178944464e-7	1.1799445731656252e-8	22.72261895457891
-5.179425970125253	9.477038810359514e-7	1.2671289254735703e-8	22.69390629122649
-5.1657925238202225	1.013159515658388e-6	1.3606323690112848e-8	22.66510716611624
-5.152159077515192	1.083032051703115e-6	1.4609032990876563e-8	22.63622134289924
-5.138525631210161	1.157611875742196e-6	1.5684211880226922e-8	22.607248584858556
-5.12489218490513	1.2372079105420855e-6	1.683698682850312e-8	22.578188654910747
-5.1112587386001	1.3221487588078325e-6	1.807283840428959e-8	22.549041315611174
-5.097625292295069	1.4127839147487288e-6	1.9397625086581245e-8	22.51980632915054
-5.083991845990037	1.5094850472981444e-6	2.0817608630205985e-8	22.490483457366842
-5.070358399685007	1.6126473590255308e-6	2.2339481082342263e-8	22.4610724617471
-5.056724953379976	1.7226910249924798e-6	2.397039355384726e-8	22.431573103431347
-5.043091507074945	1.840062716028566e-6	2.5717986855370724e-8	22.40198514320605
-5.029458060769914	1.9652372111419062e-6	2.7590424114833845e-8	22.372308341522942
-5.015824614464884	2.09871910402008e-6	2.959642549983563e-8	22.342542458494822
-5.002191168159852	2.241044608842512e-6	3.174530517593741e-8	22.312687253900926
-4.988557721854821	2.3927834708920038e-6	3.404701063955146e-8	22.282742487191125
-4.974924275549791	2.5545409877411805e-6	3.6512164572442656e-8	22.252707917488184
-4.96129082924476	2.7269601470834987e-6	3.915210937347545e-8	22.222583303600793
-4.947657382939729	2.9107238875928293e-6	4.197895453254945e-8	22.192368404008757
-4.9340239366346985	3.1065574895246796e-6	4.500562702122376e-8	22.162062976891498
-4.920390490329668	3.3152311021055128e-6	4.824592488492014e-8	22.131666780113765
-4.906757044024637	3.537562415123352e-6	5.1714574232271495e-8	22.101179571238397
-4.893123597719606	3.7744194825016756e-6	5.542728982869871e-8	22.070601107529768
-4.879490151414576	4.026723706031256e-6	5.940083951327759e-8	22.039931145958132
-4.865856705109545	4.2954529878439265e-6	6.365311267068021e-8	22.00916944320301
-4.852223258804514	4.581645060637239e-6	6.820319300329237e-8	21.978315755666344
-4.8385898124994835	4.8864010051091085e-6	7.307143586290915e-8	21.94736983946086
-4.824956366194453	5.210888964528842e-6	7.827955041604226e-8	21.916331450430075
-4.811322919889422	5.556348066851516e-6	8.385068693274456e-8	21.88520034415417
-4.797689473584391	5.92409256529698e-6	8.980952950537577e-8	21.853976275939193
-4.78405602727936	6.315516208852032e-6	9.618239452103062e-8	21.82265900083846
-4.770422580974329	6.732096854691844e-6	1.0299733522978665e-7	21.791248273657622
-4.756789134669298	7.175401335106353e-6	1.1028425277028645e-7	21.759743848943778
-4.743155688364268	7.647090592130682e-6	1.1807501403436773e-7	21.728145481015993
-4.729522242059237	8.148925093668931e-6	1.2640357677398307e-7	21.696452923945046
-4.715888795754206	8.682770545615921e-6	1.35306122376177e-7	21.664665931583652
-4.702255349449175	9.250603915096304e-6	1.4482119675552956e-7	21.632784257554665
-4.688621903144144	9.85451978070639e-6	1.549898598384241e-7	21.600807655265715
-4.674988456839113	1.0496737026358065e-5	1.6585584413989135e-7	21.568735877913344
-4.661355010534082	1.1179605896091084e-5	1.7746572296104348e-7	21.53656867848837
-4.647721564229052	1.1905615428041752e-5	1.898690887644164e-7	21.504305809790136
-4.634088117924021	1.2677401286563427e-5	2.0311874231493524e-7	21.471947024417076
-4.62045467161899	1.349775401239358e-5	2.1727089320601752e-7	21.439492074789918
-4.6068212253139595	1.4369627711630808e-5	2.3238537242439223e-7	21.406940713150238
-4.593187779008929	1.529614920523776e-5	2.4852585764203496e-7	21.37429269156926
-4.579554332703898	1.628062766177188e-5	2.6576011196134586e-7	21.341547761953343
-4.565920886398867	1.732656473702646e-5	2.8416023687789336e-7	21.308705676059436
-4.552287440093837	1.8437665245326324e-5	3.03802940266721e-7	21.275766185486418
-4.538653993788806	1.9617848388340227e-5	3.24769820240499e-7	21.24272904169711
-4.525020547483775	2.087125956833767e-5	3.4714766577301035e-7	21.20959399602443
-4.5113871011787445	2.2202282814040787e-5	3.710287750289357e-7	21.17636079966951
-4.497753654873714	2.3615553848430453e-5	3.9651129238982343e-7	21.14302920372445
-4.484120208568682	2.5115973829075145e-5	4.2369956521870764e-7	21.109598959162295
-4.4704867622636515	2.6708723792926963e-5	4.527045214593582e-7	21.07606981686184
-4.456853315958621	2.83992798387977e-5	4.836440692240313e-7	21.04244152760643
-4.44321986965359	3.019342908220444e-5	5.166435195827352e-7	21.008713842102026
-4.429586423348559	3.209728641859675e-5	5.518360338293277e-7	20.974886510969714
-4.415952977043529	3.4117312132636326e-5	5.893630965657918e-7	20.94095928476959
-4.402319530738497	3.62603303925797e-5	6.293750160140958e-7	20.90693191400963
-4.388686084433466	3.853354867046004e-5	6.720314530368293e-7	20.872804149138496
-4.375052638128436	4.0944578130498484e-5	7.175019804224948e-7	20.83857574057789
-4.361419191823405	4.3501455029684256e-5	7.659666740704507e-7	20.80424643871624
-4.347785745518374	4.6212663176377844e-5	8.176167377915149e-7	20.769815993919316
-4.334152299213343	4.908715749454602e-5	8.726551635268777e-7	20.735284156547003
-4.320518852908313	5.213438874299698e-5	9.312974288760111e-7	20.700650676963896
-4.306885406603282	5.536432944106945e-5	9.937722339207658e-7	20.665915305538988
-4.293251960298251	5.878750105404338e-5	1.0603222794258203e-6	20.63107779267131
-4.279618513993221	6.241500249363619e-5	1.1312050886031757e-6	20.596137888782433
-4.26598506768819	6.625853999105606e-5	1.2066938747295762e-6	20.561095344342235
-4.252351621383159	7.033045840215529e-5	1.287078457020856e-6	20.525949909879646
-4.238718175078128	7.464377400640888e-5	1.3726662272809024e-6	20.490701335979534
-4.225084728773098	7.921220886387407e-5	1.463783169963958e-6	20.455349373309772
-4.211451282468067	8.405022679631584e-5	1.5607749384156851e-6	20.4198937726241
-4.197817836163036	8.917307106134052e-5	1.6640079901890845e-6	20.384334284782675
-4.184184389858006	9.459680379051618e-5	1.7738707844683406e-6	20.348670660748923
-4.170550943552974	0.00010033834726531515	1.8907750447760353e-6	20.31290265161539
-4.156917497247943	0.00010641552710683157	2.015157090286707e-6	20.277030008615068
-4.1432840509429125	0.00011284711745815143	2.147479239226694e-6	20.241052483126257
-4.129650604637882	0.00011965288824076519	2.2882312879964615e-6	20.20496982669149
-4.116017158332851	0.00012685365456915925	2.437932069823224e-6	20.168781791029218
-4.1023837120278195	0.00013447132841046453	2.5971310969223014e-6	20.13248812804721
-4.088750265722789	0.00014252897257883553	2.766410290326684e-6	20.09608858985617
-4.075116819417758	0.00015105085715718744	2.9463858017334525e-6	20.05958292878361
-4.061483373112727	0.00016006251844175363	3.1377099319093146e-6	20.022970897386138
-4.047849926807697	0.00016959082050787736	3.3410731503974332e-6	19.986252248472177
-4.034216480502666	0.0001796640194984778	3.557206221485733e-6	19.949426735098456
-4.020583034197635	0.00019031183073987435	3.7868824416018053e-6	19.912494110609313
-4.0069495878926045	0.00020156549879217067	4.030919993540254e-6	19.875454128627467
-3.9933161415875738	0.00021345787054540935	4.290184423150029e-6	19.838306543085473
-3.979682695282543	0.00022602347147497544	4.565591244359193e-6	19.801051108239943
-3.9660492489775123	0.00023929858517341866	4.858108678665337e-6	19.76368757867913
-3.952415802672481	0.00025332133627914427	5.168760535477401e-6	19.726215709347304
-3.9387823563674504	0.0002681317769251174	5.49862923996646e-6	19.68863525555161
-3.9251489100624197	0.0002837719768348551	5.848859015361239e-6	19.650945972994617
-3.911515463757389	0.00030028611719516685	6.220659226916321e-6	19.61314761777574
-3.8978820174523583	0.00031772058843936984	6.615307895070445e-6	19.57523994641608
-3.8842485711473276	0.00033612409207724615	7.034155385628249e-6	19.53722271587485
-3.8706151248422964	0.0003555477467118482	7.478628285118076e-6	19.499095683567297
-3.8569816785372657	0.0003760451983859348	7.950233469798299e-6	19.460858607382463
-3.843348232232235	0.00039767273540447176	8.450562377131299e-6	19.4225112457026
-3.8297147859272043	0.00042048940778285085	8.981295488896337e-6	19.38405335742113
-3.8160813396221736	0.00044455715147313085	9.544207035460507e-6	19.34548470196102
-3.802447893317143	0.00046994091752454074	1.0141169931112111e-5	19.306805039301707
-3.7888144470121117	0.0004967088063364285	1.077416095073996e-5	19.26801412998207
-3.775181000707081	0.0005249322071665284	1.1445266158524341e-5	19.229111735142368
-3.7615475544020502	0.0005546859430582902	1.215668659973659e-5	19.19009761652919
-3.7479141080970195	0.0005860484213552961	1.2910744267126861e-5	19.150971536516593
-3.734280661791989	0.0006191017899735799	1.3709888353833027e-5	19.11173325814121
-3.7206472154869576	0.0006539320996041152	1.455670180518835e-5	19.072382545108333
-3.707013769181927	0.0006906294720213301	1.545390818221697e-5	19.032919161823344
-3.693380322876896	0.0007292882746754999	1.640437885012546e-5	18.993342873405012
-3.6797468765718655	0.000770007301749683	1.7411140505523997e-5	18.953653445723624
-3.666113430266835	0.0008128899618620155	1.8477383056631976e-5	18.913850645408676
-3.652479983961804	0.0008580444725990004	1.9606467871197997e-5	18.87393423987996
-3.638846537656773	0.0009055840620646587	2.080193640738785e-5	18.833903997370832
-3.6252130913517426	0.0009556271776330158	2.2067519243408867e-5	18.79375968695174
-3.611579645046711	0.001008297702092342	2.3407145522169227e-5	18.753501078555498
-3.5979461987416803	0.0010637251773708048	2.4824952827822947e-5	18.713127943002622
-3.5843127524366496	0.001122045036033619	2.632529751159947e-5	18.672640052025354
-3.570679306131619	0.001183398840742602	2.7912765484875736e-5	18.632037178299772
-3.557045859826588	0.0012479345318686566	2.959218349805331e-5	18.591319095465202
-3.5434124135215574	0.0013158066834472364	3.136863092433172e-5	18.55048557814931
-3.5297789672165267	0.0013871767676693941	3.324745206813788e-5	18.509536402009825
-3.516145520911496	0.0014622134280935638	3.523426901852109e-5	18.46847134374662
-3.5025120746064653	0.0015410927617699542	3.7334995068463986e-5	18.427290181138616
-3.4888786283014346	0.001623998610460181	3.955584872164817e-5	18.385992693070424
-3.475245181996404	0.0017111228611395106	4.190336830892978e-5	18.344578659562742
-3.461611735691373	0.0018026657559600317	4.4384427237301215e-5	18.303047861799847
-3.4479782893863415	0.0018988362118549022	4.7006249894833305e-5	18.2614000821685
-3.434344843081311	0.001999852149956273	4.977642823576719e-5	18.219635104273003
-3.42071139677628	0.0021059408350001686	5.270293907048424e-5	18.177752712981608
-3.4070779504712494	0.002217339224880869	5.579416208584024e-5	18.13575269445707
-3.3934445041662187	0.002334294330514601	5.9058898621972904e-5	18.09363483617573
-3.379811057861188	0.0024570635861715048	6.250639123234593e-5	18.051398926980575
-3.3661776115561572	0.0025859152304151846	6.614634405448259e-5	18.00904475709963
-3.3525441652511265	0.002721128697797823	6.998894401953233e-5	17.966572118187802
-3.338910718946096	0.00286299502143546	7.404488292939534e-5	17.92398080335459
-3.325277272641065	0.003011817246592961	7.832538043088952e-5	17.88127060721399
-3.3116438263360344	0.0031679108553862153	8.284220791713204e-5	17.83844132590495
-3.2980103800310028	0.003331604202706176	8.760771338673932e-5	17.79549275713698
-3.284376933725972	0.0035032389634577082	9.263484729245478e-5	17.752424700225003
-3.2707434874209413	0.0036831705911901215	9.793718941115357e-5	17.709236956127985
-3.2571100411159106	0.0038717687881842603	0.00010352897676791043	17.665929327487962
-3.24347659481088	0.004069417987049993	0.00010942513264751183	17.62250161866851
-3.229843148505849	0.004276517843870976	0.0001156412967273309	17.578953635795866
-3.2162097022008185	0.004493483742912328	0.0001221938563659846	17.535285186797754
-3.2025762558957878	0.004720747312900819	0.00012909997908295588	17.491496081452315
-3.188942809590757	0.004958756954855048	0.00013637764626485318	17.44758613141446
-3.1753093632857263	0.00520797838143991	0.00014404568813430868	17.403555150278784
-3.1616759169806956	0.005468895167780542	0.00015212382001843802	17.35940295360864
-3.148042470675664	0.005742009313662563	0.00016063267995377088	17.315129358981675
-3.1344090243706333	0.006027841817026487	0.00016959386766547782	17.270734186046717
-3.1207755780656026	0.006326933258614176	0.00017902998495874928	17.226217256556286
-3.107142131760572	0.0066398443976378105	0.0001889646775608719	17.181578394421482
-3.093508685455541	0.006967156778276581	0.00019942267845259038	17.136817425751232
-3.0798752391505104	0.007309473346815422	0.00021042985272793984	17.09193417891327
-3.0662417928454797	0.007667419079173785	0.0002220132440217531	17.04692848457719
-3.052608346540449	0.008041641618569113	0.00023420112254446664	17.00180017575636
-3.0389749002354183	0.008432811923020048	0.0002470230347636102	16.956549087872112
-3.0253414539303876	0.008841624922353188	0.00026050985477211585	16.91117505879701
-3.011708007625357	0.009268800184351896	0.0002746938373828209	16.86567792891712
-2.9980745613203252	0.009715082589636546	0.0002896086729893114	16.820057541169426
-2.9844411150152945	0.010181243014855996	0.00030528954423246176	16.774313741112643
-2.970807668710264	0.010668079023685086	0.00032177318451229615	16.72844637697338
-2.957174222405233	0.011176415565132129	0.0003390979383844586	16.682455299709893
-2.9435407761002024	0.011707105678571252	0.00035730382388013274	16.636340363060274
-2.9299073297951717	0.012261031204915816	0.000376432596787973	16.590101423608655
-2.916273883490141	0.01283910350326783	0.000396527816936203	16.54373834084124
-2.9026404371851102	0.013442264172341938	0.0004176349165119046	16.497250977207777
-2.8890069908800795	0.014071485775931803	0.00043980127045478105	16.450639198183136
-2.875373544575049	0.01472777257160947	0.0004630762689609514	16.403902872328405
-2.861740098270018	0.015412161241822727	0.0004875113921319046	16.35704187136183
-2.8481066519649865	0.016125721626471478	0.0005131602868028654	16.31005607020972
-2.8344732056599558	0.01686955745603485	0.0005400788455829322	16.262945347084326
-2.820839759354925	0.017644807084229164	0.0005683252881392892	16.215709583550698
-2.8072063130498943	0.018452644219120597	0.0005979602447552775	16.168348664588837
-2.7935728667448636	0.019294278651581634	0.0006290468421911046	16.12086247866112
-2.779939420439833	0.020170956979930297	0.0006616507918743874	16.073250917796774
-2.766305974134802	0.02108396332946001	0.0006958404804457393	16.025513877650912
-2.7526725278297715	0.02203462006559614	0.000731687062682511	15.977651257578106
-2.7390390815247407	0.023024288499322528	0.0007692645568222747	15.92966296071387
-2.72540563521971	0.0240543695834141	0.0008086499423044034	15.88154889404908
-2.7117721889146793	0.025126304598000363	0.0008499232599466911	15.833308968501214
-2.6981387426096477	0.026241575823918464	0.0008931677145706197	15.78494309899743
-2.684505296304617	0.02740170720221092	0.0009384697800864325	15.736451204551784
-2.6708718499995863	0.028608264978102906	0.0009859193070460522	15.68783320835218
-2.6572384036945556	0.02986285832766663	0.0010356096326686955	15.63908903783595
-2.643604957389525	0.031167139965394657	0.0010876376933412163	15.590218624773135
-2.629971511084494	0.03252280673077464	0.0011421041395903752	15.541221905358363
-2.6163380647794634	0.03393160015191467	0.0011991134535222741	15.492098820298953
-2.6027046184744327	0.03539530698416011	0.0012587740687188586	15.442849314890463
-2.589071172169402	0.03691575972168744	0.001321198492577218	15.393473339120623
-2.5754377258643713	0.03849483707985518	0.0013865034310748556	15.343970847753216
-2.5618042795593405	0.04013446444610689	0.00145480991593593	15.294341800428311
-2.548170833254309	0.041836614297136976	0.0015262434341739306	15.244586161742872
-2.534537386949278	0.04360330658000026	0.0016009340599743458	15.194703901366312
-2.5209039406442475	0.04543660905469129	0.001679016588883695	15.144694994122476
-2.507270494339217	0.04733863759575666	0.0017606306742573958	15.094559420097315
-2.493637048034186	0.049311556450392424	0.0018459209659201724	15.044297164738794
-2.4800036017291553	0.05135757845043026	0.00193503725098296	14.993908218959474
-2.4663701554241246	0.0534789651755567	0.0020281345967548435	14.94339257924239
-2.452736709119094	0.05567802706504056	0.0021253734956820335	14.892750247747266
-2.439103262814063	0.05795712347524827	0.0022269200122406194	14.841981232420252
-2.4254698165090325	0.06031866268007792	0.002332945931700362	14.791085547101607
-2.4118363702040018	0.06276510181152127	0.0024436289106716446	14.740063211644536
-2.398202923898971	0.06529894673738527	0.0025591526293404195	14.688914252023466
-2.3845694775939394	0.06792275187324857	0.002679706945286137	14.637638700447589
-2.3709360312889087	0.0706391199257481	0.002805488048771472	14.586236595493014
-2.357302584983878	0.07345070156405009	0.0029366986193867834	14.534707982210403
-2.3436691386788473	0.0763601950165549	0.0030735479839184964	14.483052912247015
-2.3300356923738166	0.07937034558979635	0.003216252275304923	14.431271443985057
-2.316402246068786	0.08248394510635403	0.0033650345925391647	14.379363642654624
-2.302768799763755	0.08570383125873042	0.0035201251613584785	14.327329580464298
-2.2891353534587244	0.08903288687617321	0.0036817614955607326	14.27516933674361
-2.2755019071536937	0.09247403910116365	0.0038501885587768053	14.222882998063007
-2.261868460848663	0.09603025847259086	0.004025658926510845	14.170470658377512
-2.2482350145436323	0.09970455791251356	0.00420843294826399	14.117932419162097
-2.2346015682386007	0.10349999161337556	0.0043987789095341605	14.06526838955226
-2.22096812193357	0.10741965382265281	0.0045969731934807755	14.01247868649073
-2.2073346756285392	0.1114666775219165	0.004803300442036302	13.959563434868365
-2.1937012293235085	0.11564423299727675	0.005018053716227516	13.906522767668486
-2.180067783018478	0.1199555262984377	0.005241534655464691	13.853356826130788
-2.166434336713447	0.12440379758320719	0.005474053635548278	13.800065759891842
-2.1528008904084164	0.12899231934483446	0.005715929925123907	13.746649727141829
-2.1391674441033857	0.13372439451950172	0.005967491840315963	13.693108894789352
-2.125533997798355	0.13860335447107036	0.006229076897249243	13.639443438620512
-2.1119005514933242	0.14363255685065293	0.006501031962167822	13.585653543456033
-2.0982671051882935	0.14881538332859762	0.006783713398835917	13.531739403329277
-2.084633658883262	0.15415523719630728	0.007077487212913498	13.477701221640247
-2.071000212578231	0.15965554083602482	0.007382729192965639	13.423539211346446
-2.0573667662732005	0.16531973305594208	0.007699825047776689	13.369253595119602
-2.0437333199681698	0.1711512662892832	0.008029170539612437	13.314844605536912
-2.030099873663139	0.17715360365498858	0.008371171613069994	13.260312485256106
-2.0164664273581083	0.18333021587879442	0.0087262445191492	13.205657487203394
-2.0028329810530776	0.18968457807287586	0.00909481593415756	13.150879874756866
-1.989199534748047	0.1962201663729886	0.009477323073062378	13.095979921934816
-1.9755660884430162	0.20294045443212055	0.009874213796885502	13.040957913599813
-1.9619326421379855	0.20984890976935566	0.010285946713732801	12.985814145645552
-1.9482991958329547	0.21694898997362527	0.010712991273035044	12.930548925195648
-1.9346657495279231	0.22424413876211097	0.011155827852573841	12.875162570820097
-1.9210323032228924	0.2317377818924829	0.011614947837856309	12.819655412729436
-1.9073988569178617	0.2394333229295536	0.012090853693387558	12.764027792985349
-1.893765410612831	0.24733413886679617	0.012584059025392138	12.708280065725447
-1.8801319643078003	0.2554435756027584	0.013095088635523153	12.652412597370834
-1.8664985180027696	0.2637649432737709	0.013624478565091466	12.59642576684483
-1.8528650716977388	0.2723015114442704	0.014172776129336933	12.540319965809909
-1.8392316253927081	0.281056504155649	0.014740539941271823	12.484095598883751
-1.8255981790876774	0.29003309483613504	0.015328339924602299	12.427753083876425
-1.8119647327826467	0.29923440107351956	0.015936757315245926	12.371292852023993
-1.798331286477616	0.30866347925353493	0.01656638465094876	12.31471534823442
-1.7846978401725844	0.3183233190662121	0.0172178257485134	12.258021031317604
-1.7710643938675537	0.3282168378844423	0.017891695668128968	12.201210374248577
-1.757430947562523	0.3383468750173089	0.0185886206643222	12.144283864407482
-1.7437975012574922	0.3487161858428414	0.019309238123008603	12.087242003839142
-1.7301640549524615	0.3593274358246082	0.0200541964841734	12.03008530951224
-1.7165306086474308	0.370183194416511	0.020824155149656177	11.972814313582612
-1.7028971623424	0.3812859288614169	0.0216197843755693	11.915429563660433
-1.6892637160373694	0.3926379978889444	0.02244176514883986	11.857931623083246
-1.6756302697323386	0.4042416453187916	0.023290789047413937	11.800321071192148
-1.661996823427308	0.416098993575441	0.024167558083615946	11.742598503607653
-1.6483633771222772	0.4282120371220627	0.025072784530204624	11.684764532524888
-1.6347299308172456	0.4405826358198114	0.026007190728668063	11.626819786992282
-1.6210964845122149	0.4532125082212035	0.026971508879283335	11.568764913210877
-1.6074630382071842	0.4661032248051781	0.027966480812509832	11.510600574830809
-1.5938295919021535	0.4792562011627636	0.028992857741282865	11.45232745325447
-1.5801961455971227	0.492672691142198	0.03005139999377597	11.393946247946129
-1.566562699292092	0.5063537799630001	0.031142876726251455	11.335457676739182
-1.5529292529870613	0.5203003773089926	0.03226806561557828	11.27686247615647
-1.5392958066820306	0.534513210410512	0.033427752531072275	11.218161401730836
-1.5256623603769999	0.5489928171265995	0.03462273118529853	11.159355228330721
-1.5120289140719692	0.5637395390383019	0.035853802763499885	11.100444750491738
-1.4983954677669384	0.578753514564566	0.03712177553134331	11.041430782751805
-1.4847620214619068	0.5940346721127249	0.0384274644206921	10.982314159992676
-1.4711285751568761	0.6095827232761978	0.039771690593175923	10.923095737783223
-1.4574951288518454	0.6253971560917005	0.04115528098125723	10.863776392735819
-1.4438616825468147	0.6414772283687805	0.042579067806657225	10.804357022851311
-1.430228236241784	0.6578219611064814	0.04404388807592227	10.744838547889222
-1.4165947899367533	0.6744301320088538	0.045550583052979876	10.685221909727561
-1.4029613436317225	0.6913002691155922	0.04709999770861814	10.625508072738537
-1.3893278973266918	0.708430644559369	0.048692980146733414	10.565698024153141
-1.375694451021661	0.7258192684681993	0.05033038100737294	10.50579277445607
-1.3620610047166304	0.743463883023837	0.05201305284652191	10.445793357760504
-1.3484275584115997	0.7613619566938572	0.05374184949268308	10.38570083219889
-1.334794112106568	0.7795106786525403	0.05551762538030397	10.325516280328117
-1.3211606658015373	0.7979069534041912	0.05734123486019055	10.265240809518366
-1.3075272194965066	0.8165473956272591	0.05921353148703237	10.204875552369234
-1.293893773191476	0.8354283252521497	0.06113536728426151	10.144421667110015
-1.2802603268864452	0.8545457627915256	0.06310759198647728	10.083880338024894
-1.2666268805814145	0.8738954249363096	0.06513105225971871	10.023252775869778
-1.2529934342763838	0.8934727204349191	0.06720659089993986	9.962540218298445
-1.239359987971353	0.9132727462714223	0.0693350460100884	9.901743930292797
-1.2257265416663223	0.9332902841582482	0.07151725015616305	9.840865204603515
-1.2120930953612916	0.9535197973586802	0.07375402950281246	9.779905362183866
-1.198459649056261	0.9739554278563565	0.07604620292897027	9.718865752640339
-1.1848262027512302	0.9945909938856012	0.07839458112411497	9.657747754681756
-1.1711927564461986	1.0154199878391068	0.0807999656658329	9.596552776575285
-1.1575593101411679	1.0364355745674276	0.08326314807935037	9.535282256607221
-1.1439258638361371	1.057630590084514	0.08578490887979265	9.473937663542825
-1.1302924175311064	1.0789975406962304	0.08836601659799367	9.412520497105996
-1.1166589712260757	1.1005286025617746	0.091007226790705	9.3510322884421
-1.103025524921045	1.1222156217063273	0.0937092810361195	9.289474600606212
-1.0893920786160143	1.1440501144936477	0.09647290591570182	9.227849029034878
-1.0757586323109836	1.1660232685757264	0.0992988119833112	9.16615720204344
-1.0621251860059528	1.1881259443279657	0.10218769272276107	9.104400781311103
-1.0484917397009221	1.2103486767834217	0.10514022349487485	9.042581462377989
-1.0348582933958914	1.2326816780767478	0.10815706047533337	8.980700975141634
-1.0212248470908598	1.2551148404081938	0.11123883958442046	8.918761084365702
-1.007591400785829	1.2776377395355472	0.11438617541013177	8.856763590174559
-0.9939579544807984	1.300239638806252	0.11759966012582429	8.794710328573428
-0.9803245081757677	1.3229094937341823	0.12087986240393268	8.732603171957999
-0.966691061870737	1.3456359571292869	0.12422732632716635	8.670444029625513
-0.9530576155657062	1.3684073847876228	0.127642570298668	8.608234848297126
-0.9394241692606755	1.3912118417448343	0.1311260859526624	8.545977612637639
-0.9257907229556448	1.4140371090991437	0.13467833706727617	8.483674345778208
-0.9121572766506141	1.4368706914056404	0.13829975848105208	8.421327109840236
-0.8985238303455834	1.4596998246458261	0.14199075501488553	8.3589380064673
-0.8848903840405526	1.4825114847702656	0.14575170040113078	8.296509177343907
-0.871256937735521	1.5052923968190712	0.14958293622154445	8.234042804733933
-0.8576234914304903	1.5280290446143545	0.15348477085592238	8.17154111200688
-0.8439900451254596	1.5507076810248992	0.15745747844323055	8.109006364168346
-0.8303565988204289	1.5733143387993054	0.16150129785705297	8.046440868394441
-0.8167231525153982	1.5958348419608694	0.16561643169725013	7.983846974558794
-0.8030897062103675	1.6182548177599538	0.1698030452997328	7.921227075761583
-0.7894562599053367	1.6405597091773223	0.17406126576621828	7.858583608866438
-0.775822813600306	1.6627347879653063	0.17839118101596432	7.795919055019808
-0.7621893672952753	1.6847651682222025	0.182792838861392	7.733235940181268
-0.7485559209902446	1.7066358204846046	0.18726624610952378	7.67053683564587
-0.7349224746852139	1.728331586326854	0.19181136769123944	7.60782435856542
-0.7212890283801823	1.749837193452921	0.1964281258203101	7.545101172465203
-0.7076555820751516	1.7711372712652644	0.20111639918412233	7.482369987757336
-0.6940221357701208	1.7922163668939857	0.20587602216804918	7.419633562250133
-0.6803886894650901	1.8130589616685344	0.210706784115512	7.356894701650393
-0.6667552431600594	1.8336494880122562	0.2156084286254321	7.294156260065096
-0.6531217968550287	1.8539723467383271	0.22058065288927267	7.231421140488097
-0.639488350549998	1.8740119247256417	0.22562310706924932	7.168692295284749
-0.6258549042449673	1.8937526129536608	0.23073539371974605	7.105972726675609
-0.6122214579399365	1.9131788248658634	0.23591706725377953	7.043265487195637
-0.5985880116349058	1.9322750150420291	0.24116763345609182	6.980573680157871
-0.5849545653298751	1.951025698148849	0.24648654904478684	6.917900460101262
-0.5713211190248435	1.9694154681422948	0.25187322128318446	6.855249033228463
-0.5576876727198128	1.987429017690339	0.257327007643384	6.792622657829239
-0.5440542264147821	2.005051157789707	0.26284721552329277	6.730024644697617
-0.5304207801097514	2.0222668375409794	0.2684331020185102	6.667458357529963
-0.5167873338047206	2.039061164051573	0.27408387375058535	6.604927213308135
-0.5031538874996899	2.0554194224338294	0.2797986867529474	6.542434682669924
-0.4895204411946592	2.0713270958639236	0.28557664641597436	6.479984290261152
-0.4758869948896285	2.086769885665435	0.29141680749216287	6.417579615070398
-0.4622535485845978	2.1017337313845865	0.29731817416277806	6.355224290747791
-0.44862010227956706	2.1162048308159993	0.3032797001669528	6.292922005893492
-0.43498665597453634	2.1301696599494915	0.3093002889940807	6.230676504339728
-0.42135320966950474	2.1436149927935024	0.3153787941405297	6.168491585399573
-0.407719763364474	2.1565279210410595	0.3215140194313347	6.106371104094806
-0.3940863170594433	2.1688958735406296	0.3277047194075274	6.044318971362261
-0.3804528707544126	2.180706635530147	0.33394959977968974	5.982339154226908
-0.36681942444938187	2.1919483676000415	0.34024731794811547	5.920435675953503
-0.35318597814435115	2.2026096243435025	0.3465964835899038	5.858612616166091
-0.33955253183932044	2.2126793726569187	0.35299565931318444	5.796874110938009
-0.3259190855342897	2.2221470096515614	0.35944336137862953	5.735224352848284
-0.312285639229259	2.2310023801383356	0.36593806048803695	5.673667591005772
-0.2986521929242283	2.2392357936482115	0.37247818263998483	5.612208131037925
-0.28501874661919757	2.2468380409499162	0.3790621100521374	5.550850335042156
-0.27138530031416597	2.2538004100286355	0.38568818214989387	5.48959862149826
-0.25775185400913525	2.260114701489315	0.39235469662064515	5.428457465142612
-0.24411840770410453	2.26577324334852	0.39905991053318074	5.367431396798193
-0.23048496139907382	2.2707689051798057	0.4058020415211682	5.306525003161861
-0.2168515150940431	2.2750951115808182	0.41257926902997577	5.245742926549079
-0.20321806878901238	2.2787458549233226	0.41938973562562887	5.185089864582229
-0.18958462248398167	2.281715707364271	0.4262315483646281	5.124570569844554
-0.17595117617895095	2.2839998320756476	0.4331027802234989	5.0641898494680255
-0.16231772987392024	2.2855939936731144	0.44000147158626546	5.003952564678991
-0.14868428356888952	2.2864945678091595	0.4469256317885451	4.943863630281499
-0.1350508372638588	2.2866985499106716	0.45387324071625423	4.883928014093738
-0.1214173909588272	2.286203563026288	0.46084225045732385	4.8241507363114176
-0.10778394465379648	2.2850078647725565	0.46783058700411095	4.76453686882647
-0.09415049834876577	2.2831103533454056	0.4748361520047096	4.705091534469906
-0.08051705204373505	2.2805105725849253	0.48185682456069606	4.64581990619617
-0.06688360573870433	2.2772087160735848	0.48889046306901907	4.586727206201931
-0.053250159433673616	2.2732056302496777	0.49593490710563193	4.5278187049723035
-0.0396167131286429	2.268502816524603	0.50298797934821	4.4690997202587175
-0.025983266823612183	2.2631024323905504	0.5100474875353275	4.4105756159829745
-0.012349820518581467	2.257007291509375	0.5171112264592946	4.352251801067001
0.0012836257864492495	2.2502208627751696	0.5241769799897761	4.294133728186763
0.014917072091479966	2.2427472683434506	0.5312425231252762	4.2362268924450115
0.028550518396510682	2.234591280626138	0.5383056240693916	4.178536829966111
0.04218396470154229	2.225758318249149	0.5453640463287519	4.121069116406574
0.055817411006573	2.216254440974979	0.5524155508294442	4.063829365381613
0.06945085731160372	2.206086343593775	0.5594578980486611	4.006823226805824
0.08308430361663444	2.195261348788265	0.5664888501582752	3.950056385144972
0.09671774992166515	2.1837873989814622	0.5735061731769467	3.8935345575788767
0.11035119622669587	2.17167304717723	0.5805076391273954	3.8372634920723847
0.12398464253172659	2.1589274468065978	0.587491028195351	3.781248965353298
0.1376180888367573	2.1455603405953494	0.5944541308867369	3.7254967807962
0.15125153514178802	2.131582048469682	0.601394750179576	3.670012766209737
0.16488498144681873	2.1170034545203866	0.6083107036671141	3.6148027715272413
0.17851842775184945	2.1018359930468518	0.6151998256886434	3.559872666398648
0.19215187405688106	2.0860916337051454	0.6220599694445108	3.505228337682719
0.20578532036191177	2.069782865786394	0.6288890090918116	3.4508756868387898
0.2194187666669425	2.0529226816539077	0.6356848418172804	3.396820627217441
0.2330522129719732	2.035524559369009	0.6424453898839146	3.343069081248944
0.24668565927700392	2.0176024445376375	0.6491686026479193	3.2896269775286235
0.26031910558203464	1.9991707314126654	0.6558524585425723	3.2365002478003486
0.27395255188706535	1.9802442432865104	0.6624949670256992	3.183694823835688
0.28758599819209607	1.9608382122127392	0.669094170487467	3.1312166342107
0.3012194444971268	1.9409682580950194	0.6756481461152986	3.079071600979275
0.3148528908021575	1.9206503671847277	0.6821550077127752	3.0272656362443153
0.3284863371071882	1.8999008700285391	0.6886129074694727	2.975804638626287
0.3421197834122198	1.8787364189103966	0.6950200376787773	2.924694489631492
0.35575322971725054	1.8571739648311447	0.7013746324008058	2.873941049919235
0.36938667602228037	1.835230734072923	0.7076749690676766	2.8235501554713514
0.3830201223273111	1.812924204393568	0.7139193700284796	2.7735276136635862
0.3966535686323418	1.7902720808996482	0.7201062040314066	2.723879199242576
0.4102870149373743	1.7672922716452288	0.7262338876406372	2.674610650208824
0.423920461242405	1.7440028630061204	0.732300886585688	2.625727663609701
0.4375539075474357	1.7204220948780287	0.738305717041096	2.577235891243904
0.45118735385246644	1.6965683357488364	0.744246946834402	2.529140935281558
0.46482080015749716	1.6724600576938653	0.7501231965806014	2.481448343801815
0.4784542464625279	1.6481158113452605	0.7559331407413192	2.43416360625381
0.4920876927675586	1.6235542008836146	0.7616755086071745	2.3872921488423176
0.5057211390725893	1.5987938591030084	0.7673490852019136	2.340839329845098
0.51935458537762	1.5738534225973528	0.7729527121070794	2.2948104348645
0.5329880316826507	1.5487515071176472	0.778485288206137	2.249210672019675
0.5466214779876815	1.5235066831479505	0.7839457703471373	2.204045167084208
0.5602549242927122	1.4981374517477095	0.7893331739231786	2.1593189585752754
0.5738883705977429	1.4726622207066173	0.7946465733700887	2.115036992799635
0.5875218169027736	1.4470992810584529	0.7998851025809237	2.0712041188642245
0.6011552632078043	1.4214667839976338	0.8050479552370443	2.0278250836568614
0.614788709512835	1.395782718242277	0.8101343850557138	1.9849045268049383
0.6284221558178658	1.370064887885832	0.8151437059543198	1.9424469756194487
0.6420556021228965	1.3443308907775988	0.8200752921315029	1.900456840031974
0.6556890484279272	1.318598097471803	0.8249285780656306	1.8589384075333981
0.6693224947329579	1.2928836307820364	0.8297030584312409	1.8178958381220736
0.6829559410379886	1.2672043459772981	0.8343982879342287	1.777333159270687
0.6965893873430193	1.2415768116535377	0.8390138810667148	1.7372542609211379
0.7102228336480501	1.2160172913126923	0.8435495117827015	1.6976628905163527
0.7238562799530825	1.190541725679296	0.8480049130957724	1.6585626480789508
0.7374897262581133	1.165165715783168	0.8523798766002338	1.6199569813470056
0.751123172563144	1.139904506833599	0.8566742519172701	1.5818491809763975
0.7647566188681747	1.1147729729095277	0.8608879460677991	1.544242375820814
0.7783900651732054	1.089785602486913	0.865020922773863	1.5071395282994928
0.7920235114782361	1.0649564848232453	0.869073201690532	1.4705434298638864
0.8056569577832668	1.040299297215949	0.8730448575704092	1.4344566965736796
0.8192904040882976	1.015827293149986	0.8769360193629497	1.3988817647936
0.8329238503933283	0.9915532913470211	0.880746869250931	1.363820887021741
0.846557296698359	0.967489665726543	0.8844776416265051	1.329276127860719
0.8601907430033897	0.9436483362868631	0.8881286220093705	1.2952493601426827
0.8738241893084204	0.9200407609118388	0.8917001459096934	1.2617422612195635
0.8874576356134511	0.896677928106332	0.895192597638499	1.2287563094292564
0.9010910819184819	0.8735703506616412	0.898606409068321	1.1962927807487578
0.9147245282235126	0.8507280602498073	0.9019420583469757	1.1643527456455423
0.9283579745285433	0.8281606029429762	0.9052000685673949	1.1329370661370384
0.941991420833574	0.8058770356526177	0.9083810063964893	1.1020463930694655
0.9556248671386047	0.7838859234802202	0.9114854806660839	1.0716811636253418
0.9692583134436354	0.7621953379701838	0.914514140928982	1.0418415990704517
0.9828917597486662	0.7408128562522799	0.9174676759832697	1.0125277027488055
0.9965252060536969	0.7197455610603357	0.9203468123679687	0.9837392583356221
1.0101586523587276	0.6990000416107841	0.9231523128331856	0.9554758283563494
1.02379209866376	0.678582395323538	0.9258849747878966	0.9277367529801606
1.0374255449687908	0.6584982303658934	0.9285456287285013	0.9005211490958343
1.0510589912738215	0.6387526689978601	0.9311351366512952	0.873827909676723
1.0646924375788522	0.6193503516965572	0.9336543904519569	0.8476557034416183
1.078325883883883	0.6002954420351437	0.9361043103151551	0.8220029748172909
1.0919593301889137	0.5815916322906959	0.9384858430973273	0.7968679442079668
1.1055927764939444	0.563242149754018	0.9407999607056529	0.7722486085761073
1.119226222798975	0.5452497637131054	0.9430476584761927	0.7481427423383449
1.1328596691040058	0.5276167930809735	0.9452299535541199	0.7245478985793607
1.1464931154090365	0.5103451146375201	0.9473478832788991	0.7014614105860961
1.1601265617140673	0.49343617185404665	0.9494025035772155	0.6788803937032046
1.173760008019098	0.476890984268593	0.9513948873663756	0.6568017475106813
1.1873934543241287	0.46071015737913623	0.9533261229708294	0.6352221583226837
1.2010269006291594	0.44489389302144755	0.9551973125543798	0.6141381020066295
1.2146603469341901	0.4294420001977707	0.9570095705705588	0.5935458471200271
1.2282937932392208	0.41435390632215896	0.9587640222335561	0.5734414583620365
1.2419272395442515	0.3996286688479921	0.9604618020119923	0.5538208003354936
1.2555606858492823	0.385264987243204	0.9621040521477257	0.5346795416145735
1.269194132154313	0.3712612152784019	0.9636919212017825	0.5160131591118248
1.2828275784593437	0.3576153735933901	0.9652265626293891	0.49781694273797167
1.2964610247643744	0.3443251625076869	0.9667091333859756	0.480086000346619
1.3100944710694051	0.3313879750406273	0.9681407925659156	0.46281526295495734
1.3237279173744376	0.3188009101074237	0.9695227000756377	0.44599949023132496
1.3373613636794683	0.30656078585754193	0.9708560153426473	0.42963327623883024
1.350994809984499	0.2946641531225361	0.972141896061865	0.4137110554240342
1.3646282562895298	0.28310730894100194	0.9733814969805757	0.39822710883862605
1.3782617025945605	0.27188631012898773	0.9745759687231682	0.38317557058137475
1.3918951488995912	0.2609969868648641	0.9757264566567184	0.368550434446736
1.405528595204622	0.2504349562587081	0.9768340997983556	0.354345560766239
1.4191620415096526	0.24019563587688003	0.9779000297652346	0.34055468342771594
1.4327954878146834	0.23027425719356037	0.9789253697678146	0.32717141705704694
1.446428934119714	0.22066587894203954	0.9799112336470338	0.3141892643467737
1.4600623804247448	0.21136540033956314	0.9808587249558522	0.30160162351511877
1.4736958267297755	0.20236757416058287	0.9817689360855257	0.2894017958788176
1.4873292730348062	0.1936670196346349	0.9826429474368574	0.27758299352278765
1.500962719339837	0.1852582351459411	0.9834818266365728	0.26613834704929856
1.5145961656448677	0.17713561071329667	0.9842866277988532	0.2550609133891647
1.5282296119498984	0.16929344023000328	0.985058390831961	0.24434368365740403
1.541863058254929	0.1617259334447461	0.985798140789794	0.23397959103557867
1.5554965045599598	0.15442722766576014	0.9865068872681051	0.223961518663162
1.5691299508649905	0.14739139917193003	0.9871856238450344	0.21428230752039634
1.5827633971700212	0.14061247431555304	0.9878353275655115	0.20493476428485213
1.596396843475052	0.13408444030313052	0.9884569584690001	0.1959116691446681
1.6100302897800827	0.12780125564165704	0.9890514591599745	0.18720578355132278
1.6236637360851152	0.12175686023916302	0.9896197544204469	0.17880985789506487
1.6372971823901459	0.11594518514972665	0.9901627508637828	0.17071663908676962
1.6509306286951766	0.11036016195431489	0.9906813366289818	0.16291887803041874
1.6645640750002073	0.10499573177008162	0.9911763811145329	0.1554093369704453
1.678197521305238	0.0998458538821119	0.9916487347508951	0.14818079669946776
1.6918309676102687	0.09490451399267033	0.9920992288105998	0.14122606361188977
1.7054644139152995	0.09016573208428015	0.9925286752549216	0.13453797658985692
1.7190978602203302	0.08562356989414256	0.9929378666160177	0.12810941370858808
1.732731306525361	0.0812721379984609	0.9933275759133939	0.12193329874900688
1.7463647528303916	0.07710560250634658	0.993698556603523	0.11600260750607876
1.7599981991354223	0.07311819136409171	0.9940515425614026	0.11031037388246066
1.773631645440453	0.06930420027147834	0.9943872480928189	0.10484969575746356
1.7872650917454838	0.06565799821285269	0.9947063679760542	0.09961374062241235
1.8008985380505145	0.062174032606630916	0.9950095775317581	0.0945957509746261
1.8145319843555452	0.058846834077623825	0.9952975327196912	0.08978904946230448
1.828165430660576	0.055671020857595024	0.9955708702610325	0.0851870437745655
1.8417988769656066	0.052641302820077854	0.9958302077849416	0.08078323127092234
1.8554323232706373	0.04975248515626164	0.9960761439980597	0.07657120334577204
1.869065769575668	0.046999471699471954	0.9963092588756352	0.07254464952444324
1.8826992158806988	0.04437726790629171	0.9965301138729644	0.06869736128784813
1.8963326621857295	0.04188098350306647	0.9967392521558447	0.06502323562428575
1.9099661084907602	0.03950583480693482	0.9969371988487489	0.06151627830706628
1.923599554795791	0.03724714673107244	0.9971244612994445	0.058170606898145474
1.9372330011008234	0.03510035448426408	0.9973015293587956	0.05498045347833271
1.9508664474058541	0.033061004975241566	0.9974688756745081	0.05194016710576697
1.9644998937108848	0.031124757932552434	0.9976269559976	0.04904421600474557
1.9781333400159156	0.029287386751054363	0.997776209500401	0.04628718948811913
1.9917667863209463	0.027544779076311705	0.9979170591049173	0.04366379961703
2.005400232625977	0.025892937138323198	0.9980499118204207	0.0411688826022135
2.0190336789310077	0.024327977846240863	0.998175159089157	0.03879739995224666
2.0326671252360384	0.0228461326557472	0.9982931771390976	0.03654443937416789
2.046300571541069	0.02144374722082887	0.9984043273426941	0.034405215432668064
2.0599340178461	0.02011728084178444	0.9985089565806301	0.03237506997491848
2.0735674641511306	0.018863305721108507	0.998607397609601	0.03044947232783088
2.0872009104561613	0.017678506039047196	0.9986999694331913	0.028624019275653955
2.100834356761192	0.01655967686032867	0.9987869776749548	0.02689443482584183
2.1144678030662227	0.015503722883615016	0.9988687149528446	0.025256569771632546
2.1281012493712534	0.014507657044909198	0.998945461254177	0.023706401059893783
2.141734695676284	0.013568598986132944	0.9990174843103563	0.022240030973260848
2.155368141981315	0.012683773399736257	0.9990850399706226	0.020853686135614505
2.1690015882863456	0.011850508260049967	0.9991483725741318	0.019543716350269937
2.1826350345913763	0.0110662329518334	0.9992077153197095	0.01830659328030718
2.196268480896407	0.010328476306114	0.9992632906326675	0.01713890898044805
2.2099019272014377	0.009634864553301982	0.9993153105281042	0.01603737429024444
2.2235353735064685	0.00898311920299122	0.9993639769701568	0.014998817097974374
2.237168819811501	0.008371054859807716	0.9994094822267057	0.014020180484877902
2.2508022661165317	0.0077965769841199534	0.9994520092190722	0.013098520759257229
2.2644357124215624	0.007257679606230029	0.9994917318662889	0.012231005389827774
2.278069158726593	0.006752443002167043	0.9995288154235565	0.01141491084758469
2.291702605031624	0.006279031339005316	0.9995634168145375	0.010647620365284893
2.3053360513366545	0.005835690297139707	0.9995956849571724	0.009926621623725042
2.3189694976416853	0.00542074467657372	0.9996257610827372	0.009249504373227203
2.332602943946716	0.005032595994073575	0.9996537790478929	0.00861395799916541
2.3462363902517467	0.004669720077416174	0.9996798656395114	0.008017769039748138
2.3598698365567774	0.004330664662798967	0.9997041408720904	0.007458818663999392
2.373503282861808	0.004014047001000166	0.9997267182775991	0.00693508011778241
2.387136729166839	0.0037185514775899273	0.9997477051876268	0.006444616145383841
2.4007701754718695	0.0034429272519815876	0.9997672030077313	0.005985576393652782
2.4144036217769003	0.0031859859199769866	0.9997853074839081	0.005556194805705624
2.428037068081931	0.0029465992039483533	0.9998021089611301	0.0051547870106503765
2.4416705143869617	0.0027236966744546014	0.9998176926339246	0.004779747715495422
2.4553039606919924	0.0025162635069087007	0.9998321387889811	0.004429548105195979
2.468937406997023	0.00232333827639053	0.9998455230398009	0.004102733256207891
2.482570853302054	0.0021440107935575274	0.9998579165534178	0.003797919568957954
2.4962042996070846	0.0019774199841577915	0.9998693862692414	0.003513792223820398
2.5098377459121153	0.0018227518144904313	0.9998799951100845	0.00324910266525628
2.523471192217146	0.0016792372647707059	0.9998898021854576	0.0030026661183573315
2.5371046385221785	0.0015461503521301272	0.9998988629872233	0.002773359141403335
2.550738084827209	0.0014228062047436654	0.9999072295777189	0.002560117218119058
2.56437153113224	0.0013085591882919803	0.9999149507704658	0.0023619323929202226
2.5780049774372706	0.0012028010857427775	0.9999220723035955	0.002177850951720275
2.5916384237423014	0.0011049593312080221	0.9999286370061327	0.0020069711511372947
2.605271870047332	0.00101449529849873	0.9999346849572811	0.0018484409984250146
2.618905316352363	0.000930902644622478	0.9999402536388707	0.0017014560838172852
2.6325387626573935	0.0008537057085256097	0.9999453780811256	0.0015652574674293047
2.646172208962424	0.0007824579649664545	0.9999500910019223	0.0014391296217833277
2.659805655267455	0.0007167405334485012	0.9999544229397105	0.0013223984314667957
2.6734391015724857	0.0006561607418511529	0.9999584023802717	0.0012144292507655276
2.6870725478775164	0.0006003507443459456	0.999962055877498	0.0011146250200237465
2.700705994182547	0.000548966192962297	0.9999654081683707	0.0010224244411641886
2.714339440487578	0.0005016849622272447	0.9999684822823232	0.0009373002129252614
2.7279728867926085	0.00045820592595191567	0.9999712996451742	0.0008587573256871458
2.7416063330976392	0.00041824778535826123	0.999973880177815	0.0007863314159359191
2.75523977940267	0.00038154794758682453	0.9999762423898365	0.0007195871802621875
2.7688732257077007	0.0003478614534486724	0.99997840346828	0.0006581168481769255
2.7825066720127314	0.0003169599533805468	0.9999803793616964	0.0006015387136099011
2.796140118317762	0.00028863073043439163	0.9999821848596915	0.0005494957241488477
2.809773564622793	0.0002626757689903059	0.999983833668142	0.0005016541274146966
2.8234070109278235	0.00023891086806671075	0.9999853384802544	0.0004577021735530935
2.8370404572328543	0.00021716479778532976	0.9999867110436423	0.00041734887288755537
2.8506739035378867	0.00019727849777595457	0.9999879622235955	0.0003803228077101551
2.8643073498429175	0.00017910431612477853	0.9999891020627029	0.0003463709970047532
2.877940796147948	0.00016250528750916263	0.9999901398369985	0.0003152578128364039
2.891574242452979	0.00014735444916880172	0.9999910841087871	0.0002867639472301119
2.9052076887580096	0.00013353419332773345	0.9999919427763059	0.0002606854279970695
2.9188411350630403	0.00012093565471005266	0.9999927231203745	0.00023683268241265625
2.932474581368071	0.00010945813176732602	0.9999934318481799	0.00021502964700723597
2.9461080276731018	9.90085402925445e-5	0.9999940751343391	0.00019511292227407682
2.9597414739781325	8.95008980705825e-5	0.9999946586593779	0.00017693097073107205
2.973374920283163	8.085583924000163e-5	0.9999951876457587	0.0001603433567618064
2.987008366588194	7.300015708011644e-5	0.9999956668915879	0.00014522002698998178
3.0006418128932246	6.586637395145091e-5	0.9999961008021252	0.00013144062944308964
3.0142752591982553	5.939233709639781e-5	0.9999964934192159	0.00011889387010298856
3.027908705503286	5.352083918097607e-5	0.9999968484487604	0.00010747690549358332
3.0415421518083168	4.8199262270287604e-5	0.9999971692863318	9.709476962397607e-5
3.0551755981133475	4.337924415409589e-5	0.9999974590410473	8.76598339971072e-5
3.068809044418378	3.901636589631608e-5	0.9999977205577948	7.909129925000285e-5
3.082442490723409	3.5069859467995464e-5	0.9999979564379107	7.1314716844326e-5
3.0960759370284396	3.1502334451261056e-5	0.9999981690584034	6.426153968370312e-5
3.1097093833334704	2.8279522823027044e-5	0.9999983605898088	5.786870016236707e-5
3.123342829638501	2.5370040731331762e-5	0.9999985330127626	5.207821432193629e-5
3.136976275943532	2.2745166432969203e-5	0.9999986881333701	4.683681088313241e-5
3.1506097222485643	2.0378633404760652e-5	0.9999988275974486	4.2095583924248787e-5
3.164243168553595	1.824643780423685e-5	0.9999989529037148	3.780966789550517e-5
3.1778766148586257	1.6326659384446888e-5	0.9999990654159863	3.393793391362375e-5
3.1915100611636564	1.4599295141692895e-5	0.999999166374461	3.0442706217954055e-5
3.205143507468687	1.3046104832881159e-5	0.9999992569061368	2.7289497411906076e-5
3.218776953773718	1.1650467733659301e-5	0.9999993380344289	2.444676198218567e-5
3.2324104000787486	1.0397249837978963e-5	0.9999994106880395	2.1885666433143782e-5
3.2460438463837793	9.272680919991673e-6	0.9999994757091326	1.9579875586484658e-5
3.25967729268881	8.26424079392041e-6	0.9999995338608597	1.7505353872830008e-5
3.2733107389938407	7.360554135971144e-6	0.9999995858342864	1.56401806487921e-5
3.2869441852988714	6.551293399326143e-6	0.9999996322547586	1.3964379029018799e-5
3.300577631603902	5.827089154308853e-6	0.9999996736877526	1.2459756869962294e-5
3.314211077908933	5.179447466474586e-6	0.9999997106442428	1.1109759707787945e-5
3.3278445242139636	4.600673765509101e-6	0.9999997435856268	9.899334572729108e-6
3.3414779705189943	4.083802746635002e-6	0.9999997729282386	8.814803847551576e-6
3.355111416824025	3.622533924385608e-6	0.9999997990474805	7.843749036677565e-6
3.3687448631290557	3.2111723982097837e-6	0.999999822281605	6.974903210354566e-6
3.3823783094340865	2.8445744639782337e-6	0.9999998429351724	6.198051860533593e-6
3.396011755739117	2.518097726778024e-6	0.9999998612822089	5.503941600800894e-6
3.409645202044148	2.227555352618538e-6	0.9999998775690896	4.88419593894983e-6
3.4232786483491786	1.9691742068062017e-6	0.9999998920171688	4.331238016679515e-6
3.4369120946542093	1.7395564917421784e-6	0.9999999048251764	3.838219328179469e-6
3.450545540959242	1.5356447278236378e-6	0.9999999161714007	3.398954440399538e-6
3.4641789872642725	1.3546897292826545e-6	0.9999999262156738	3.007861042420365e-6
3.4778124335693033	1.1942213689053462e-6	0.9999999351011781	2.6599049016732498e-6
3.491445879874334	1.0520219362319951e-6	0.9999999429560865	2.3505495306799558e-6
3.5050793261793647	9.26101854759054e-7	0.999999949895051	2.0757101545436246e-6
3.5187127724843954	8.146775485329274e-7	0.999999956020554	1.8317113819776872e-6
3.532346218789426	7.161513551068312e-7	0.9999999614241321	1.6152489118892693e-6
3.545979665094457	6.290931970909243e-7	0.9999999661874845	1.4233541357494596e-6
3.5596131113994876	5.522240194011375e-7	0.9999999703834767	1.2533622723355323e-6
3.5732465577045183	4.844006937787527e-7	0.9999999740770461	1.1028829555650076e-6
3.586880004009549	4.2460235860630757e-7	0.9999999773260227	9.697737258875138e-7
3.6005134503145797	3.7191804480585244e-7	0.9999999801818676	8.521157792869756e-7
3.6141468966196104	3.255354670272937e-7	0.9999999826903404	7.481919150780349e-7
3.627780342924641	2.8473090551983665e-7	0.9999999848921001	6.564666215282122e-7
3.641413789229672	2.488600259198393e-7	0.9999999868232465	5.755678417458238e-7
3.6550472355347026	2.1734964050779132e-7	0.9999999885158073	5.042706095419504e-7
3.6686806818397333	1.8969022974602018e-7	0.9999999899981756	4.4148203815181307e-7
3.682314128144764	1.6542923120255185e-7	0.9999999912955035	3.8622792741780306e-7
3.6959475744497947	1.441649892797159e-7	0.9999999924300549	3.3764052909970685e-7
3.7095810207548254	1.255412911405074e-7	0.9999999934215221	2.94947482036155e-7
3.723214467059856	1.0924249593813331e-7	0.9999999942873097	2.5746196232345324e-7
3.736847913364887	9.498911879290975e-8	0.9999999950427881	2.245735737092027e-7
3.7504813596699194	8.253389438550586e-8	0.9999999957015213	1.9574040107952512e-7
3.76411480597495	7.165821358512404e-8	0.9999999962754696	1.7048157844636213e-7
3.777748252279981	6.216898640332148e-8	0.9999999967751713	1.4837085930723014e-7
3.7913816985850115	5.3895782059498756e-8	0.999999997209904	1.2903066870803513e-7
3.8050151448900422	4.6688281685192137e-8	0.9999999975878298	1.1212680259370487e-7
3.818648591195073	4.041402235088754e-8	0.9999999979161235	9.736367016213974e-8
3.8322820375001037	3.4956368466509964e-8	0.9999999982010869	8.448012667111283e-8
3.8459154838051344	3.0212699897447244e-8	0.9999999984482508	7.324553175995047e-8
3.859548930110165	2.609280613796728e-8	0.9999999986624658	6.345643659887597e-8
3.873182376415196	2.2517436804037068e-8	0.9999999988479821	5.4933498537459365e-8
3.8868158227202265	1.9417040419966728e-8	0.999999999008521	4.7518715925483917e-8
3.9004492690252572	1.6730613339177584e-8	0.9999999991473386	4.107304315449886e-8
3.914082715330288	1.4404712089799435e-8	0.999999999267281	3.547421990527817e-8
3.9277161616353187	1.2392529669114086e-8	0.9999999993708344	3.061481983460805e-8
3.9413496079403494	1.065312105197336e-8	0.9999999994601687	2.640048878564304e-8
3.95498305424538	9.150706858918058e-9	0.9999999995371762	2.2748518428719998e-8
3.968616500550411	7.854016104147378e-9	0.9999999996035059	1.9586355548575933e-8
3.9822499468554415	6.73577105203549e-9	0.9999999996605936	1.685049025303198e-8
3.9958833931604723	5.772189837216503e-9	0.9999999997096882	1.4485357311859957e-8
4.009516839465503	4.942535269947258e-9	0.9999999997518757	1.2442322705677525e-8
4.023150285770534	4.228773775594164e-9	0.9999999997880991	1.067897281947922e-8
4.036783732075564	3.6152059124106026e-9	0.9999999998191766	9.15822716537381e-9
4.050417178380595	3.0881963652973363e-9	0.9999999998458183	7.847776485948508e-9
4.064050624685628	2.6358968341355653e-9	0.9999999998686389	6.719455100234342e-9
4.077684070990658	2.248036423679878e-9	0.9999999998881707	5.748727869154423e-9
4.091317517295689	1.915701375310164e-9	0.9999999999048743	4.914276211456461e-9
4.10495096360072	1.6311751949160684e-9	0.9999999999191478	4.197557469109846e-9
4.1185844099057505	1.3877823334951247e-9	0.9999999999313347	3.582447178100084e-9
4.132217856210781	1.1797460786056037e-9	0.9999999999417316	3.055002963854697e-9
4.145851302515812	1.0020784202424695e-9	0.9999999999505942	2.6030759514345665e-9
4.159484748820843	8.504663639996581e-10	0.9999999999581428	2.21619224581764e-9
4.173118195125873	7.212044295101807e-10	0.9999999999645669	1.885264736869196e-9
4.186751641430904	6.110809636084015e-10	0.9999999999700295	1.602411005002772e-9
4.200385087735935	5.17346165906929e-10	0.9999999999746707	1.3608797244001535e-9
4.2140185340409655	4.376268236683246e-10	0.9999999999786108	1.1548067470333654e-9
4.227651980345996	3.6988367924095666e-10	0.9999999999819529	9.791168809594021e-10
4.241285426651027	3.123652447811765e-10	0.9999999999847853	8.294614152305675e-10
4.254918872956058	2.635722751165304e-10	0.9999999999871838	7.020975644813241e-10
4.268552319261088	2.2221158246793498e-10	0.9999999999892132	5.937845148387848e-10
4.282185765566119	1.8718537830864084e-10	0.9999999999909288	5.017536010291481e-10
4.29581921187115	1.5754508808640824e-10	0.999999999992378	4.236396318713363e-10
4.3094526581761805	1.324877985098283e-10	0.999999999993601	3.573725158211345e-10
4.323086104481211	1.1132073041153492e-10	0.9999999999946323	3.0122059196165506e-10
4.336719550786242	9.3457686034526e-11	0.9999999999955012	2.536804380710929e-10
4.350352997091273	7.839062732273307e-11	0.9999999999962327	2.134612860837328e-10
4.363986443396305	6.569678134837888e-11	0.9999999999968479	1.7944970025144168e-10
4.377619889701336	5.501021860254697e-11	0.9999999999973649	1.5073196462887872e-10
4.391253336006367	4.60254057088605e-11	0.9999999999977989	1.2651921279624998e-10
4.404886782311397	3.847233642773063e-11	0.9999999999981631	1.060907068484845e-10
4.418520228616428	3.213074251107174e-11	0.9999999999984683	8.887360249392704e-11
4.432153674921459	2.6812330133907387e-11	0.9999999999987239	7.440591591860503e-11
4.4457871212264894	2.2353674467012758e-11	0.9999999999989378	6.221966009032791e-11
4.45942056753152	1.861977239059343e-11	0.9999999999991166	5.1999513624019184e-11
4.473054013836551	1.5496937066927788e-11	0.9999999999992659	4.34061503871048e-11
4.486687460141582	1.288569251300942e-11	0.9999999999993906	3.621564567949407e-11
4.500320906446612	1.0704326314225911e-11	0.9999999999994945	3.018113352731743e-11
4.513954352751643	8.885336910680054e-12	0.9999999999995811	2.5132919994997396e-11
4.527587799056674	7.36832816983224e-12	0.9999999999996532	2.089910750969591e-11
4.5412212453617045	6.107114813858063e-12	0.999999999999713	1.738644454062504e-11
4.554854691666735	5.051958851254313e-12	0.9999999999997629	1.4419336391529215e-11
4.568488137971766	4.17799128626939e-12	0.9999999999998042	1.1962345554739333e-11
4.582121584276797	3.4567904094728882e-12	0.9999999999998384	9.93873986133079e-12
4.595755030581827	2.852829084076803e-12	0.9999999999998668	8.229846972705359e-12
4.609388476886858	2.351896455365932e-12	0.9999999999998903	6.79762253918506e-12
4.623021923191889	1.9362289549462734e-12	0.9999999999999097	5.624126017144477e-12
4.6366553694969195	1.5987211554602258e-12	0.9999999999999257	4.649842673314004e-12
4.65028881580195	1.310951347477385e-12	0.999999999999939	3.835224700799091e-12
4.663922262106983	1.0800249583553525e-12	0.9999999999999499	3.1610110786447204e-12
4.677555708412013	8.846257060213249e-13	0.999999999999959	2.6076889556948566e-12
4.691189154717044	7.283063041541029e-13	0.9999999999999664	2.155491645820645e-12
4.704822601022075	5.968558980384843e-13	0.9999999999999725	1.7634037091626197e-12
4.7184560473271056	4.867217739956687e-13	0.9999999999999776	1.453064522293544e-12
4.732089493632136	3.979039320256562e-13	0.9999999999999817	1.1830066343123294e-12
4.745722939937167	3.2684965844964614e-13	0.999999999999985	9.748107940486443e-13
4.759356386242198	2.664535259100376e-13	0.9999999999999878	8.078103979966742e-13
4.772989832547228	2.167155344068306e-13	0.99999999999999	6.610752240773936e-13
4.786623278852259	1.776356839400251e-13	0.9999999999999919	5.348014059910576e-13
4.80025672515729	1.4210854715202006e-13	0.9999999999999934	4.2918632126197446e-13
4.813890171462321	1.1723955140041656e-13	0.9999999999999947	3.659553851454505e-13
4.827523617767351	9.592326932761355e-14	0.9999999999999957	3.023225911964473e-13
4.841157064072382	7.815970093361103e-14	0.9999999999999964	2.3828603749330134e-13
4.854790510377413	6.394884621840903e-14	0.9999999999999971	1.9557429089302502e-13
4.868423956682443	5.3290705182007527e-14	0.9999999999999977	1.7439040507267852e-13
4.882057402987474	4.2632564145606024e-14	0.9999999999999981	1.3120403593641394e-13
4.895690849292505	3.5527136788005016e-14	0.9999999999999984	1.096804675363592e-13
4.909324295597536	2.8421709430404014e-14	0.9999999999999988	8.802025546097859e-14
4.922957741902566	2.1316282072803012e-14	0.999999999999999	6.622275322900706e-14
4.936591188207597	1.7763568394002508e-14	0.9999999999999992	6.643096746709076e-14
4.950224634512628	1.4210854715202007e-14	0.9999999999999993	4.442655757458144e-14
4.96385808081766	1.4210854715202007e-14	0.9999999999999994	4.456624131445987e-14
4.977491527122691	1.0658141036401506e-14	0.9999999999999996	4.4706364240902625e-14
4.991124973427722	7.105427357601003e-15	0.9999999999999997	2.2423463867388972e-14
5.004758419732752	3.552713678800502e-15	0.9999999999999998	2.249396659064785e-14
5.018391866037783	3.552713678800502e-15	0.9999999999999998	2.2564690985010553e-14
5.032025312342814	7.105427357601003e-15	0.9999999999999998	2.2635637747444163e-14
5.0456587586478445	3.552713678800502e-15	0.9999999999999999	2.270680757710715e-14
5.059292204952875	3.552713678800502e-15	0.9999999999999999	2.277820117535625e-14
5.072925651257906	3.552713678800502e-15	0.9999999999999999	2.284981924575334e-14
5.086559097562937	3.552713678800502e-15	0.9999999999999999	2.2921662494072422e-14
5.100192543867967	0.0	1.0	0.0
5.113825990172998	0.0	1.0	0.0
5.127459436478029	0.0	1.0	0.0
5.1410928827830595	0.0	1.0	0.0
5.15472632908809	0.0	1.0	0.0
5.168359775393121	0.0	1.0	0.0
5.181993221698152	0.0	1.0	0.0
5.195626668003182	0.0	1.0	0.0
5.209260114308213	0.0	1.0	0.0
5.222893560613244	0.0	1.0	0.0
5.2365270069182746	0.0	1.0	0.0
5.250160453223305	0.0	1.0	0.0
5.263793899528336	0.0	1.0	0.0
5.2774273458333685	0.0	1.0	0.0
5.291060792138399	0.0	1.0	0.0
5.30469423844343	0.0	1.0	0.0
5.318327684748461	0.0	1.0	0.0
5.331961131053491	0.0	1.0	0.0
5.345594577358522	0.0	1.0	0.0
5.359228023663553	0.0	1.0	0.0
5.3728614699685835	0.0	1.0	0.0
5.386494916273614	0.0	1.0	0.0
5.400128362578645	0.0	1.0	0.0
5.413761808883676	0.0	1.0	0.0
5.427395255188706	0.0	1.0	0.0
5.441028701493737	0.0	1.0	0.0
5.454662147798768	0.0	1.0	0.0
5.4682955941037985	0.0	1.0	0.0
5.481929040408829	0.0	1.0	0.0
5.49556248671386	0.0	1.0	0.0
5.509195933018891	0.0	1.0	0.0
5.522829379323921	0.0	1.0	0.0
5.536462825628952	0.0	1.0	0.0
5.550096271933983	0.0	1.0	0.0
5.5637297182390135	0.0	1.0	0.0
5.577363164544046	0.0	1.0	0.0
5.590996610849077	0.0	1.0	0.0
5.6046300571541074	0.0	1.0	0.0
5.618263503459138	0.0	1.0	0.0
5.631896949764169	0.0	1.0	0.0
5.6455303960692	0.0	1.0	0.0
5.65916384237423	0.0	1.0	0.0
5.672797288679261	0.0	1.0	0.0
5.686430734984292	0.0	1.0	0.0
5.7000641812893225	0.0	1.0	0.0
5.713697627594353	0.0	1.0	0.0
5.727331073899384	0.0	1.0	0.0
5.740964520204415	0.0	1.0	0.0
5.754597966509445	0.0	1.0	0.0
5.768231412814476	0.0	1.0	0.0
5.781864859119507	0.0	1.0	0.0
5.7954983054245375	0.0	1.0	0.0
5.809131751729568	0.0	1.0	0.0
5.822765198034599	0.0	1.0	0.0
5.83639864433963	0.0	1.0	0.0
5.85003209064466	0.0	1.0	0.0
5.863665536949691	0.0	1.0	0.0
5.8772989832547236	0.0	1.0	0.0
5.890932429559754	0.0	1.0	0.0
5.904565875864785	0.0	1.0	0.0
5.918199322169816	0.0	1.0	0.0
5.931832768474846	0.0	1.0	0.0
5.945466214779877	0.0	1.0	0.0
5.959099661084908	0.0	1.0	0.0
5.972733107389939	0.0	1.0	0.0
5.986366553694969	0.0	1.0	0.0
6.0	0.0	1.0	0.0


==> data/K_6-M_32.csv <==
-4.438502876927949	1.2806770591827776e-12	1.0000000000000093e-14	46.08815707588998
-4.42806437405102	1.426125615088896e-12	1.1170971422137354e-14	46.05326254156543
-4.417625871174093	1.5879517266945725e-12	1.2478010714023292e-14	46.01817110354508
-4.407187368297165	1.7679824930936531e-12	1.3936798928780895e-14	45.982882172305324
-4.3967488654202365	1.968246812736442e-12	1.5564808252171093e-14	45.9473951571343
-4.386310362543309	2.190997430722709e-12	1.738150463394688e-14	45.911709466118715
-4.375871859666381	2.4387353665303942e-12	1.9408573105905426e-14	45.87582450616116
-4.365433356789453	2.714236975896186e-12	2.1670168298171056e-14	45.83973968296039
-4.354994853912525	3.0205839272346307e-12	2.4193192939896487e-14	45.80345440103746
-4.344556351035597	3.361196402398013e-12	2.700760743487235e-14	45.76696806371726
-4.3341178481586695	3.739869864044731e-12	3.014677393958324e-14	45.73028007312476
-4.323679345281741	4.160815767694909e-12	3.364783874459983e-14	45.69338983022224
-4.313240842404813	4.628706636038798e-12	3.755215717366347e-14	45.65629673477473
-4.302802339527886	5.1487259566326065e-12	4.190576567258583e-14	45.61900018536806
-4.292363836650957	5.7266234121358245e-12	4.6759906266991386e-14	45.58149957940942
-4.281925333774029	6.368776005189655e-12	5.217160912894508e-14	45.543794313118134
-4.271486830897102	7.082255698409151e-12	5.820433961352723e-14	45.50588378155657
-4.261048328020173	7.874904254265116e-12	6.492871681364992e-14	45.467767378596555
-4.250609825143245	8.755416030539226e-12	7.242331144179533e-14	45.42944449694848
-4.240171322266318	9.733429565096157e-12	8.077553168859859e-14	45.39091452815316
-4.2297328193893895	1.0819628869770859e-11	9.008260663885122e-14	45.35217686258085
-4.219294316512462	1.202585544789518e-11	1.0045267785457016e-13	45.313230889432766
-4.208855813635534	1.3365232154353187e-11	1.1200601087307339e-13	45.27407599676347
-4.198417310758606	1.4852300131907273e-11	1.2487633962633734e-13	45.2347115714582
-4.187978807881678	1.650317018404773e-11	1.392123581790811e-13	45.19513699925499
-4.17754030500475	1.8335690083792667e-11	1.5517937572086917e-13	45.15535166472354
-4.167101802127822	2.0369629471103582e-11	1.7296115244681884e-13	45.115354951302926
-4.156663299250894	2.2626884160096334e-11	1.9276193583961315e-13	45.075146241271774
-4.146224796373966	2.5131701862749658e-11	2.1480871894017108e-13	45.03472491576848
-4.135786293497038	2.7910931539736227e-11	2.3935374448629987e-13	44.994090354791375
-4.12534779062011	3.099429881338221e-11	2.666772813301476e-13	44.953241937203494
-4.114909287743182	3.4414710124410574e-11	2.970907023406763e-13	44.91217904072911
-4.104470784866255	3.82085885853641e-11	3.309398960842333e-13	44.87090104196204
-4.0940322819893264	4.2416244781646333e-11	3.686090479835153e-13	44.8294073163746
-4.083593779112398	4.7082286098786635e-11	4.105248304169438e-13	44.78769723832203
-4.073155276235471	5.2256068514454126e-11	4.571610453711405e-13	44.745770181013945
-4.0627167733585425	5.799219518940707e-11	5.090437678396293e-13	44.70362551657359
-4.052278270481614	6.435106662568946e-11	5.667570432144224e-13	44.661262616000705
-4.041839767604687	7.13994876377945e-11	6.309491974912786e-13	44.61868084918479
-4.031401264727759	7.921133690620191e-11	7.023398252574294e-13	44.575879584913544
-4.02096276185083	8.786830545786004e-11	7.81727527209879e-13	44.53285819087982
-4.010524258973903	9.746071104943012e-11	8.699984764268099e-13	44.48961603368286
-4.000085756096975	1.080883961219968e-10	9.681359008550182e-13	44.446152478827024
-3.989647253220047	1.1986171775594763e-10	1.0772305785562342e-12	44.402466890728036
-3.979208750343119	1.3290263888880995e-10	1.1984924522643204e-12	44.35855863273051
-3.968770247466191	1.473459309733006e-10	1.3332634808310232e-12	44.31442706710183
-3.958331744589263	1.6334049925592527e-10	1.4830318572838823e-12	44.2700715550289
-3.947893241712335	1.8105084295648625e-10	1.6494477366002451e-12	44.225491456651724
-3.937454738835407	2.006586638336873e-10	1.834340631032551e-12	44.18068613102618
-3.927016235958479	2.2236463794429577e-10	2.0397386470418692e-12	44.135654936174944
-3.916577733081551	2.4639036685004025e-10	2.267889755755564e-12	44.09039722905037
-3.9061392302046234	2.7298052611369295e-10	2.521285308515911e-12	44.0449123655883
-3.8957007273276956	3.0240523066216955e-10	2.8026860307215022e-12	43.999199700663674
-3.8852622244507673	3.3496263849826313e-10	3.1151507509532862e-12	43.953258588127674
-3.8748237215738395	3.7098181632533836e-10	3.462068148564077e-12	43.90708838080491
-3.8643852186969117	4.108258929300916e-10	3.847191831696135e-12	43.86068843049957
-3.8539467158199834	4.548955286652998e-10	4.2746790893626706e-12	43.814058088003016
-3.8435082129430556	5.036327321049322e-10	4.749133696031577e-12	43.767196703097
-3.8330697100661277	5.575250579338665e-10	5.275653185428616e-12	43.72010362457232
-3.8226312071891995	6.171102234017136e-10	5.859881052327916e-12	43.672778200219106
-3.8121927043122716	6.82981184246471e-10	6.508064387319963e-12	43.62521977682871
-3.801754201435344	7.557917149021632e-10	7.2271175003191e-12	43.57742770023972
-3.7913156985584155	8.362625420753633e-10	8.024692144354342e-12	43.52940131529392
-3.7808771956814877	9.251880854490827e-10	8.909255012434868e-12	43.481139965877745
-3.77043869280456	1.0234438643712551e-9	9.890173247545097e-12	43.43264299492829
-3.760000189927632	1.1319946349613545e-9	1.0977808779664413e-11	43.383909744427065
-3.7495616870507043	1.2519033281567783e-9	1.218362238475175e-11	43.33493955538666
-3.739123184173776	1.3843408658716333e-9	1.352028844956667e-11	43.285731767938934
-3.728684681296848	1.5305969396905884e-9	1.500182152380438e-11	43.23628572124675
-3.7182461784199203	1.692091844457923e-9	1.6643715848048272e-11	43.18660075357722
-3.707807675542992	1.8703894677519982e-9	1.8463099163448927e-11	43.13667620228263
-3.6973691726660642	2.067211545680335e-9	2.0478902237791607e-11	43.086511403807506
-3.6869306697891364	2.2844533057157193e-9	2.2712045683736498e-11	43.036105693714774
-3.676492166912208	2.5242006285137233e-9	2.5185645799719866e-11	42.985458406694654
-3.6660536640352803	2.7887488728873836e-9	2.7925241333542646e-11	42.93456887654294
-3.6556151611583525	3.080623521457824e-9	3.095904325441408e-11	42.88343643621163
-3.6451766582814242	3.402602819020442e-9	3.4318209822697685e-11	42.83206041778827
-3.6347381554044964	3.757742591516462e-9	3.803714946944854e-11	42.780440152521855
-3.6242996525275686	4.149403450741513e-9	4.2153854241868974e-11	42.72857497082807
-3.6138611496506408	4.58128060870812e-9	4.671026683787893e-11	42.676464202296295
-3.603422646773713	5.057436546043352e-9	5.175268454547832e-11	42.62410717571001
-3.5929841438967847	5.582336801053739e-9	5.7332203722432815e-11	42.571503219045944
-3.582545641019857	6.160889170333659e-9	6.350520880191819e-11	42.518651659491006
-3.572107138142929	6.7984866381519e-9	7.033391019264442e-11	42.46555182346143
-3.5616686352660007	7.501054380524922e-9	7.788693586069943e-11	42.41220303659902
-3.551230132389073	8.275101221075256e-9	8.623998183812451e-11	42.358604623776976
-3.540791629512145	9.127775949691951e-9	9.547652740375325e-11	42.30475590914987
-3.530353126635217	1.0066928951834015e-8	1.0568862122875459e-10	42.250656216131354
-3.519914623758289	1.1101179636395992e-8	1.1697774537683082e-10	42.19630486739729
-3.509476120881361	1.2239990193570298e-8	1.2945576470193298e-10	42.14170118493603
-3.4990376180044334	1.3493746261361907e-8	1.4324596989924422e-10	42.08684449005033
-3.4885991151275055	1.4873845130755746e-8	1.5848422324375567e-10	42.03173410333285
-3.4781606122505773	1.6392792175267597e-8	1.7532021690041152e-10	41.97636934473291
-3.4677221093736494	1.806430625101046e-8	1.9391885461764373e-10	41.92074953354342
-3.4572836064967216	1.990343487905223e-8	2.1446176862784868e-10	41.86487398840305
-3.4468451036197933	2.1926680093017888e-8	2.3714898468268083e-10	41.80874202734542
-3.4364066007428655	2.4152135911990554e-8	2.622007493552339e-10	41.75235296777917
-3.4259680978659377	2.6599638482515852e-8	2.898595350540203e-10	41.69570612652211
-3.4155295949890094	2.9290930024130448e-8	3.203922396252849e-10	41.63880081981215
-3.4050910921120816	3.224983781113356e-8	3.540925989802598e-10	41.58163636331189
-3.394652589235154	3.5502469529786216e-8	3.9128383288370497e-10	41.524212072156274
-3.3842140863582255	3.907742646529909e-8	4.3232154589212744e-10	41.46652726092522
-3.373775583481298	4.300603609796968e-8	4.775969074468326e-10	41.408581243687024
-3.36333708060437	4.73226058227491e-8	5.275401373229247e-10	41.350373334015735
-3.352898577727442	5.2064699652797145e-8	5.826243250260543e-10	41.29190284500315
-3.342460074850514	5.727343992569746e-8	6.433696143303806e-10	41.233169089252726
-3.332021571973586	6.299383620215152e-8	7.103477869815585e-10	41.174171378950675
-3.321583069096658	6.92751437315822e-8	7.841872826683208e-10	41.114909025833704
-3.3111445662197303	7.617125405933472e-8	8.655786957143465e-10	41.05538134122259
-3.300706063342802	8.374112056585296e-8	9.552807925825582e-10	40.995587636065075
-3.290267560465874	9.204922196147088e-8	1.0541270982419877e-9	40.93552722091698
-3.2798290575889464	1.0116606701262909e-7	1.1630331037464631e-9	40.87519940597675
-3.269390554712018	1.1116874404703653e-7	1.2830041520460694e-9	40.814603501118164
-3.2589520518350903	1.22141519078953e-7	1.4151440641275664e-9	40.75373881589951
-3.2485135489581625	1.3417648671230461e-7	1.560664573086361e-9	40.69260465957268
-3.238075046081234	1.473742783213151e-7	1.7208956397163638e-9	40.63120034113456
-3.227636543204307	1.6184483237591365e-7	1.8972967296914415e-9	40.56952516931325
-3.2171980403273785	1.7770823217710626e-7	2.091469139456158e-9	40.50757845261595
-3.2067595374504507	1.9509561669435266e-7	2.305169465578824e-9	40.44535949933492
-3.196321034573523	2.1415017065866315e-7	2.540324320605095e-9	40.382867617579116
-3.1858825316965946	2.3502820056079745e-7	2.7990464074252334e-9	40.320102115307115
-3.175444028819667	2.5790030373835183e-7	3.0836520739033058e-9	40.25706230031318
-3.165005525942739	2.829526383110952e-7	3.3966804800545997e-9	40.19374748029823
-3.1545670230658107	3.1038830234120345e-7	3.740914521481016e-9	40.13015696286731
-3.144128520188883	3.404288312616019e-7	4.119403665139331e-9	40.06629005555599
-3.133690017311955	3.7331582333020833e-7	4.535488866904508e-9	40.00214606585862
-3.123251514435027	4.093127036365249e-7	4.9928297548760965e-9	39.93772430126153
-3.1128130115580994	4.487066380131604e-7	5.4954342780579805e-9	39.87302406925575
-3.102374508681171	4.918106090917724e-7	6.047691036987586e-9	39.80804467737488
-3.091936005804243	5.38965667695108e-7	6.6544045312315485e-9	39.742785433223276
-3.0814975029273155	5.90543373778965e-7	7.320833578483026e-9	39.677245644486426
-3.0710590000503872	6.469484422351003e-7	8.052733181408339e-9	39.61142461898786
-3.0606204971734594	7.086216100401986e-7	8.856400141535164e-9	39.545321664676926
-3.0501819942965316	7.760427425007767e-7	9.738722744462784e-9	39.478936089712136
-3.0397434914196033	8.497341976894404e-7	1.070723486765347e-8	39.41226720244829
-3.0293049885426755	9.302644696219737e-7	1.1770174891197968e-8	39.345314311489524
-3.0188664856657477	1.0182521322693038e-6	1.2936549823359805e-8	39.27807672569561
-3.0084279827888194	1.1143701081633487e-6	1.4216205086614794e-8	39.21055375424868
-2.9979894799118916	1.2193502871258857e-6	1.5619900446447867e-8	39.14274470665902
-2.9875509770349638	1.3339885225550054e-6	1.715939260458548e-8	39.07464889281033
-2.9771124741580355	1.4591500347310735e-6	1.8847525020807932e-8	39.006265622987435
-2.966673971281108	1.5957752527765946e-6	2.0698325573233305e-8	38.937594207906265
-2.95623546840418	1.744886129225297e-6	2.272711271625037e-8	38.86863395876668
-2.945796965527252	1.907592963629445e-6	2.495061084832884e-8	38.79938418726159
-2.935358462650324	2.085101774285342e-6	2.738707565902474e-8	38.7298442056481
-2.924919959773396	2.2787222599707957e-6	3.005643028595424e-8	38.66001332675235
-2.914481456896468	2.4898763966066514e-6	3.298041317855484e-8	38.58989086401898
-2.9040429540195403	2.720107716960494e-6	3.6182738636541696e-8	38.51947613155545
-2.893604451142612	2.9710913249288446e-6	3.968927106728411e-8	38.44876844416178
-2.883165948265684	3.2446446995830626e-6	4.35282140884215e-8	38.377767117363135
-2.8727274453887564	3.5427393480440758e-6	4.773031569011813e-8	38.306471467491384
-2.862288942511828	3.8675133703693706e-6	5.2329090766062706e-8	38.2348808116581
-2.8518504396349003	4.2212850040537205e-6	5.736106242376008e-8	38.16299446786567
-2.8414119367579724	4.6065672203861345e-6	6.28660235937789e-8	38.09081175501485
-2.830973433881044	5.026083449895185e-6	6.888732057441834e-8	38.01833199293599
-2.820534931004117	5.482784519383189e-6	7.547216027357205e-8	37.94555450245879
-2.8100964281271885	5.979866888647543e-6	8.267194304394987e-8	37.87247860546698
-2.7996579252502607	6.520792280927214e-6	9.054262315167913e-8	37.79910362490132
-2.789219422373333	7.1093088074503565e-6	9.914509907246487e-8	37.72542888485261
-2.7787809194964046	7.749473693096304e-6	1.0854563597441775e-7	37.65145371058346
-2.7683424166194768	8.4456777173186e-6	1.1881632292338452e-7	37.57717742857093
-2.757903913742549	9.202671491967335e-6	1.3003556753537507e-7	37.50259936659381
-2.7474654108656207	1.0025593705570199e-5	1.422886310027763e-7	37.427718853747756
-2.737026907988693	1.09200014720887e-5	1.556682066369779e-7	37.35253522050514
-2.726588405111765	1.1891902931021086e-5	1.70275045300696e-7	37.27704779876682
-2.7161499022348368	1.2947792255146505e-5	1.8621863134976713e-7	37.20125592193866
-2.7057113993579094	1.4094687232101105e-5	2.0361791296729703e-7	37.12515892495589
-2.695272896480981	1.534016959651368e-5	2.2260209105385473e-7	37.04875614435309
-2.6848343936040533	1.669242830043124e-5	2.433114711367923e-7	36.97204691831511
-2.6743958907271255	1.816030592148015e-5	2.658983830814522e-7	36.89503058674253
-2.663957387850197	1.975334842046118e-5	2.905281737271136e-7	36.81770649131759
-2.6535188849732694	2.1481858473041762e-5	3.1738027793368855e-7	36.74007397553789
-2.6430803820963416	2.3356952613863485e-5	3.4664937391089087e-7	36.66213238480796
-2.6326418792194133	2.539062244566042e-5	3.785466291133217e-7	36.583881066485574
-2.6222033763424855	2.759580018111627e-5	4.133010434220735e-7	36.50531936994828
-2.6117648734655576	2.9986428800990782e-5	4.511608967988885e-7	36.426446646660715
-2.6013263705886294	3.2577537128656674e-5	4.923953090934507e-7	36.34726225022514
-2.5908878677117015	3.538532013870766e-5	5.372959202100209e-7	36.26776553648679
-2.5804493648347737	3.842722483542856e-5	5.861786993980297e-7	36.18795586356448
-2.5700108619578454	4.1722042056244376e-5	6.393858930231718e-7	36.107832591936045
-2.559572359080918	4.529000457522388e-5	6.972881208051205e-7	36.027395084518744
-2.54913385620399	4.915289190265848e-5	7.602866311742291e-7	35.94664270671931
-2.538695353327062	5.333414219878872e-5	8.288157271062429e-7	35.86557482653786
-2.528256850450134	5.7858971742477975e-5	9.033453745440246e-7	35.78419081461119
-2.517818347573206	6.275450241971319e-5	9.843840063062325e-7	35.702490044327526
-2.507379844696278	6.804989772151872e-5	1.0724815352250767e-6	35.620471891865
-2.4969413418193502	7.3776507767056e-5	1.1682325911401008e-6	35.53813573629667
-2.486502838942422	7.996802389451372e-5	1.2722799973162476e-6	35.455480959672315
-2.476064336065494	8.666064339055417e-5	1.38531850284485e-6	35.37250694710631
-2.4656258331885663	9.389324495821332e-5	1.5080987886353673e-6	35.289213086832014
-2.455187330311638	0.00010170757555365968	1.641431765709545e-6	35.20559877032885
-2.4447488274347107	0.00011014844925318121	1.7861931856790958e-6	35.121663392374316
-2.4343103245577824	0.00011926395884487546	1.943328584515856e-6	35.03740635116891
-2.4238718216808546	0.00012910570087253836	2.1138585820214233e-6	34.952827048401886
-2.4134333188039263	0.0001397290148945709	2.2988845607672e-6	34.86792488935521
-2.4029948159269985	0.00015119323775630815	2.49959474971415e-6	34.78269928299984
-2.3925563130500707	0.00016356197371119195	2.7172707392305976e-6	34.69714964209587
-2.382117810173143	0.0001769033812644237	2.9532944558188853e-6	34.61127538328115
-2.3716793072962146	0.00019129047765185944	3.2091556265269446e-6	34.52507592717647
-2.3612408044192867	0.00020680146190708276	3.486459764775233e-6	34.438550698489834
-2.350802301542359	0.00022352005751098485	3.7869367111675715e-6	34.351699126138634
-2.3403637986654307	0.00024153587565999276	4.112449764783029e-6	34.26452064333046
-2.329925295788503	0.00026094480023282113	4.465005442461831e-6	34.177014687682416
-2.319486792911575	0.0002818493955791722	4.846763905716786e-6	34.08918070132964
-2.309048290034647	0.000304359338299181	5.260050097111718e-6	34.001018131073145
-2.298609787157719	0.0003285918742263969	5.7073656302620676e-6	33.9125264284204
-2.288171284280791	0.00035467230187660655	6.19140148002504e-6	33.82370504978938
-2.2777327814038633	0.0003827344836670317	6.715051521975858e-6	33.7345534565619
-2.2672942785269354	0.00041292138626233506	7.2814269728895145e-6	33.6450711152541
-2.256855775650007	0.0004453856514475415	7.893871786692873e-6	33.55525749762186
-2.2464172727730793	0.00048029019897802543	8.555979063206791e-6	33.465112080769586
-2.2359787698961515	0.0005178088629047855	9.271608529964386e-6	33.37463434732799
-2.2255402670192233	0.000558127062918209	1.0044905160485364e-5	33.28382378554092
-2.2151017641422954	0.0006014425123048107	1.0880318995583145e-5	33.192679889428355
-2.2046632612653676	0.0006479659641554363	1.1782626237621857e-5	33.101202158913466
-2.1942247583884398	0.0006979219975110432	1.2756951691071111e-5	33.00939009996622
-2.1837862555115115	0.0007515498451781752	1.380879262629614e-5	32.917243224768704
-2.1733477526345837	0.000809104264987983	1.4944044147206525e-5	32.82476105181649
-2.162909249757656	0.0008708564563200317	1.616902614719693e-5	32.73194310610051
-2.1524707468807276	0.0009370950237498047	1.7490511941774024e-5	32.63878891927353
-2.1420322440037998	0.001008126989717406	1.891575867030383e-5	32.54529802976772
-2.131593741126872	0.0010842788581574131	2.0452539563524963e-5	32.451469982969456
-2.121155238249944	0.0011658977310592025	2.2109178177745102e-5	32.35730433140908
-2.110716735373016	0.001253352479958218	2.389458470109379e-5	32.262800634884655
-2.100278232496088	0.0013470349743921618	2.5818294441713916e-5	32.167958460645295
-2.08983972961916	0.0014473613693768554	2.7890508612433605e-5	32.07277738360054
-2.079401226742232	0.00155477345397156	3.012213753122491e-5	31.97725698641595
-2.068962723865304	0.0016697400630346234	3.252484636156196e-5	31.881396859774597
-2.0585242209883763	0.0017927585542611222	3.511110352182089e-5	31.78519660251742
-2.0480857181114485	0.0019243563526145824	3.7894231897817375e-5	31.688655821846176
-2.03764721523452	0.002065092564254501	4.0888462997773095e-5	31.591774133483895
-2.0272087123575924	0.0022155596620614232	4.410899419411181e-5	31.494551161912202
-2.0167702094806645	0.002376385244836714	4.757204920183088e-5	31.396986540556522
-2.0063317066037363	0.002548233872236612	5.129494194843477e-5	31.299079911960074
-1.9958932037268085	0.002731808977473107	5.529614399574897e-5	31.20083092802703
-1.9854547008498806	0.0029278548597635214	5.959535567939345e-5	31.10223925021674
-1.9750161979729528	0.0031371587584672895	6.42135811369443e-5	31.003304549760223
-1.9645776950960245	0.0033605530107875055	6.917320740130668e-5	30.90402650787967
-1.9541391922190967	0.003598917294840176	7.449808774108856e-5	30.80440481601298
-1.9437006893421689	0.003853180959814506	8.021362943513102e-5	30.70443917605343
-1.9332621864652406	0.004124325444843128	8.634688617357246e-5	30.604129300558863
-1.9228236835883128	0.004413386788106496	9.292665528294861e-5	30.503474913022668
-1.912385180711385	0.004721458227549644	9.998357997801709e-5	30.40247574806873
-1.9019466778344571	0.005049692894484515	0.00010755025684771134	30.301131551760072
-1.8915081749575289	0.005399306601151003	0.00011566134878758982	30.19944208180669
-1.881069672080601	0.005771580723184504	0.0001243537035955739	30.09740710783305
-1.8706311692036732	0.006167865177727953	0.00013366647845217778	29.995026411669006
-1.8601926663267454	0.006589581497704934	0.0001436412705104935	29.89229978757788
-1.8497541634498171	0.007038226002589007	0.00015432225382504446	29.789227042553037
-1.8393156605728893	0.007515373065716863	0.00016575632285196075	29.68580799660519
-1.8288771576959615	0.008022678477946249	0.00017799324275624703	29.58204248302822
-1.8184386548190332	0.008561882907188548	0.00019108580676437283	29.477930348727675
-1.8080001519421054	0.009134815452988788	0.0002050900008028865	29.3734714544638
-1.7975616490651776	0.009743397295074953	0.00022006517566525033	29.26866567520539
-1.7871231461882497	0.010389645434357	0.00023607422695055553	29.163512900419175
-1.7766846433113215	0.011075676524542232	0.0002531837830182444	29.05801303438482
-1.7662461404343937	0.01180371079210765	0.00027146440120278493	28.952165996542735
-1.7558076375574658	0.012576076041925642	0.0002909907725320604	28.84597172178279
-1.7453691346805376	0.013395211745434876	0.0003118419351908086	28.739430160817733
-1.7349306318036097	0.014263673207719105	0.00033410149696919004	28.6325412805264
-1.724492128926682	0.015184135809357837	0.00035785786693261706	28.525305064278076
-1.714053626049754	0.016159399318435366	0.0003832044965451841	28.417721512319126
-1.7036151231728258	0.01719239226745559	0.0004102401304739606	28.309790642131357
-1.693176620295898	0.018286176389372147	0.0004390690672950446	28.201512488798706
-1.6827381174189702	0.01944395110634121	0.0004698014303153306	28.092887105399107
-1.672299614542042	0.020669058064121105	0.0005025534487149311	27.983914563401115
-1.661861111665114	0.021964985704388432	0.0005374477492061852	27.874594953030083
-1.6514226087881863	0.02333537386663152	0.0005746136583932416	27.764928383729764
-1.6409841059112584	0.024784018410363477	0.0006141875160045972	27.65491498452337
-1.6305456030343302	0.026314875847918466	0.0006563129991563969	27.54455490447247
-1.6201071001574023	0.027932067977087596	0.0007011414577890652	27.43384831309958
-1.6096685972804745	0.029639886502199942	0.0007488322614029666	27.322795400820425
-1.5992300944035467	0.031442797631419855	0.0007995531571993618	27.211396379419178
-1.5887915915266184	0.033345446637122265	0.0008534806397136382	27.099651482483004
-1.5783530886496906	0.03535266236547525	0.0009108003320035755	26.987560965901665
-1.5679145857727628	0.03746946168033009	0.0009717073784336349	26.875125108308545
-1.5574760828958345	0.039701053825870865	0.0010364068490676134	26.762344211623493
-1.5470375800189067	0.04205284469119561	0.0011051141556558928	26.649218601495892
-1.5365990771419789	0.04453044095962368	0.0011780554791720143	26.53574862788399
-1.526160574265051	0.04713965412391956	0.0012554682088214027	26.421934665511912
-1.5157220713881228	0.04988650434843512	0.0013376013924109606	26.30777711443924
-1.505283568511195	0.05277722415763663	0.0014247161979303409	26.19327640060096
-1.4948450656342671	0.05581826192992023	0.0015170863861581473	26.078432976379577
-1.4844065627573388	0.05901628517439043	0.001614998794064121	25.963247321128215
-1.473968059880411	0.062378183567824916	0.0017187538287348275	25.847719941791226
-1.4635295570034832	0.06591107172758494	0.0018286659715041644	25.731851373491082
-1.4530910541265554	0.06962229169565212	0.0019450642919228002	25.615642180103908
-1.442652551249627	0.07351941510831714	0.0020682929711478676	25.499092954938597
-1.4322140483726993	0.07761024502440131	0.0021987118342834014	25.38220432129518
-1.4217755454957715	0.08190281738528365	0.0023366968911441846	25.26497693316979
-1.4113370426188432	0.08640540207791556	0.0024826408848597835	25.1474114758604
-1.4008985397419154	0.09112650357250542	0.0026369538476732988	25.02950866668617
-1.3904600368649875	0.09607486110472103	0.0028000636632293397	24.91126925562742
-1.3800215339880597	0.1012594483727756	0.0029724166345775926	24.79269402608174
-1.3695830311111314	0.10668947271790984	0.0031544780570553948	24.673783795524553
-1.3591445282342036	0.11237437375757672	0.0033467327951394363	24.5545394162649
-1.3487060253572758	0.11832382143923152	0.0035496858622888214	24.43496177618848
-1.3382675224803475	0.12454771348268771	0.0037638630027271103	24.31505179951336
-1.3278290196034197	0.13105617217884027	0.00398981127403587	24.194810447596225
-1.3173905167264919	0.13785954051154642	0.004228099629358258	24.074238719651557
-1.306952013849564	0.14496837757136444	0.0044793194979276495	23.953337653660643
-1.2965135109726358	0.1523934532267853	0.004744085362564706	23.832108327111868
-1.286075008095708	0.16014574202215853	0.005023035332697752	23.710551857900313
-1.2756365052187801	0.16823641626897426	0.005316831711386375	23.588669405164268
-1.2651980023418519	0.1766768382992056	0.005626161554740939	23.466462170160806
-1.254759499464924	0.18547855184958528	0.005951737222050748	23.34393139718767
-1.2443209965879962	0.19465327254570608	0.006294296914852233	23.221078374470046
-1.2338824937110684	0.2042128774567286	0.00665460520307845	23.09790443510813
-1.2234439908341401	0.21416939369183824	0.007033453536356838	22.97441095805063
-1.2130054879572123	0.22453498601039978	0.007431660738437359	22.850599369045536
-1.2025669850802845	0.23532194341980486	0.007850073482646764	22.726471141624994
-1.1921284822033567	0.24654266473665412	0.008289566746195895	22.60202779814483
-1.1816899793264284	0.25820964308726374	0.008751044241074788	22.477270910811633
-1.1712514764495006	0.27033544932680137	0.009235438819210833	22.35220210273526
-1.1608129735725727	0.28293271435767775	0.009743712849474416	22.226823049015263
-1.1503744706956445	0.29601411032971026	0.010276858564061069	22.101135477805244
-1.1399359678187166	0.3095923307094648	0.010835898371702131	21.975141171516807
-1.1294974649417888	0.3236800692028444	0.011421885135091573	21.848841967860224
-1.119058962064861	0.3382899975268614	0.012035902409872375	21.722239761083905
-1.1086204591879327	0.3534347420206858	0.012679064642447644	21.59533650314257
-1.098181956311005	0.3691268590947868	0.01335251732384998	21.468134204908424
-1.087743453434077	0.38537880951890524	0.014057437096857613	21.340634937417992
-1.0773049505571488	0.4022029315525264	0.014795031813498028	21.212840833127867
-1.066866447680221	0.41961141292673493	0.01556654054005861	21.08475408721617
-1.0564279448032932	0.4376162616883907	0.01637323350670134	20.956376958858705
-1.0459894419263653	0.45622927592580753	0.017216411998746725	20.827711772636707
-1.035550939049437	0.4754620123920441	0.01809740818671777	20.69876091981325
-1.0251124361725092	0.49532575405735496	0.019017584892194732	20.569526859803723
-1.0146739332955814	0.515831476615271	0.01997833528657951	20.440012121545987
-1.0042354304186532	0.5369898139811976	0.020981082519858266	20.310219304964676
-0.9937969275417253	0.55881102282151	0.022027279276518718	20.180151082409793
-0.9833584246647975	0.5813049461615699	0.023118407255769635	20.049810200215845
-0.9729199217878697	0.6044809761195759	0.024255976573322725	19.919199480201748
-0.9624814189109414	0.6283480158229529	0.02544152508201157	19.78832182116982
-0.9520429160340136	0.6529144405755266	0.026676617608618662	19.657180200611364
-0.9416044131570858	0.6781880583300852	0.027962845104406307	19.525777676176386
-0.9311659102801579	0.7041760695541762	0.029301823706851193	19.394117387437777
-0.9207274074032297	0.7308850265557111	0.030695193710348425	19.26220255750114
-0.9102889045263018	0.7583207923591763	0.032144618443623	19.130036494718272
-0.899850401649374	0.7864884992206885	0.03365178305184573	18.997622594415034
-0.8894118987724458	0.8153925068779305	0.03521839318155731	18.86496434064932
-0.8789733958955179	0.845036360636291	0.03684617356669265	18.732065307995175
-0.8685348930185901	0.8754227494021573	0.03853686651415562	18.5989291634507
-0.8580963901416623	0.9065534637606072	0.04029223028766289	18.465559668115596
-0.847657887264734	0.9384293542406621	0.042114037388712396	18.33196067922504
-0.8372193843878062	0.9710502898671431	0.044004072733802656	18.19813615200664
-0.8267808815108784	1.004415117139192	0.04596413172729587	18.064090141627442
-0.8163423786339501	1.0385216195651896	0.047996018229531416	17.929826805179175
-0.8059038757570223	1.073366477888621	0.05010154242009371	17.795350403661473
-0.7954653728800944	1.1089452311481134	0.05228251855643752	17.66066530400441
-0.7850268700031666	1.1452522387227984	0.05454076262833441	17.52577598123501
-0.7745883671262384	1.1822806434896103	0.05687808990900352	17.390687020422156
-0.7641498642493105	1.2200223362732883	0.05929631240395892	17.25540311891255
-0.7537113613723827	1.258467921718601	0.06179723619916874	17.119929088423646
-0.7432728584954544	1.297606685760356	0.06438265871021837	16.984269857326773
-0.7328343556185266	1.3374265648226171	0.06705436583479335	16.84843047271158
-0.7223958527415988	1.377914116943123	0.06981412901088227	16.712416102779883
-0.711957349864671	1.419054494936344	0.0726637021837467	16.57623203892523
-0.7015188469877427	1.4608314218213894	0.07560481868494513	16.439883698337134
-0.6910803441108149	1.5032271685788485	0.07863918802703655	16.303376625991948
-0.680641841233887	1.546222534495862	0.08176849261820951	16.166716497213393
-0.6702033383569588	1.5897968301845775	0.08499438440120047	16.02990911998337
-0.659764835480031	1.6339278634564536	0.08831848142146313	15.892960437333743
-0.6493263326031031	1.6785919282044741	0.09174236432999075	15.755876529802746
-0.6388878297261753	1.7237637964273018	0.09526757282634282	15.618663617856862
-0.628449326849247	1.7694167135476644	0.09889560204809728	15.481328064360481
-0.6180108239723192	1.815522397161096	0.10262789891328594	15.343876377073082
-0.6075723210953914	1.8620510393390095	0.10646585842257124	15.206315211135792
-0.5971338182184631	1.9089713126265546	0.11041081992883454	15.06865137162911
-0.5866953153415353	1.9562503798210549	0.11446406338109572	14.930891816053494
-0.5762568124646075	2.0038539076830473	0.11862680555192409	14.793043656929482
-0.5658183095876796	2.051746084638548	0.1229001962556978	14.655114164331405
-0.5553798067107514	2.099889642589497	0.12728531456717632	14.517110768470694
-0.5449413038338236	2.14824588289068	0.13178316504883045	14.379041062249085
-0.5345028009568957	2.1967747065907557	0.1363946739972927	14.240912803871808
-0.5240642980799679	2.2454346489534553	0.14112068571721892	14.102733919396774
-0.5136257952030396	2.294182918344119	0.14596195883393298	13.964512505338384
-0.5031872923261118	2.3429754394780895	0.1509191626538212	13.826256831225441
-0.492748789449184	2.3917669010791274	0.1559928735840204	13.687975342191809
-0.4823102865722557	2.4405108079119446	0.16118357162048141	13.549676661504265
-0.4718717836953279	2.4891595372256585	0.16649163691709506	13.411369593133868
-0.46143328081840007	2.537664399533392	0.17191734644483508	13.273063124262599
-0.45099477794147225	2.5859757037206315	0.17746087075333333	13.134766427797574
-0.440556275064544	2.63404282639495	0.18312227084472513	12.996488864830324
-0.43011777218761615	2.681814285438629	0.18890149517242794	12.858239987105916
-0.4196792693106879	2.7292378176224648	0.19479837677366896	12.720029539407847
-0.4092407664337605	2.7762604602206484	0.2008126305489501	12.581867461938334
-0.39880226355683224	2.822828636472837	0.20694385069809917	12.443763892637655
-0.38836376067990397	2.868888244753697	0.21319150832371003	12.305729169448478
-0.3779252578029766	2.914384751305304	0.21955494921341526	12.167773832532998
-0.3674867549260483	2.95926328633483	0.22603339181020646	12.029908626413558
-0.35704825204912094	3.0034687433043468	0.2326259253820201	11.892144502051408
-0.34660974917219267	3.046945881197884	0.23933150840013614	11.754492618850009
-0.3361712462952644	3.0896394295218848	0.2461489671347693	11.616964346557888
-0.325732743418337	3.1314941958317206	0.2530769944789106	11.479571267096096
-0.31529424054140875	3.172455175508679	0.26011414900799823	11.342325176281872
-0.3048557376644805	3.2124676635131872	0.26725885428332175	11.20523808543855
-0.2944172347875531	3.2514773678355615	0.2745093984071999	11.06832222288794
-0.28397873191062484	3.2894305243609026	0.2818639338379744	10.931590035325986
-0.27354022903369657	3.326274012809625	0.2893204774694473	10.795054189052024
-0.2631017261567692	3.3619554734705783	0.29687691098324653	10.658727571066237
-0.2526632232798409	3.3964234243569624	0.3045309814767009	10.522623290000897
-0.24222472040291265	3.4296273784574804	0.3122803023715583	10.38675467688379
-0.23178621752598527	3.461517960780058	0.32012235461073846	10.251135285749132
-0.221347714649057	3.492047024727031	0.32805448813841875	10.115778894022979
-0.21090921177212962	3.5211677675724036	0.33607392367528977	9.98069950274882
-0.20047070889520135	3.5488348445758335	0.344177754783138	9.845911336580619
-0.1900322060182731	3.575004481385253	0.3523629502204903	9.711428843548987
-0.1795937031413457	3.599634584416	0.36062635659370196	9.577266694612172
-0.16915520026441744	3.622684848751338	0.36896470129551395	9.443439782937329
-0.15871669738748917	3.644116863265708	0.3773745957344105	9.309963222935588
-0.1482781945105618	3.6638942125562943	0.3858525388479014	9.176852349009298
-0.13783969163363352	3.6819825753593824	0.39439492089875855	9.04412271401818
-0.12740118875670525	3.6983498190665536	0.402998027546693	8.911790087437403
-0.11696268587977787	3.712966090020875	0.4116580441922798	8.77987045319896
-0.1065241830028496	3.7258038992262636	0.4203710605834445	8.648380007198403
-0.09608568012592222	3.7368382031571086	0.4291330756783749	8.517335154450286
-0.08564717724899396	3.746046479370621	0.4379400027577923	8.386752505887506
-0.07520867437206569	3.7534087965808602	0.44678767477337317	8.256648874773655
-0.0647701714951383	3.758907878933807	0.4556718499242981	8.127041272721714
-0.05433166861821004	3.762529164215151	0.4645882174508019	7.997946905304935
-0.04389316574128177	3.764260855734533	0.47353240363233984	7.869383167240079
-0.03345466286435439	3.7640939676384466	0.482499977975647	7.741367637125565
-0.02301615998742612	3.7620223634448244	0.49148645958095033	7.613918071695583
-0.012577657110497853	3.7580427877438436	0.500487323674038	7.487052399815198
-0.0021391542335704727	3.752154890380246	0.509498008282314	7.3607887152654845
0.008299348643357796	3.744361244070544	0.5185139210448155	7.2351452704111905
0.018737851520286064	3.734667353805779	0.5275304461414182	7.110140467659688
0.029176354397213444	3.7230816594086704	0.5365429513145363	6.985792851745782
0.03961485727414171	3.7096155302115164	0.5455467949801642	6.862121100713058
0.05005336015106909	3.6942832522510987	0.5545373333970864	6.739144016624064
0.06049186302799736	3.6771020078568637	0.5635099278831549	6.6168805156663435
0.07093036590492563	3.6580918476160527	0.5724599520613687	6.495349617577852
0.08136886878185301	3.637275654815918	0.5813827991111709	6.374570434558517
0.09180737165878128	3.6146791024158262	0.5902738890104766	6.254562159567373
0.10224587453570955	3.5903306026101904	0.5991286757492142	6.135344053936421
0.11268437741263693	3.5642612491713965	0.6079426544920217	6.016935434439318
0.1231228802895652	3.536504752669446	0.6167113686755537	5.899355659660779
0.13356138316649346	3.507097368780227	0.6254304170178855	5.7826241157547855
0.14399988604342084	3.4760778198776086	0.6340954604228726	5.66676020155087
0.1544383889203491	3.4434872101415666	0.6427022287608057	5.551783313007953
0.16487689179727738	3.409368934448497	0.6512465275062065	5.437712827038874
0.17531539467420476	3.3737685812926266	0.6597242442173632	5.3245680846345484
0.18575389755113303	3.3367338300960645	0.6681313548362531	5.212368373412749
0.1961924004280604	3.298314343184528	0.6764639297952486	5.101132909490014
0.20663090330498868	3.2585616527681016	0.6847181399152413	4.9908808186736895
0.21706940618191695	3.2175290433685775	0.6928902620729405	4.8816311171525335
0.22750790905884433	3.1752714299468874	0.7009766846329323	4.773402691422622
0.2379464119357726	3.131845232255856	0.7089739126195276	4.666214277742027
0.24838491481270086	3.0873082457505983	0.7168785726223288	4.560084440956114
0.25882341768962824	3.0417195094837255	0.7246874174211384	4.455031552738313
0.2692619205665565	2.9951391714607944	0.7323973303169552	4.351073769341778
0.2797004234434848	2.9476283518581297	0.7400053291605302	4.24822900881619
0.29013892632041216	2.8992490045778103	0.7475085700673043	4.14651492776676
0.30057742919734043	2.8500637775617914	0.7549043508124638	4.045948897630416
0.3110159320742678	2.800135872364425	0.7621901138954441	3.9465479805851733
0.3214544349511961	2.7495289033984838	0.7693634492705085	3.8483289050556477
0.33189293782812435	2.698306757346168	0.7764220967359323	3.751308040919864
0.3423314407050517	2.646533453163418	0.7833639479788481	3.655501374423261
0.35276994358198	2.594273003129033	0.7901870482728762	3.560924482855599
0.36320844645890826	2.541589275396563	0.7968895978255692	3.4675925090729014
0.37364694933583564	2.488545858465597	0.803469952775816	3.3755201358965325
0.3840854522127639	2.4352059279839926	0.8099266258424045	3.2847215604339857
0.3945239550896922	2.3816321163191185	0.8162582866234832	3.1952104684333977
0.40496245796661956	2.3278863852786205	0.8224637615507829	3.107000008713723
0.41540096084354783	2.27402990233879	0.828542033503183	3.0201027677113133
0.4258394637204761	2.22012292077731	0.8344922410830198	2.934530744268519
0.4362779665974035	2.1662246640420015	0.8403136775616245	2.8502953247235063
0.44671646947433175	2.11239321465079	0.8460057895024156	2.767407258338408
0.4571549723512591	2.0586854079705743	0.8515681750674422	2.6858766332153823
0.4675934752281874	2.0051567311295413	0.8570005820174965	2.605712852746698
0.47803197810511566	1.951861227298222	0.8623029054165511	2.5269246126540885
0.48847048098204304	1.898851405622929	0.8674751850489385	2.4495198787786445
0.4989089838589713	1.8461781569686158	0.8725176025631163	2.373505865636695
0.5093474867358996	1.7938906756754747	0.8774304783530139	2.2988890158638817
0.519785989612827	1.742036387491093	0.8822142681900591	2.225674980643132
0.5302244924897552	1.6906608837853496	0.886869559620046	2.153868601175913
0.5406629953666835	1.6398078621650825	0.8913970681385873	2.083473891304133
0.5511014982436109	1.5895190735627056	0.8957976331599369	2.0144940213664206
0.5615400011205391	1.5398342758472314	0.9000722137942745	1.9469313033730788
0.5719785039974674	1.4907911939766845	0.9042218844491817	1.880787177576877
0.5824170068743948	1.4424254866889348	0.9082478302709794	1.8160622005193743
0.5928555097513231	1.394770719711166	0.9121513424419324	1.7527560346419855
0.6032940126282504	1.347858345423316	0.9159338133496834	1.6908674395189927
0.6137325155051787	1.3017176889106137	0.919596731645225	1.6303942647986691
0.624171018382107	1.2563759402804213	0.9231416772058836	1.5713334448858383
0.6346095212590344	1.2118581531532866	0.9265703160194713	1.513680995467104
0.6450480241359626	1.1681872491535432	0.9298843950061251	1.4574320118940698
0.6554865270128909	1.1253840282538727	0.9330857367937835	1.402580669495782
0.6659250298898183	1.083467184779026	0.9361762344633094	1.3491202258475878
0.6763635327667465	1.0424533288664894	0.9391578462788616	1.2970430250285039
0.6868020356436748	1.0023570131714359	0.9420325904188442	1.2463405039008273
0.6972405385206022	0.963190764578765	0.9448025397223144	1.1970032004241213
0.7076790413975305	0.9249651206727603	0.9474698164654365	1.1490207640109775
0.7181175442744578	0.8876886707050307	0.9500365871819187	1.1023819679251885
0.7285560471513861	0.8513681007908799	0.9525050575409698	1.0570747237149962
0.7389945500283144	0.8160082430556189	0.9548774672956931	1.013086097665766
0.7494330529052418	0.781612128441045	0.9571560853142311	0.9704023292432895
0.75987155578217	0.7481810428732473	0.9593432047053996	0.9290088514852737
0.7703100586590983	0.7157145865020875	0.9614411380497657	0.8888903133074618
0.7807485615360257	0.6842107357040856	0.9634522127465739	0.8500306036628242
0.7911870644129539	0.6536659075499767	0.965378766486068	0.8124128774961643
0.8016255672898822	0.6240750264245143	0.9672231428561708	0.7760195834120659
0.8120640701668096	0.5954315925037132	0.9689876870916203	0.7408324929856622
0.8225025730437379	0.5677277517909629	0.9706747419729286	0.7068327316301006
0.8329410759206661	0.5409543674012428	0.9722866438818436	0.674000810906392
0.8433795787975935	0.5151010918213627	0.9738257190191218	0.642316662196391
0.8538180816745218	0.49015643984659013	0.9752942797897098	0.6117596716109089
0.8642565845514492	0.4661078619203837	0.9766946213596889	0.5823087160217353
0.8746950874283774	0.4429418176119619	0.9780290183885255	0.55394220010114
0.8851335903053057	0.42064384896341517	0.979299721939487	0.5266380942320102
0.8955720931822331	0.3991986534633196	0.9805089565703147	0.5003739731654201
0.9060105960591613	0.3785901564041467	0.9816589176055613	0.4751270552872922
0.9164490989360896	0.3588015823992748	0.9827517685912857	0.45087424236031876
0.926887601813017	0.3398155258413712	0.9837896389321539	0.42759215959769753
0.9373261046899453	0.3216140201035572	0.9847746217103316	0.40525719593376064
0.9477646075668735	0.304178605291757	0.9857087716849473	0.3838455443466037
0.9582031104438009	0.2874903943778158	0.9865941034703152	0.36333324209959644
0.9686416133207292	0.2715301375471829	0.9874325898905487	0.3436962107566501
0.9790801161976566	0.2562782846181205	0.9882261605076753	0.3249102958403938
0.9895186190745848	0.24171504539909613	0.9889767003198638	0.30695130599912146
0.9999571219515131	0.22782044786627173	0.9896860486259221	0.2897950515543817
1.0103956248284405	0.2145743940566806	0.9903559980518005	0.2734173823028875
1.0208341277053687	0.20195671358830988	0.990988293734455	0.25779422445638406
1.031272630582297	0.18994721473049903	0.9915846326580623	0.24290161660389803
1.0417111334592244	0.1785257329626108	0.9921466631372744	0.22871574459020785
1.0521496363361527	0.16767217697384962	0.9926759844419148	0.21521297521270888
1.062588139213081	0.15736657206433974	0.9931741465572915	0.20236988863843144
1.0730266420900083	0.14758910092930655	0.9936426500740713	0.1901633094637756
1.0834651449669366	0.1383201418111781	0.9940829462015112	0.17857033633467775
1.0939036478438648	0.12954030402187144	0.9944964368976912	0.16756837006220635
1.1043421507207922	0.12123046084566955	0.994884475110299	0.1571351401721579
1.1147806535977205	0.11337177984456133	0.9952483651214344	0.1472487298392961
1.1252191564746479	0.10594575059791592	0.9955893629898692	0.1378875991642303
1.1356576593515761	0.09893420991570609	0.9959086770841854	0.12903060675835598
1.1460961622285044	0.0923193645758041	0.9962074687002296	0.12065702961530847
1.1565346651054318	0.08608381164049135	0.9964868527563677	0.1127465812505868
1.16697316798236	0.08021055641705686	0.9967478985600943	0.10527942810460231
1.1774116708592883	0.07468302813243802	0.9969916306396408	0.09823620420943878
1.1878501737362157	0.06948509339709519	0.9972190296343489	0.09159802412814594
1.198288676613144	0.06460106754001892	0.9974310332377031	0.08534649418471238
1.2087271794900722	0.06001572389970575	0.9976285371870759	0.07946372200794491
1.2191656823669996	0.0557143011598498	0.9978123962944093	0.07393232442118161
1.229604185243928	0.051682508822443456	0.997983425512242	0.06873543371460732
1.2400426881208553	0.04790653091207752	0.9981424010296884	0.06385670234432597
1.2504811909977835	0.04437302800846997	0.9982900613931943	0.05928030610738043
1.2609196938747118	0.04106913770418127	0.9984271086471045	0.054990945845622564
1.2713581967516392	0.03798247358643886	0.9985542094893165	0.05097384773867643
1.2817966996285675	0.035101122840913615	0.9986719964375259	0.04721476224649489
1.2922352025054957	0.03241364257614078	0.9987810690018089	0.043699961768169905
1.302673705382423	0.02990905496584427	0.9988819948595347	0.0404162370861134
1.3131122082593514	0.02757684130525549	0.9989753110288483	0.0373508926650168
1.3235507111362796	0.025406935075960257	0.999061525037208	0.034491740879407734
1.333989214013207	0.02338971411240973	0.9991411160817112	0.03182709524387812
1.3444277168901353	0.02151599195969168	0.9992145361781902	0.029345762719433302
1.3548662197670636	0.019777008511008443	0.999282211296298	0.027037035172868092
1.365304722643991	0.018164420009361387	0.9993445424780463	0.02489068006304622
1.3757432255209192	0.016670288495375926	0.9994019069374912	0.022896930428540584
1.3861817283978466	0.015287070779750247	0.9994546591394913	0.02104647425093798
1.3966202312747749	0.014007607015767165	0.9995031318556833	0.01933044326583953
1.4070587341517031	0.012825108942742873	0.9995476371960391	0.017740401291739392
1.4174972370286305	0.011733147868755803	0.9995884676145729	0.016268332146286497
1.4279357399055588	0.010725642456787027	0.9996258968879651	0.014906627216562262
1.438374242782487	0.009796846373855764	0.9996601810660671	0.013648072746713879
1.4488127456594144	0.008941335860291357	0.9996915593934235	0.012485836905521923
1.4592512485363427	0.008153997271381322	0.9997202552011276	0.01141345669242152
1.469689751413271	0.007430014639883333	0.9997464767684877	0.010424824737229265
1.4801282542901983	0.006764857304827652	0.9997704181541317	0.009514176047219491
1.4905667571671266	0.006154267647240714	0.9997922599963256	0.00867607474994693
1.5010052600440549	0.005594248970854689	0.999812170282412	0.00790540087969156
1.5114437629209823	0.005081053561443704	0.9998303050874001	0.007197337249245088
1.5218822657979105	0.004611170955153632	0.9998468092818547	0.006547356447282221
1.532320768674838	0.004181316443573261	0.9998618172093314	0.005951207998532237
1.5427592715517662	0.003788419838711346	0.99987545333371	0.0054049057184919055
1.5531977744286944	0.0034296145192566937	0.9998878328568542	0.004904715294640267
1.5636362773056218	0.003102226775782198	0.9998990623071131	0.004447142119282077
1.57407478018255	0.0028037654700762884	0.9999092400992413	0.004028919399430625
1.5845132830594784	0.0025319120208299396	0.9999184570663836	0.0036469965635125097
1.5949517859364057	0.002284510725872323	0.9999267969648153	0.003298527983725412
1.605390288813334	0.0020595594283875592	0.9999343369521817	0.002980862028984202
1.6158287916902623	0.001855200532651515	0.9999411480400145	0.0026915304615123636
1.6262672945671897	0.001669712372456293	0.9999472955213389	0.0024282381867728525
1.636705797444118	0.0015015009339920417	0.9999528393742051	0.002188853365470931
1.6471443003210453	0.0013490919328321587	0.9999578346420043	0.001971397892533144
1.6575828031979736	0.0012111232432699538	0.9999623317914375	0.0017740382470607672
1.6680213060749018	0.0010863376769630062	0.9999663770490171	0.0015950767154465624
1.6784598089518292	0.0009735761061248985	0.9999700127169875	0.0014329429863798896
1.6888983118287575	0.0008717709259377428	0.9999732774695432	0.0012861861176258255
1.6993368147056858	0.0007799398494785885	0.9999762066302301	0.0011534668701545802
1.7097753175826131	0.000697180027567989	0.9999788324313961	0.0010335504061994543
1.7202138204595414	0.0006226624852588525	0.999981184256555	0.0009252993443235658
1.7306523233364697	0.0005556268663297694	0.9999832888665087	0.0008276671663804429
1.741090826213397	0.0004953764758905721	0.9999851706100578	0.0007396919668634905
1.7515293290903253	0.00044127361149102763	0.9999868516201128	0.0006604905378072048
1.7619678319672536	0.000392735172309525	0.9999883519959956	0.00058925277865266
1.772406334844181	0.00034922853605171786	0.9999896899726985	0.0005252364224088899
1.7828448377211092	0.00031026769264048823	0.9999908820778486	0.0004677620667095648
1.7932833405980366	0.000275409623955566	0.9999919432770924	0.0004162084999610745
1.803721843474965	0.0002442509188811365	0.9999928871085985	0.0003700083114633552
1.8141603463518932	0.00021642461267202043	0.9999937258073426	0.0003286437734201886
1.8245988492288205	0.00019159723973749212	0.9999944704198184	0.0002916429848975316
1.8350373521057488	0.00016946608959656571	0.9999951309097836	0.00025857626506526027
1.845475854982677	0.00014975665494454878	0.9999957162556321	0.00022905278504166467
1.8559143578596045	0.00013222026213327847	0.9999962345399451	0.00020271742686822525
1.8663528607365327	0.00011663187362421109	0.9999966930317589	0.00017924785804291195
1.876791363613461	0.00010278805255751352	0.9999970982620496	0.00015835181097745087
1.8872298664903884	9.050508055360331e-5	0.9999974560929163	0.0001397645565017764
1.8976683693673166	7.961721855405614e-5	0.9999977717809143	0.00012324655991038412
1.908106872244245	6.997510300398062e-5	0.9999980500349657	0.00010858131086561023
1.9185453751211723	6.144426773136558e-5	0.9999982950692524	9.557331519114937e-5
1.9289838779981006	5.390378439178156e-5	0.9999985106514686	8.404624041225899e-5
1.939422380875028	4.724501263027655e-5	0.999998700146791	7.38412044463382e-5
1.9498608837519562	4.1370453395129904e-5	0.9999988665578997	6.481519933405749e-5
1.9602993866288845	3.619269770556505e-5	0.9999990125613638	5.683964055313298e-5
1.9707378895058119	3.163346434347812e-5	0.9999991405406832	4.979903403442267e-5
1.9811763923827401	2.762272008081038e-5	0.99999925261626	4.358975282667868e-5
1.9916148952596684	2.4097876231155772e-5	0.9999993506725549	3.811891590879777e-5
2.0020533981365958	2.1003055968958362e-5	0.999999436382662	3.3303361709630675e-5
2.012491901013524	1.828842694813646e-5	0.999999511230526	2.9068709690968058e-5
2.0229304038904523	1.590959421207441e-5	0.9999995765310018	2.5348503599879932e-5
2.0333689067673797	1.3827048422315594e-5	0.9999996334479476	2.2083430254072186e-5
2.043807409644308	1.200566535349911e-5	0.9999996830105243	1.9220607591791294e-5
2.0542459125212353	1.0414252159674364e-5	0.9999997261278633	1.6712937912936066e-5
2.0646844153981636	9.025136554195519e-6	0.9999997636022508	1.4518519300993588e-5
2.075122918275092	7.813795487805708e-6	0.999999796140965	1.2600112463878486e-5
2.0855614211520193	6.758519803343031e-6	0.9999998243668916	1.0924656964890394e-5
2.0959999240289475	5.840111717123088e-6	0.9999998488280337	9.462833786235854e-6
2.106438426905876	5.041612384068201e-6	0.9999998700060206	8.188669663128773e-6
2.116876929782803	4.348056662082917e-6	0.9999998883237131	7.079179683229617e-6
2.1273154326597314	3.7462529698135095e-6	0.9999999041519922	6.114045784586243e-6
2.1377539355366597	3.2245853355947423e-6	0.9999999178158145	5.2753260117901815e-6
2.148192438413587	2.7728362041818626e-6	0.9999999295996043	4.547194102369429e-6
2.1586309412905154	2.382027860012888e-6	0.9999999397520513	3.9157049475123405e-6
2.1690694441674436	2.044280237264688e-6	0.9999999484903755	3.368584121338021e-6
2.179507947044371	1.752684267279407e-6	0.999999956004112	2.895039575299549e-6
2.1899464499212993	1.5011887636769088e-6	0.9999999624584666	2.4855927331529485e-6
2.2003849527982267	1.2844996064107136e-6	0.9999999679972889	2.1319277509839282e-6
2.210823455675155	1.0979899506322841e-6	0.999999972745702	1.8267567375625456e-6
2.221261958552083	9.376206640291878e-7	0.9999999768124258	1.563699806253941e-6
2.2317004614290106	7.998693645755472e-7	0.9999999802918282	1.3371776810919254e-6
2.242138964305939	6.81667687072027e-7	0.9999999832657336	1.142316905660368e-6
2.252577467182867	5.803457343923836e-7	0.9999999858050145	9.748651457709548e-7
2.2630159700597945	4.935827578352133e-7	0.9999999879709932	8.311158739593319e-7
2.2734544729367228	4.193637834397506e-7	0.9999999898166719	7.078420668367895e-7
2.283892975813651	3.559412286643542e-7	0.9999999913878129	6.022372202203263e-7
2.2943314786905784	3.0180103162699676e-7	0.9999999927238855	5.118631533480233e-7
2.3047699815675067	2.5563299207029094e-7	0.9999999938588947	4.3460418241165485e-7
2.315208484444434	2.1630443923497346e-7	0.9999999948221066	3.686262693503448e-7
2.3256469873213623	1.8283740360506257e-7	0.9999999956386814	3.123415377767261e-7
2.3360854901982906	1.5438824844171574e-7	0.9999999963302267	2.6437649397570755e-7
2.346523993075218	1.3023022121014832e-7	0.9999999969152784	2.2354462737008265e-7
2.3569624959521462	1.0973781003135401e-7	0.9999999974097207	1.8882200663957654e-7
2.3674009988290745	9.237327678137983e-8	0.9999999978271502	1.5932592539397818e-7
2.377839501706002	7.767487134115169e-8	0.9999999981791933	1.3429646825407153e-7
2.38827800458293	6.524655003363442e-8	0.9999999984757801	1.1307988376056591e-7
2.3987165074598584	5.47489858924675e-8	0.9999999987253834	9.511471916696003e-8
2.409155010336786	4.589174688782513e-8	0.999999998935224	7.991903993919488e-8
2.419593513213714	3.842658902053622e-8	0.9999999991114491	6.707974250858143e-8
2.4300320160906423	3.214152805435394e-8	0.9999999992592865	5.624319202110432e-8
2.4404705189675697	2.6855707582696548e-8	0.999999999383177	4.7106836254795677e-8
2.450909021844498	2.2415134215145818e-8	0.9999999994868883	3.941237339681898e-8
2.4613475247214254	1.868873129773395e-8	0.9999999995736141	3.293931567804587e-8
2.4717860275983536	1.5564994308164316e-8	0.9999999996460582	2.7499706755075216e-8
2.482224530475282	1.2949389496538713e-8	0.9999999997065072	2.2933574312844514e-8
2.4926630333522093	1.0761628651833527e-8	0.9999999997568926	1.910487960679683e-8
2.5031015362291376	8.933757899168731e-9	0.9999999997988441	1.5898098850691292e-8
2.513540039106066	7.408246497076887e-9	0.9999999998337356	1.3215068792796203e-8
2.523978541982993	6.1365357391333075e-9	0.9999999998627233	1.097292408242191e-8
2.5344170448599215	5.077534766621479e-9	0.9999999998867798	9.101115171508341e-9
2.5448555477368497	4.196664967167552e-9	0.9999999999067222	7.540353136310453e-9
2.555294050613777	3.46479819544535e-9	0.9999999999232356	6.240327025926053e-9
2.5657325534907054	2.8573719570971967e-9	0.9999999999368948	5.158729109209034e-9
2.5761710563676328	2.3538231264432505e-9	0.9999999999481803	4.259816889639871e-9
2.586609559244561	1.936862397296588e-9	0.9999999999574944	3.5136599115258366e-9
2.5970480621214893	1.5919787859588702e-9	0.9999999999651729	2.8949889473018157e-9
2.6074865649984167	1.307032615823926e-9	0.9999999999714959	2.382544174825041e-9
2.617925067875345	1.0719015909460844e-9	0.9999999999766968	1.9586075410674525e-9
2.6283635707522732	8.780560843221754e-10	0.99999999998097	1.6082687142885883e-9
2.6388020736292006	7.184706562836133e-10	0.999999999984477	1.3191349980271049e-9
2.649240576506129	5.872170390999788e-10	0.9999999999873518	1.080776254171408e-9
2.659679079383057	4.793933516926868e-10	0.9999999999897058	8.84422769152683e-10
2.6701175822599845	3.9091174377598566e-10	0.9999999999916312	7.229203928650646e-10
2.680556085136913	3.184276105706241e-10	0.9999999999932041	5.902912239790785e-10
2.690994588013841	2.590564516585176e-10	0.9999999999944877	4.814193446701748e-10
2.7014330908907684	2.105331378769987e-10	0.9999999999955339	3.9219339513934017e-10
2.7118715937676967	1.7087568120873325e-10	0.9999999999963858	3.1905636890940216e-10
2.722310096644624	1.3854450167597065e-10	0.9999999999970784	2.593437424116055e-10
2.7327485995215524	1.122123751599604e-10	0.999999999997641	2.105639890184432e-10
2.7431871023984806	9.076443340095203e-11	0.9999999999980975	1.7073363123677993e-10
2.753625605275408	7.333355664136191e-11	0.9999999999984674	1.3825005383816026e-10
2.7640641081523363	5.917649937468972e-11	0.9999999999987669	1.1182931931136029e-10
2.7745026110292645	4.7691586667101916e-11	0.999999999999009	9.037600729517374e-11
2.784941113906192	3.84010178358483e-11	0.9999999999992044	7.29183523874574e-11
2.79537961678312	3.08800811629287e-11	0.9999999999993621	5.881189902107869e-11
2.8058181196600485	2.479254653825966e-11	0.9999999999994892	4.733831851101154e-11
2.816256622536976	1.9908361781257758e-11	0.9999999999995913	3.81107113059153e-11
2.826695125413904	1.5944385746589546e-11	0.9999999999996735	3.06026511695798e-11
2.8371336282908324	1.2759047861588305e-11	0.9999999999997394	2.455463949067555e-11
2.8475721311677598	1.0210777553587312e-11	0.9999999999997923	1.9704619518259962e-11
2.858010634044688	8.140307928336505e-12	0.9999999999998347	1.5719614699486436e-11
2.8684491369216154	6.494550021085864e-12	0.9999999999998685	1.2605954469687611e-11
2.8788876397985437	5.185022223918687e-12	0.9999999999998955	1.009529690643402e-11
2.889326142675472	4.105546607334933e-12	0.9999999999999172	7.985527341553248e-12
2.8997646455523993	3.2738194929179425e-12	0.9999999999999344	6.417596541770246e-12
2.9102031484293276	2.6013592727510136e-12	0.999999999999948	5.118763117890774e-12
2.920641651306256	2.0527733036674666e-12	0.9999999999999589	4.021658190509532e-12
2.9310801541831832	1.6280615856673011e-12	0.9999999999999676	3.197266553826514e-12
2.9415186570601115	1.2918314755838366e-12	0.9999999999999745	2.577903091161343e-12
2.9519571599370398	1.008690330250393e-12	0.9999999999999799	2.0253809059210458e-12
2.962395662813967	8.140307928336506e-13	0.9999999999999841	1.6102021411321777e-12
2.9728341656908954	6.370675770002483e-13	0.9999999999999876	1.263190698755264e-12
2.983272668567823	4.954970043335264e-13	0.9999999999999902	9.848459426169244e-13
2.993711171444751	3.8931907483348504e-13	0.9999999999999923	7.75669651566419e-13
3.0041496743216793	3.008374669167839e-13	0.999999999999994	6.361660291850485e-13
3.0145881771986067	2.30052180583423e-13	0.9999999999999953	4.959864993393215e-13
3.025026680075535	1.9465953741674252e-13	0.9999999999999963	4.2615434018799685e-13
3.0354651829524633	1.5926689425006207e-13	0.9999999999999971	3.559832142947102e-13
3.0459036858293906	1.238742510833816e-13	0.9999999999999978	2.8547189464629657e-13
3.056342188706319	1.0617792950004138e-13	0.9999999999999982	2.1461915028705998e-13
3.066780691583247	7.078528633336092e-14	0.9999999999999987	1.4342374630690484e-13
3.0772191944601746	5.308896475002069e-14	0.999999999999999	1.4376888765886358e-13
3.087657697337103	3.539264316668046e-14	0.9999999999999992	7.205742978724528e-14
3.098096200214031	3.539264316668046e-14	0.9999999999999993	7.22308320262457e-14
3.1085347030909585	1.769632158334023e-14	0.9999999999999996	7.240465154819083e-14
3.1189732059678867	1.769632158334023e-14	0.9999999999999997	7.257888935724912e-14
3.129411708844814	1.769632158334023e-14	0.9999999999999997	7.27535464600055e-14
3.1398502117217424	1.769632158334023e-14	0.9999999999999998	7.292862386546715e-14
3.1502887145986707	1.769632158334023e-14	0.9999999999999998	7.310412258506942e-14
3.160727217475598	0.0	0.9999999999999999	0.0
3.1711657203525263	0.0	0.9999999999999999	0.0
3.1816042232294546	1.769632158334023e-14	0.9999999999999999	7.363315677961776e-14
3.192042726106382	1.769632158334023e-14	0.9999999999999999	7.381035091890296e-14
3.2024812289833102	0.0	1.0	0.0
3.2129197318602385	0.0	1.0	0.0
3.223358234737166	0.0	1.0	0.0
3.233796737614094	0.0	1.0	0.0
3.2442352404910224	0.0	1.0	0.0
3.25467374336795	0.0	1.0	0.0
3.265112246244878	0.0	1.0	0.0
3.2755507491218054	0.0	1.0	0.0
3.2859892519987337	0.0	1.0	0.0
3.296427754875662	0.0	1.0	0.0
3.3068662577525894	0.0	1.0	0.0
3.3173047606295176	0.0	1.0	0.0
3.327743263506446	0.0	1.0	0.0
3.3381817663833733	0.0	1.0	0.0
3.3486202692603015	0.0	1.0	0.0
3.35905877213723	0.0	1.0	0.0
3.369497275014157	0.0	1.0	0.0
3.3799357778910855	0.0	1.0	0.0
3.390374280768013	0.0	1.0	0.0
3.400812783644941	0.0	1.0	0.0
3.4112512865218694	0.0	1.0	0.0
3.4216897893987968	0.0	1.0	0.0
3.432128292275725	0.0	1.0	0.0
3.4425667951526533	0.0	1.0	0.0
3.4530052980295807	0.0	1.0	0.0
3.463443800906509	0.0	1.0	0.0
3.473882303783437	0.0	1.0	0.0
3.4843208066603646	0.0	1.0	0.0
3.494759309537293	0.0	1.0	0.0
3.505197812414221	0.0	1.0	0.0
3.5156363152911485	0.0	1.0	0.0
3.5260748181680768	0.0	1.0	0.0
3.536513321045004	0.0	1.0	0.0
3.5469518239219324	0.0	1.0	0.0
3.5573903267988607	0.0	1.0	0.0
3.567828829675788	0.0	1.0	0.0
3.5782673325527163	0.0	1.0	0.0
3.5887058354296446	0.0	1.0	0.0
3.599144338306573	0.0	1.0	0.0
3.6095828411834994	0.0	1.0	0.0
3.6200213440604276	0.0	1.0	0.0
3.630459846937356	0.0	1.0	0.0
3.640898349814284	0.0	1.0	0.0
3.6513368526912124	0.0	1.0	0.0
3.6617753555681407	0.0	1.0	0.0
3.672213858445067	0.0	1.0	0.0
3.6826523613219955	0.0	1.0	0.0
3.6930908641989237	0.0	1.0	0.0
3.703529367075852	0.0	1.0	0.0
3.7139678699527803	0.0	1.0	0.0
3.7244063728297068	0.0	1.0	0.0
3.734844875706635	0.0	1.0	0.0
3.7452833785835633	0.0	1.0	0.0
3.7557218814604916	0.0	1.0	0.0
3.76616038433742	0.0	1.0	0.0
3.776598887214348	0.0	1.0	0.0
3.7870373900912746	0.0	1.0	0.0
3.797475892968203	0.0	1.0	0.0
3.807914395845131	0.0	1.0	0.0
3.8183528987220594	0.0	1.0	0.0
3.8287914015989877	0.0	1.0	0.0
3.839229904475916	0.0	1.0	0.0
3.8496684073528424	0.0	1.0	0.0
3.8601069102297707	0.0	1.0	0.0
3.870545413106699	0.0	1.0	0.0
3.8809839159836272	0.0	1.0	0.0
3.8914224188605555	0.0	1.0	0.0
3.901860921737482	0.0	1.0	0.0
3.9122994246144103	0.0	1.0	0.0
3.9227379274913385	0.0	1.0	0.0
3.933176430368267	0.0	1.0	0.0
3.943614933245195	0.0	1.0	0.0
3.9540534361221233	0.0	1.0	0.0
3.96449193899905	0.0	1.0	0.0
3.974930441875978	0.0	1.0	0.0
3.9853689447529064	0.0	1.0	0.0
3.9958074476298346	0.0	1.0	0.0
4.006245950506763	0.0	1.0	0.0
4.016684453383689	0.0	1.0	0.0
4.027122956260618	0.0	1.0	0.0
4.037561459137546	0.0	1.0	0.0
4.047999962014474	0.0	1.0	0.0
4.0584384648914025	0.0	1.0	0.0
4.068876967768331	0.0	1.0	0.0
4.079315470645257	0.0	1.0	0.0
4.0897539735221855	0.0	1.0	0.0
4.100192476399114	0.0	1.0	0.0
4.110630979276042	0.0	1.0	0.0
4.12106948215297	0.0	1.0	0.0
4.131507985029897	0.0	1.0	0.0
4.141946487906825	0.0	1.0	0.0
4.152384990783753	0.0	1.0	0.0
4.162823493660682	0.0	1.0	0.0
4.17326199653761	0.0	1.0	0.0
4.183700499414538	0.0	1.0	0.0
4.194139002291465	0.0	1.0	0.0
4.204577505168393	0.0	1.0	0.0
4.215016008045321	0.0	1.0	0.0
4.225454510922249	0.0	1.0	0.0
4.235893013799178	0.0	1.0	0.0
4.246331516676104	0.0	1.0	0.0
4.2567700195530325	0.0	1.0	0.0
4.267208522429961	0.0	1.0	0.0
4.277647025306889	0.0	1.0	0.0
4.288085528183817	0.0	1.0	0.0
4.2985240310607455	0.0	1.0	0.0
4.308962533937672	0.0	1.0	0.0
4.3194010368146	0.0	1.0	0.0
4.329839539691529	0.0	1.0	0.0
4.340278042568457	0.0	1.0	0.0
4.350716545445385	0.0	1.0	0.0
4.361155048322313	0.0	1.0	0.0
4.37159355119924	0.0	1.0	0.0
4.382032054076168	0.0	1.0	0.0
4.392470556953096	0.0	1.0	0.0
4.402909059830025	0.0	1.0	0.0
4.413347562706953	0.0	1.0	0.0
4.423786065583879	0.0	1.0	0.0
4.434224568460808	0.0	1.0	0.0
4.444663071337736	0.0	1.0	0.0
4.455101574214664	0.0	1.0	0.0
4.4655400770915925	0.0	1.0	0.0
4.475978579968521	0.0	1.0	0.0
4.486417082845447	0.0	1.0	0.0
4.4968555857223755	0.0	1.0	0.0
4.507294088599304	0.0	1.0	0.0
4.517732591476232	0.0	1.0	0.0
4.52817109435316	0.0	1.0	0.0
4.538609597230087	0.0	1.0	0.0
4.549048100107015	0.0	1.0	0.0
4.559486602983943	0.0	1.0	0.0
4.569925105860872	0.0	1.0	0.0
4.5803636087378	0.0	1.0	0.0
4.590802111614728	0.0	1.0	0.0
4.601240614491655	0.0	1.0	0.0
4.611679117368583	0.0	1.0	0.0
4.622117620245511	0.0	1.0	0.0
4.6325561231224395	0.0	1.0	0.0
4.642994625999368	0.0	1.0	0.0
4.653433128876294	0.0	1.0	0.0
4.6638716317532225	0.0	1.0	0.0
4.674310134630151	0.0	1.0	0.0
4.684748637507079	0.0	1.0	0.0
4.695187140384007	0.0	1.0	0.0
4.705625643260936	0.0	1.0	0.0
4.716064146137862	0.0	1.0	0.0
4.72650264901479	0.0	1.0	0.0
4.736941151891719	0.0	1.0	0.0
4.747379654768647	0.0	1.0	0.0
4.757818157645575	0.0	1.0	0.0
4.768256660522503	0.0	1.0	0.0
4.77869516339943	0.0	1.0	0.0
4.789133666276358	0.0	1.0	0.0
4.799572169153286	0.0	1.0	0.0
4.810010672030215	0.0	1.0	0.0
4.820449174907143	0.0	1.0	0.0
4.8308876777840695	0.0	1.0	0.0
4.841326180660998	0.0	1.0	0.0
4.851764683537926	0.0	1.0	0.0
4.862203186414854	0.0	1.0	0.0
4.8726416892917825	0.0	1.0	0.0
4.883080192168711	0.0	1.0	0.0
4.893518695045637	0.0	1.0	0.0
4.903957197922566	0.0	1.0	0.0
4.914395700799494	0.0	1.0	0.0
4.924834203676422	0.0	1.0	0.0
4.93527270655335	0.0	1.0	0.0
4.945711209430277	0.0	1.0	0.0
4.956149712307205	0.0	1.0	0.0
4.966588215184133	0.0	1.0	0.0
4.977026718061062	0.0	1.0	0.0
4.98746522093799	0.0	1.0	0.0
4.997903723814918	0.0	1.0	0.0
5.008342226691845	0.0	1.0	0.0
5.018780729568773	0.0	1.0	0.0
5.029219232445701	0.0	1.0	0.0
5.0396577353226295	0.0	1.0	0.0
5.050096238199558	0.0	1.0	0.0
5.060534741076484	0.0	1.0	0.0
5.0709732439534125	0.0	1.0	0.0
5.081411746830341	0.0	1.0	0.0
5.091850249707269	0.0	1.0	0.0
5.102288752584197	0.0	1.0	0.0
5.112727255461126	0.0	1.0	0.0
5.123165758338052	0.0	1.0	0.0
5.13360426121498	0.0	1.0	0.0
5.144042764091909	0.0	1.0	0.0
5.154481266968837	0.0	1.0	0.0
5.164919769845765	0.0	1.0	0.0
5.175358272722693	0.0	1.0	0.0
5.18579677559962	0.0	1.0	0.0
5.196235278476548	0.0	1.0	0.0
5.2066737813534765	0.0	1.0	0.0
5.217112284230405	0.0	1.0	0.0
5.227550787107333	0.0	1.0	0.0
5.2379892899842595	0.0	1.0	0.0
5.248427792861188	0.0	1.0	0.0
5.258866295738116	0.0	1.0	0.0
5.269304798615044	0.0	1.0	0.0
5.279743301491973	0.0	1.0	0.0
5.290181804368901	0.0	1.0	0.0
5.300620307245827	0.0	1.0	0.0
5.311058810122756	0.0	1.0	0.0
5.321497312999684	0.0	1.0	0.0
5.331935815876612	0.0	1.0	0.0
5.34237431875354	0.0	1.0	0.0
5.352812821630467	0.0	1.0	0.0
5.363251324507395	0.0	1.0	0.0
5.373689827384323	0.0	1.0	0.0
5.384128330261252	0.0	1.0	0.0
5.39456683313818	0.0	1.0	0.0
5.405005336015108	0.0	1.0	0.0
5.415443838892035	0.0	1.0	0.0
5.425882341768963	0.0	1.0	0.0
5.436320844645891	0.0	1.0	0.0
5.4467593475228195	0.0	1.0	0.0
5.457197850399748	0.0	1.0	0.0
5.467636353276674	0.0	1.0	0.0
5.478074856153603	0.0	1.0	0.0
5.488513359030531	0.0	1.0	0.0
5.498951861907459	0.0	1.0	0.0
5.509390364784387	0.0	1.0	0.0
5.519828867661316	0.0	1.0	0.0
5.530267370538242	0.0	1.0	0.0
5.54070587341517	0.0	1.0	0.0
5.551144376292099	0.0	1.0	0.0
5.561582879169027	0.0	1.0	0.0
5.572021382045955	0.0	1.0	0.0
5.5824598849228835	0.0	1.0	0.0
5.59289838779981	0.0	1.0	0.0
5.603336890676738	0.0	1.0	0.0
5.6137753935536665	0.0	1.0	0.0
5.624213896430595	0.0	1.0	0.0
5.634652399307523	0.0	1.0	0.0
5.6450909021844495	0.0	1.0	0.0
5.655529405061378	0.0	1.0	0.0
5.665967907938306	0.0	1.0	0.0
5.676406410815234	0.0	1.0	0.0
5.686844913692163	0.0	1.0	0.0
5.697283416569091	0.0	1.0	0.0
5.707721919446017	0.0	1.0	0.0
5.718160422322946	0.0	1.0	0.0
5.728598925199874	0.0	1.0	0.0
5.739037428076802	0.0	1.0	0.0
5.74947593095373	0.0	1.0	0.0
5.759914433830657	0.0	1.0	0.0
5.770352936707585	0.0	1.0	0.0
5.7807914395845135	0.0	1.0	0.0
5.791229942461442	0.0	1.0	0.0
5.80166844533837	0.0	1.0	0.0
5.812106948215298	0.0	1.0	0.0
5.822545451092225	0.0	1.0	0.0
5.832983953969153	0.0	1.0	0.0
5.843422456846081	0.0	1.0	0.0
5.85386095972301	0.0	1.0	0.0
5.864299462599938	0.0	1.0	0.0
5.874737965476864	0.0	1.0	0.0
5.885176468353793	0.0	1.0	0.0
5.895614971230721	0.0	1.0	0.0
5.906053474107649	0.0	1.0	0.0
5.916491976984577	0.0	1.0	0.0
5.926930479861506	0.0	1.0	0.0
5.937368982738432	0.0	1.0	0.0
5.94780748561536	0.0	1.0	0.0
5.958245988492289	0.0	1.0	0.0
5.968684491369217	0.0	1.0	0.0
5.979122994246145	0.0	1.0	0.0
5.989561497123072	0.0	1.0	0.0
6.0	0.0	1.0	0.0


==> data/a1_verify_omni-K-4.0.csv <==
-3.0	1.6124889966922084e-10	0.0	51.05808698569584
-2.99	1.813464162366956e-10	0.0	50.966288189211795
-2.98	2.0390562924570066e-10	0.0	50.87412760578583
-2.97	2.2922242982996122e-10	0.0	50.78160456148999
-2.96	2.576275501056837e-10	0.0	50.688718384223975
-2.95	2.8949057399494126e-10	0.0	50.5954684037457
-2.94	3.2522439836345216e-10	0.0	50.50185395171107
-2.93	3.6529019364641956e-10	0.0	50.40787436174363
-2.92	4.1020291830691966e-10	0.0	50.31352896945834
-2.91	4.605374472522876e-10	0.0	50.21881711253185
-2.9	5.169353805999904e-10	0.0	50.12373813074867
-2.89	5.801126061535383e-10	0.0	50.0282913660319
-2.88	6.508676966444964e-10	0.0	49.93247616252705
-2.87	7.30091231130232e-10	0.0	49.836291866633886
-2.86	8.187761392891682e-10	0.0	49.73973782705976
-2.85	9.18029177513289e-10	0.0	49.64281339489018
-2.84	1.0290836568479157e-9	0.0	49.54551792362044
-2.83	1.153313555254719e-9	0.0	49.44785076923962
-2.82	1.2922491600121357e-9	0.0	49.34981129025781
-2.81	1.44759440112678e-9	0.0	49.251398847791236
-2.8	1.6212460526994096e-9	0.0	49.15261280560997
-2.79	1.8153149971876752e-9	0.0	49.05345253018473
-2.78	2.03214976715542e-9	0.0	48.953917390775906
-2.77	2.274362600367161e-9	0.0	48.85400675947605
-2.76	2.544858267861376e-9	0.0	48.753720011270204
-2.75	2.84686596036669e-9	0.0	48.653056524119684
-2.74	3.1839745464771585e-9	0.0	48.55201567900174
-2.73	3.560171547291254e-9	0.0	48.450596860000054
-2.72	3.979886205607232e-9	0.0	48.34879945436055
-2.71	4.448037065019512e-9	0.0	48.24662285254847
-2.7	4.9700845148202605e-9	0.0	48.14406644834771
-2.69	5.5520888001819144e-9	0.0	48.04112963889665
-2.68	6.200774046311493e-9	0.0	47.937811824789605
-2.67	6.923598896958783e-9	0.0	47.83411241013718
-2.66	7.72883442583248e-9	0.0	47.73003080263214
-2.65	8.625650042186562e-9	0.0	47.625566413646595
-2.64	9.624208179585901e-9	0.0	47.52071865828529
-2.63	1.0735768632534575e-8	0.0	47.415486955482834
-2.62	1.1972803485743101e-8	0.0	47.3098707280788
-2.61	1.334912366984194e-8	0.0	47.20386940288287
-2.6	1.4880018274217842e-8	0.0	47.09748241078641
-2.59	1.658240785056775e-8	0.0	46.99070918681361
-2.58	1.8475013057469712e-8	0.0	46.883549170234936
-2.57	2.0578540117259497e-8	0.0	46.77600180464182
-2.56	2.291588469289459e-8	0.0	46.66806653802282
-2.55	2.551235593904938e-8	0.0	46.55974282288073
-2.54	2.8395922637501888e-8	0.0	46.451030116291996
-2.53	3.159748350364106e-8	0.0	46.34192788002986
-2.52	3.5151163932499846e-8	0.0	46.23243558063961
-2.51	3.9094641659070184e-8	0.0	46.12255268953377
-2.5	4.3469504025955113e-8	0.0	46.01227868310554
-2.49	4.832163978619459e-8	0.0	45.901613042805785
-2.48	5.370166863186792e-8	0.0	45.79055525526777
-2.47	5.966541191007976e-8	0.0	45.67910481239591
-2.46	6.627440829420642e-8	0.0	45.567261211464604
-2.45	7.35964785026323e-8	0.0	45.45502395524666
-2.44	8.170634350242681e-8	0.0	45.34239255209474
-2.43	9.06863010250571e-8	0.0	45.229366516073085
-2.42	1.0062696561914609e-7	0.0	45.11594536706396
-2.41	1.1162807791236253e-7	0.0	45.00212863086847
-2.4	1.2379938923311203e-7	0.0	44.88791583934421
-2.39	1.3726162824480592e-7	0.0	44.77330653051163
-2.38	1.521475568060834e-7	0.0	44.65830024866813
-2.37	1.6860312286478055e-7	0.0	44.542896544529185
-2.36	1.867887188188233e-7	0.0	44.42709497533045
-2.35	2.0688055448521502e-7	0.0	44.31089510497429
-2.34	2.2907215453343406e-7	0.0	44.19429650415279
-2.33	2.535759910429004e-7	0.0	44.07729875046689
-2.32	2.8062526270249234e-7	0.0	43.95990142858303
-2.31	3.1047583305168763e-7	0.0	43.84210413034461
-2.3	3.43408341182378e-7	0.0	43.72390645493268
-2.29	3.797304993224887e-7	0.0	43.605308008998
-2.28	4.197795928707839e-7	0.0	43.486308406795175
-2.27	4.63925199653007e-7	0.0	43.36690727034907
-2.26	5.125721464167979e-7	0.0	43.24710422958336
-2.25	5.661637220012962e-7	0.0	43.12689892248859
-2.24	6.251851680333764e-7	0.0	43.00629099527269
-2.23	6.901674695785767e-7	0.0	42.885280102505185
-2.22	7.616914698701667e-7	0.0	42.7638659072999
-2.21	8.403923349325161e-7	0.0	42.642048081455826
-2.2	9.269643959051221e-7	0.0	42.519826305641345
-2.19	1.0221663987871122e-6	0.0	42.39720026955823
-2.18	1.1268271935008921e-6	0.0	42.27416967209937
-2.17	1.24185189649297e-6	0.0	42.15073422155168
-2.16	1.3682285633524492e-6	0.0	42.026893635746426
-2.15	1.5070354106857503e-6	0.0	41.90264764226496
-2.14	1.6594486290038123e-6	0.0	41.777995978614356
-2.13	1.8267508313592763e-6	0.0	41.65293839240666
-2.12	2.0103401855500255e-6	0.0	41.52747464157355
-2.11	2.211740280726161e-6	0.0	41.40160449453752
-2.1	2.432610782931132e-6	0.0	41.27532773043498
-2.09	2.674758937381717e-6	0.0	41.14864413930792
-2.08	2.940151979289409e-6	0.0	41.02155352230247
-2.07	3.230930519043235e-6	0.0	40.89405569190542
-2.06	3.5494229714580905e-6	0.0	40.76615047212935
-2.05	3.898161103737462e-6	0.0	40.6378376987579
-2.04	4.279896780907957e-6	0.0	40.50911721955877
-2.03	4.697619992682872e-6	0.0	40.3799888945011
-2.02	5.154578250912159e-6	1.0e-5	40.25045259600777
-2.01	5.654297451766284e-6	1.0e-5	40.12050820918256
-2.0	6.200604302709376e-6	1.0e-5	39.99015563204166
-1.99	6.7976504203626905e-6	1.0e-5	39.8593947757798
-1.98	7.449938210841099e-6	1.0e-5	39.72822556499909
-1.97	8.16234865146868e-6	1.0e-5	39.596647937981494
-1.96	8.94017109863101e-6	1.0e-5	39.464661846944956
-1.95	9.789135253806216e-6	2.0e-5	39.33226725829424
-1.94	1.0715445427555859e-5	2.0e-5	39.19946415291752
-1.93	1.172581724740512e-5	2.0e-5	39.06625252643384
-1.92	1.2827516965169302e-5	2.0e-5	38.932632389495616
-1.91	1.4028403525649996e-5	2.0e-5	38.79860376806986
-1.9	1.5336973567721012e-5	2.0e-5	38.66416670371447
-1.89	1.6762409538191747e-5	2.0e-5	38.52932125390365
-1.88	1.8314631105523867e-5	2.0e-5	38.394067492303506
-1.87	2.0004350072438784e-5	2.0e-5	38.25840550910152
-1.86	2.184312899341373e-5	4.0e-5	38.1223354113173
-1.85	2.3843443713587406e-5	4.0e-5	37.98585732311016
-1.84	2.601875005675508e-5	4.0e-5	37.848971386131836
-1.83	2.8383554896840637e-5	5.0e-5	37.7116777598344
-1.82	3.095349186190254e-5	5.0e-5	37.573976621834696
-1.81	3.374540192591668e-5	5.0e-5	37.43586816825204
-1.8	3.677741915643558e-5	5.0e-5	37.29735261405135
-1.79	4.006906189816156e-5	5.0e-5	37.15843019342957
-1.78	4.36413296784032e-5	6.0e-5	37.01910116015874
-1.77	4.7516806137892764e-5	6.0e-5	36.87936578798197
-1.76	5.171976829537359e-5	7.0e-5	36.73922437099336
-1.75	5.6276302467363026e-5	8.0e-5	36.598677224010075
-1.74	6.121442717925218e-5	8.0e-5	36.45772468300395
-1.73	6.65642234048098e-5	9.0e-5	36.316367105476495
-1.72	7.235797249417855e-5	9.0e-5	36.174604870899984
-1.71	7.863030214856779e-5	9.0e-5	36.03243838112194
-1.7	8.541834082015116e-5	9.0e-5	35.88986806081144
-1.69	9.276188091696423e-5	0.00011	35.74689435788882
-1.68	0.00010070355120848302	0.00011	35.603517743980426
-1.67	0.00010928899883176464	0.00012	35.459738714877915
-1.66	0.00011856708130810306	0.00013	35.315557791001794
-1.65	0.00012859006898846857	0.00013	35.17097551788657
-1.64	0.000139413858349178	0.00013	35.025992466658195
-1.63	0.0001510981965710688	0.00013	34.88060923453807
-1.62	0.0001637069178336132	0.00016	34.73482644534501
-1.61	0.00017730819176512853	0.00016	34.5886447500138
-1.6	0.00019197478449030768	0.00016	34.44206482712916
-1.59	0.00020778433271452656	0.00016	34.295087383452795
-1.58	0.0002248196312932674	0.00017	34.1477131544806
-1.57	0.0002431689347232904	0.0002	33.999942904999486
-1.56	0.000262926272996658	0.00021	33.851777429660906
-1.55	0.0002841917822495391	0.00022	33.7032175535664
-1.54	0.00030707205063054243	0.00023	33.55426413285778
-1.53	0.0003316804798091991	0.00024	33.40491805532913
-1.52	0.00035813766252560015	0.00024	33.255180241041195
-1.51	0.00038657177658237734	0.00028	33.10505164296625
-1.5	0.0004171189956378535	0.0003	32.954533247617505
-1.49	0.00044992391717834187	0.00036	32.80362607571922
-1.48	0.00048514000798787046	0.00038	32.6523311828744
-1.47	0.0005229300674334597	0.00041	32.500649660250964
-1.46	0.0005634667088498914	0.00044	32.34858263528763
-1.45	0.0006069328592607445	0.00046	32.19613127239645
-1.44	0.0006535222776747099	0.0005	32.043296773703275
-1.43	0.0007034400921123302	0.00053	31.89008037978671
-1.42	0.0007569033555058506	0.00057	31.73648337043344
-1.41	0.0008141416205746954	0.00058	31.582507065425283
-1.4	0.0008753975336788753	0.00065	31.428152825315454
-1.39	0.0009409274476750496	0.00073	31.273422052243326
-1.38	0.001011002053670275	0.0008	31.11831619075599
-1.37	0.001085907031547635	0.00085	30.962836728650917
-1.36	0.0011659437190460534	0.00095	30.80698519782916
-1.35	0.0012514297991233906	0.00104	30.65076317517276
-1.34	0.0013427000052384972	0.00108	30.49417228343643
-1.33	0.001440106844112163	0.00117	30.33721419215869
-1.32	0.0015440213354461622	0.00128	30.179890618595465
-1.31	0.0016548337679620348	0.00133	30.02220332866304
-1.3	0.001772954471055048	0.00147	29.864154137906986
-1.29	0.001898814601255549	0.00158	29.705744912494634
-1.28	0.0020328669425298627	0.00168	29.54697757021445
-1.27	0.0021755867194470286	0.00178	29.38785408151669
-1.26	0.002327472421971915	0.00187	29.228376470549918
-1.25	0.0024890466406848988	0.002	29.068546816237067
-1.24	0.00266085691099048	0.00214	28.90836725336736
-1.23	0.0028434765647806517	0.00227	28.747839973710246
-1.22	0.0030375055879052902	0.00252	28.586967227153934
-1.21	0.003243571481614776	0.0027	28.425751322860076
-1.2	0.003462330126065344	0.00296	28.264194630449023
-1.19	0.003694466643780202	0.00321	28.102299581205383
-1.18	0.003940696260845227	0.00346	27.940068669312648
-1.17	0.004201765163405426	0.0037	27.77750445310262
-1.16	0.004478451346986623	0.00401	27.614609556336408
-1.15	0.004771565455922232	0.00425	27.45138666951198
-1.14	0.0050819516100283615	0.00448	27.287838551192664
-1.13	0.005410488215579949	0.00481	27.12396802936998
-1.12	0.005758088757319139	0.00513	26.95977800283835
-1.11	0.006125702568365818	0.00545	26.795271442614737
-1.1	0.006514315574380144	0.00564	26.630451393370688
-1.09	0.006924951008529573	0.00607	26.465320974901292
-1.08	0.007358670093459766	0.00652	26.299883383625193
-1.07	0.007816572686237087	0.00693	26.134141894097134
-1.06	0.00829979788250154	0.00735	25.96809986056868
-1.05	0.008809524575408779	0.00777	25.801760718566026
-1.04	0.009346971965258131	0.00813	25.635127986505278
-1.03	0.00991340001530051	0.00866	25.468205267334515
-1.02	0.010510109849209255	0.00943	25.30099625020389
-1.01	0.011138444085699126	0.01007	25.133504712171185
-1.0	0.01179978710550669	0.01073	24.965734519938742
-0.99	0.012495565246003041	0.01146	24.79768963161817
-0.98	0.01322724691866278	0.01227	24.629374098536736
-0.97	0.013996342644260494	0.01292	24.46079206705928
-0.96	0.014804405001290166	0.01372	24.291947780460152
-0.95	0.01565302848226704	0.01454	24.122845580816897
-0.94	0.016543849253456932	0.01539	23.95348991095189
-0.93	0.01747854481232482	0.01622	23.783885316379877
-0.92	0.01845883353893553	0.01724	23.614036447321773
-0.91	0.01948647413552535	0.01817	23.443948060730218
-0.9	0.02056326495000541	0.01917	23.27362502235727
-0.89	0.021691043178885778	0.02015	23.103072308863243
-0.88	0.022871683944396256	0.02118	22.932295009939587
-0.87	0.024107099242559386	0.02228	22.761298330489826
-0.86	0.025399236757142292	0.02336	22.590087592831615
-0.85	0.026750078535829433	0.0246	22.418668238933737
-0.84	0.02816163952526752	0.02586	22.247045832700657
-0.83	0.02963596596047539	0.02728	22.075226062266015
-0.82	0.031175133606830878	0.02876	21.903214742350034
-0.81	0.03278124585046022	0.03034	21.73101781662844
-0.8	0.03445643163543776	0.03183	21.558641360151366
-0.79	0.036202843244860575	0.03356	21.386091581782534
-0.78	0.038022653924634595	0.03532	21.213374826681637
-0.77	0.039918055348122844	0.0371	21.04049757881237
-0.76	0.04189125492149329	0.03893	20.86746646349495
-0.75	0.04394447292792785	0.04071	20.694288249971397
-0.74	0.046079939512536375	0.04244	20.520969854020635
-0.73	0.04829989150712323	0.04451	20.347518340593613
-0.72	0.05060656909658846	0.04664	20.173940926478416
-0.71	0.05300221232889408	0.0488	20.000244983000016
-0.7	0.055489057470358816	0.0511	19.826438038744485
-0.69	0.05806933320945101	0.05335	19.65252778230549
-0.68	0.06074525671257187	0.05586	19.47852206505977
-0.67	0.0635190295367123	0.05824	19.304428903971253
-0.66	0.06639283340267273	0.06086	19.130256484409614
-0.65	0.06936882583520601	0.06404	18.95601316299233
-0.64	0.07244913567640475	0.0669	18.781707470448673
-0.63	0.07563585847840935	0.07001	18.607348114492922
-0.62	0.07893105178468049	0.07326	18.43294398272528
-0.61	0.0823367303061763	0.07671	18.25850414553161
-0.6	0.08585486100330544	0.08001	18.08403785900541
-0.59	0.08948735808196359	0.08342	17.909554567867264
-0.58	0.09323607791466691	0.0869	17.73506390839367
-0.57	0.09710281389846649	0.09107	17.5605757113494
-0.56	0.10108929126099066	0.09501	17.386100004921378
-0.55	0.10519716182505037	0.09907	17.211647017632473
-0.54	0.10942799874907648	0.10329	17.037227181266996
-0.53	0.11378329125241222	0.10755	16.86285113376793
-0.52	0.1182644393432106	0.11174	16.68852972212778
-0.51	0.12287274856182703	0.11637	16.51427400525657
-0.5	0.12760942475391635	0.12078	16.340095256814667
-0.49	0.1324755688922413	0.1256	16.16600496802993
-0.48	0.13747217195955225	0.13065	15.992014850468175
-0.47	0.14260010991140534	0.13588	15.818136838766954
-0.46	0.14786013873494067	0.1409	15.644383093322531
-0.45	0.15325288961903788	0.14618	15.470766002917573
-0.44	0.15877886425645868	0.15157	15.297298187297812
-0.43	0.1644384302910368	0.15708	15.123992499671624
-0.42	0.1702318169316618	0.16274	14.950862029146702
-0.41	0.17615911074701185	0.16859	14.777920103078586
-0.4	0.18222025165827002	0.17476	14.605180289323952
-0.39	0.1884150291515913	0.18102	14.432656398410346
-0.38	0.19474307871976076	0.18746	14.260362485582366
-0.37	0.2012038785589225	0.19355	14.088312852751143
-0.36	0.20779674652590885	0.20001	13.916522050295402
-0.35	0.21452083738235198	0.20692	13.745004878745332
-0.34	0.22137514033483072	0.21428	13.573776390313133
-0.33	0.22835847688594424	0.2215	13.402851890262507
-0.32	0.23546949901602862	0.22853	13.232246938123
-0.31	0.24270668769921097	0.23574	13.061977348704957
-0.3	0.2500683517762813	0.2431	12.892059192937586
-0.29	0.25755262719047245	0.2504	12.722508798495817
-0.28	0.26515747659677164	0.25825	12.553342750206689
-0.27	0.2728806893595332	0.26588	12.3845778902317
-0.26	0.2807198819377401	0.27354	12.216231317988141
-0.25	0.2886724986765137	0.28173	12.048320389825713
-0.24	0.29673581300244645	0.28987	11.880862718416296
-0.23	0.30490692903282424	0.29826	11.713876171858958
-0.22	0.3131827835979462	0.30654	11.547378872469814
-0.21	0.3215601486848501	0.31514	11.38138919525705
-0.2	0.3300356342974446	0.32363	11.215925766048448
-0.19	0.3386056917385087	0.33245	11.051007459269165
-0.18	0.3472666173029537	0.34202	10.886653395331987
-0.17	0.3560145563898413	0.35079	10.722882937647674
-0.16	0.3648455080197534	0.35985	10.559715689216349
-0.15	0.3737553297550245	0.36894	10.39717148879217
-0.14	0.38273974301427816	0.37792	10.235270406599708
-0.13	0.3917943387710382	0.38725	10.074032739582782
-0.12	0.4009145836258156	0.39633	9.913479006165568
-0.11	0.410095826241507	0.40587	9.753629940513045
-0.1	0.4193333041227813	0.41534	9.594506486259695
-0.09	0.4286221507327279	0.42475	9.436129789703156
-0.08	0.4379574029218214	0.43398	9.27852119243074
-0.07	0.44733400865551876	0.44344	9.121702223361915
-0.06	0.45674683502120395	0.45309	8.965694590195552
-0.05	0.46619067649247925	0.4624	8.810520170233895
-0.04	0.4756602634347046	0.47251	8.656201000577504
-0.03	0.48515027081729883	0.48216	8.502759267654488
-0.02	0.4946553271230723	0.49167	8.350217296087846
-0.01	0.5041700234236397	0.50203	8.19859753687457
0.0	0.5136889225906484	0.51192	8.047922554855907
0.01	0.5232065686327726	0.5221	7.898215015483121
0.02	0.5327174961075442	0.53244	7.7494976708362495
0.03	0.542216239607844	0.5421	7.601793344916426
0.04	0.5516973432747799	0.55215	7.455124918175472
0.05	0.5611553703190295	0.56183	7.309515311285216
0.06	0.5705849125262289	0.5721	7.164987468143425
0.07	0.579980599701017	0.58201	7.021564338089769
0.08	0.5893371090470381	0.5918	6.879268857356545
0.09	0.5986491744349229	0.60165	6.738123929731051
0.1	0.6079115955365623	0.61144	6.5981524064338615
0.11	0.6171192468102543	0.62059	6.459377065230632
0.12	0.6262670862836829	0.63037	6.321820588754685
0.13	0.6353501641427162	0.63973	6.185505542081408
0.14	0.644363631069441	0.64903	6.050454349537952
0.15	0.6533027463279502	0.65857	5.916689270780382
0.16	0.6621628855645764	0.66813	5.784232376150252
0.17	0.670939548294889	0.67707	5.653105521323711
0.18	0.6796283650717091	0.68606	5.523330321294112
0.19	0.6882251042996528	0.69475	5.394928123701161
0.2	0.6967256786880731	0.7037	5.2679199815496975
0.21	0.7051261513148693	0.71234	5.1423266253432445
0.22	0.713422741294196	0.72065	5.018168434683141
0.23	0.7216118290311531	0.72951	4.895465409372167
0.24	0.7296899610481532	0.73777	4.774237140069943
0.25	0.7376538543775992	0.74608	4.654502778558713
0.26	0.7455004005012225	0.75404	4.53628100766721
0.27	0.7532266688414959	0.76193	4.419590010924453
0.28	0.7608299097865948	0.76929	4.3044474420013
0.29	0.7683075572586844	0.7772	4.190870394017102
0.3	0.7756572308005744	0.7838	4.078875368774044
0.31	0.7828767372102154	0.79138	3.9684782460142265
0.32	0.7899640716928423	0.79845	3.859694252765088
0.33	0.7969174185559833	0.8055	3.75253793287127
0.34	0.8037351514465547	0.81209	3.6470231168009097
0.35	0.810415833114607	0.81883	3.54316289180767
0.36	0.8169582147523944	0.82544	3.4409695725675293
0.37	0.8233612348760935	0.83166	3.3404546723672865
0.38	0.8296240177844527	0.838	3.2416288749595275
0.39	0.835745871606129	0.84415	3.144502007187355
0.4	0.8417262859262049	0.85057	3.049083012474035
0.41	0.847564929039873	0.85627	2.955379925300032
0.42	0.8532616448196949	0.86128	2.8633998467626065
0.43	0.8588164492301584	0.86658	2.7731489213315883
0.44	0.8642295265021809	0.87235	2.684632314909036
0.45	0.8695012249746077	0.87775	2.5978541942933018
0.46	0.874632052650447	0.88249	2.5128177081641327
0.47	0.8796226724515221	0.88746	2.4295249696794703
0.48	0.884473897229071	0.89238	2.3479770407957066
0.49	0.8891866845134447	0.89713	2.2681739183962195
0.5	0.8937621310587759	0.90177	2.1901145223330656
0.51	0.8982014671840067	0.90623	2.1137966854615176
0.52	0.9025060509368241	0.91011	2.039217145753997
0.53	0.9066773621101836	0.91412	1.9663715405698245
0.54	0.9107169961160267	0.91785	1.8952544031468697
0.55	0.914626657757666	0.92152	1.8258591613825648
0.56	0.9184081549165046	0.92507	1.7581781389578155
0.57	0.9220633921640946	0.92875	1.6922025588453766
0.58	0.9255943643412823	0.93186	1.627922549246112
0.59	0.929003150098604	0.93518	1.5653271519730385
0.6	0.9322919054469453	0.93851	1.5044043333077226
0.61	0.9354628573199786	0.94132	1.4451409973308762
0.62	0.9385182971716102	0.94396	1.3875230017251858
0.63	0.9414605746248871	0.94663	1.331535176033286
0.64	0.9442920911989261	0.94953	1.2771613423487547
0.65	0.947015294118278	0.95179	1.2243843383985349
0.66	0.9496326702309908	0.9544	1.1731860429705077
0.67	0.9521467400468805	0.95685	1.123547403626319
0.68	0.9545600519026401	0.95913	1.0754484666251
0.69	0.9568751762814269	0.96104	1.0288684089810514
0.7	0.9590947002860155	0.96294	0.9837855725577315
0.71	0.9612212222862507	0.96504	0.9401775000989308
0.72	0.9632573467453086	0.96682	0.8980209730826005
0.73	0.965205679228446	0.96872	0.857292051273933
0.74	0.9670688216206775	0.97055	0.8179661138518107
0.75	0.9688493675321594	0.9721	0.7800179019641653
0.76	0.970549897939017	0.97361	0.7434215625743464
0.77	0.9721729770045112	0.97517	0.7081506934367212
0.78	0.9737211481484371	0.97672	0.674178389054527
0.79	0.9751969303230688	0.97802	0.6414772874513265
0.8	0.9766028145129002	0.97929	0.6100196175929031
0.81	0.9779412604691328	0.9803	0.5797772472930482
0.82	0.9792146936537948	0.98157	0.5507217314307484
0.83	0.9804255024185143	0.98277	0.5228243603117341
0.84	0.9815760354042927	0.98394	0.496056208003664
0.85	0.9826685991537135	0.98492	0.4703881804761457
0.86	0.9837054559590913	0.98582	0.44579106338293367
0.87	0.9846888218973077	0.98662	0.42223556931968026
0.88	0.9856208650968407	0.98767	0.3996923844047307
0.89	0.9865037042003767	0.98864	0.3781322140275132
0.9	0.9873394070227792	0.9894	0.3575258276189272
0.91	0.9881299894157255	0.99022	0.337844102306126
0.92	0.9888774142997634	0.99095	0.31905806531761793
0.93	0.9895835908955901	0.99153	0.3011389350184499
0.94	0.9902503741156874	0.99214	0.28405816045911053
0.95	0.9908795641272372	0.99258	0.267787459334585
0.96	0.9914729060823217	0.9931	0.2522988542588946
0.97	0.9920320899741376	0.99366	0.23756470726838266
0.98	0.9925587506646255	0.99405	0.22355775248283616
0.99	0.9930544680302492	0.99455	0.21025112685818861
1.0	0.9935207672347219	0.99488	0.19761839897887662
1.01	0.9939591191366086	0.99523	0.18563359584860414
1.02	0.9943709407819025	0.99553	0.17427122764608752
1.03	0.9947575960234766	0.99578	0.1635063104271802
1.04	0.9951203962189984	0.99601	0.15331438676105275
1.05	0.9954606010298956	0.99631	0.1436715443010925
1.06	0.9957794192841223	0.99656	0.13455443229841257
1.07	0.9960780099218547	0.99685	0.12594027607757202
1.08	0.9963574830058535	0.99701	0.11780688950105218
1.09	0.9966189007775031	0.99729	0.1101326854577784
1.1	0.9968632787850777	0.99748	0.10289668441988485
1.11	0.997091587027062	0.99764	0.09607852111665978
1.12	0.9973047511580938	0.9978	0.08965844938435348
1.13	0.9975036537139171	0.99793	0.08361734525357768
1.14	0.9976891353611854	0.99805	0.07793670834311506
1.15	0.9978619961760395	0.9982	0.07259866163318118
1.16	0.998022996923597	0.99836	0.06758594969462765
1.17	0.9981728603583834	0.99845	0.06288193545511267
1.18	0.998312272523992	0.99858	0.058470595584872574
1.19	0.9984418840593079	0.99869	0.05433651458766021
1.2	0.9985623114884367	0.99879	0.05046487768323437
1.21	0.9986741385193144	0.99893	0.04684146256968876
1.22	0.9987779173162025	0.99902	0.04345263015320961
1.23	0.9988741697730982	0.99912	0.04028531433367146
1.24	0.998963388754234	0.99917	0.037327010933110194
1.25	0.9990460393315461	0.99924	0.03456576585370708
1.26	0.9991225599839004	0.99931	0.03199016254970532
1.27	0.999193363783257	0.99934	0.029589308896495983
1.28	0.9992588395503161	0.99939	0.02735282353731803
1.29	0.9993193529876101	0.99943	0.02527082178578903
1.3	0.9993752477715444	0.99951	0.023333901159357077
1.31	0.9994268466282868	0.99954	0.021533126616131493
1.32	0.9994744523684073	0.99959	0.019860015563792095
1.33	0.9995183488947437	0.99964	0.01830652270619055
1.34	0.999558802177093	0.99969	0.016865024789539048
1.35	0.9995960611887112	0.99972	0.015528305306383024
1.36	0.9996303588165278	0.99975	0.014289539211995111
1.37	0.9996619127315423	0.99978	0.013142277703835338
1.38	0.9996909262311992	0.99981	0.012080433111107278
1.39	0.9997175890470167	0.99982	0.01109826393760494
1.4	0.9997420781128578	0.99984	0.010190360097271502
1.41	0.9997645583093796	0.99986	0.009351628378370856
1.42	0.999785183169554	0.99986	0.00857727816841827
1.43	0.9998040955573976	0.99986	0.007862807468630542
1.44	0.9998214283132342	0.99989	0.007203989223246992
1.45	0.9998373048637227	0.9999	0.006596857985773777
1.46	0.9998518398109957	0.99993	0.006037696941196324
1.47	0.999865139484193	0.99994	0.005523025300085927
1.48	0.9998773024744926	0.99995	0.005049586077825372
1.49	0.9998884201239148	0.99995	0.004614334269398705
1.5	0.9998985770070372	0.99995	0.004214425427808707
1.51	0.9999078513758778	0.99995	0.0038472046517177725
1.52	0.9999163155807375	0.99996	0.0035101959858068834
1.53	0.9999240364780355	0.99996	0.0032010922353125333
1.54	0.9999310757946537	0.99998	0.0029177451943014484
1.55	0.999937490491519	0.99998	0.0026581562856375874
1.56	0.9999433330922567	0.99998	0.002420467608955778
1.57	0.9999486520015948	0.99998	0.00220295339164612
1.58	0.9999534917958215	0.99998	0.00200401183655263
1.59	0.9999578934983172	0.99998	0.0018221573590359006
1.6	0.9999618948408295	0.99998	0.001656013205054942
1.61	0.9999655305052625	0.99999	0.0015043044410904098
1.62	0.9999688323496612	0.99999	0.0013658513060232614
1.63	0.999971829620529	0.99999	0.0012395629144723516
1.64	0.9999745491479349	0.99999	0.0011244313006111347
1.65	0.9999770155325125	0.99999	0.0010195257910822627
1.66	0.9999792513164839	0.99999	0.0009239876953328843
1.67	0.9999812771442065	0.99999	0.0008370253014808343
1.68	0.9999831119087798	0.99999	0.0007579091656833674
1.69	0.9999847728917294	0.99999	0.0006859676829274395
1.7	0.999986275890282	0.99999	0.0006205829271533125
1.71	0.999987635336736	0.99999	0.0005611867486935056
1.72	0.9999888644124003	0.99999	0.0005072571171246873
1.73	0.9999899751431055	1.0	0.0004583146977849744
1.74	0.9999909784979526	1.0	0.00041391965042858865
1.75	0.9999918844756417	1.0	0.0003736686387136014
1.76	0.9999927021873105	1.0	0.000337192039501851
1.77	0.9999934399273035	1.0	0.0003041513412390966
1.78	0.9999941052457219	1.0	0.00027423672101023645
1.79	0.9999947050086275	1.0	0.00024716479019452024
1.8	0.9999952454574966	1.0	0.00022267649900146671
1.81	0.9999957322670606	1.0	0.00020053519052739768
1.82	0.9999961705874708	1.0	0.00018052479533986723
1.83	0.9999965650954878	1.0	0.00016244815797524846
1.84	0.999996920032851	1.0	0.00014612548710387776
1.85	0.9999972392455181	1.0	0.00013139292149608983
1.86	0.9999975262227713	1.0	0.00011810120429272473
1.87	0.9999977841218572	1.0	0.00010611445845106333
1.88	0.9999980158039153	1.0	9.530905660109743e-5
1.89	0.9999982238561702	1.0	8.557257889932045e-5
1.9	0.9999984106206534	1.0	7.68028528148374e-5
1.91	0.9999985782159814	1.0	6.890706911881305e-5
1.92	0.9999987285551463	1.0	6.180096867459872e-5
1.93	0.9999988633672986	1.0	5.5408094942398895e-5
1.94	0.999998984213067	1.0	4.9659107415309496e-5
1.95	0.9999990925007821	1.0	4.449115149685333e-5
1.96	0.9999991895036839	1.0	3.984728061033395e-5
1.97	0.9999992763668554	1.0	3.5675926598134457e-5
1.98	0.9999993541246902	1.0	3.1930414725855594e-5
1.99	0.9999994237068474	1.0	2.856851984905853e-5
2.0	0.9999994859518417	1.0	2.555206053259691e-5
2.01	0.9999995416163074	1.0	2.284652813187042e-5
2.02	0.9999995913788955	1.0	2.0420748053314633e-5
2.03	0.9999996358508645	1.0	1.8246570608039935e-5
2.04	0.9999996755802065	1.0	1.6298589057642686e-5
2.05	0.9999997110640662	1.0	1.455388262577041e-5
2.06	0.9999997427440086	1.0	1.2991782412838211e-5
2.07	0.9999997710192348	1.0	1.1593658305648496e-5
2.08	0.9999997962471798	1.0	1.0342725117349566e-5
2.09	0.9999998187511627	1.0	9.223866328592761e-6
2.1	0.9999998388159627	1.0	8.223473926550289e-6
2.11	0.9999998567025952	1.0	7.329302956444585e-6
2.12	0.999999872641996	1.0	6.530339509530793e-6
2.13	0.9999998868418339	1.0	5.816680973882601e-6
2.14	0.9999998994866524	1.0	5.179427468973715e-6
2.15	0.9999999107459481	1.0	4.610583473178208e-6
2.16	0.9999999207670004	1.0	4.102968734917848e-6
2.17	0.9999999296830748	1.0	3.65013763392002e-6
2.18	0.9999999376136235	1.0	3.2463062288392566e-6
2.19	0.9999999446657591	1.0	2.8862862922863844e-6
2.2	0.9999999509356131	1.0	2.565425693885813e-6
2.21	0.9999999565074751	1.0	2.2795545470784832e-6
2.22	0.9999999614576293	1.0	2.0249365860355604e-6
2.23	0.9999999658535175	1.0	1.7982252857187713e-6
2.24	0.9999999697573191	1.0	1.5964242810194633e-6
2.25	0.999999973222748	1.0	1.416851680292682e-6
2.26	0.9999999762980172	1.0	1.2571079047840004e-6
2.27	0.999999979025831	1.0	1.1150467185822208e-6
2.28	0.9999999814444743	1.0	9.88749144102671e-7
2.29	0.9999999835893835	1.0	8.764999859238203e-7
2.3	0.9999999854909176	1.0	7.767667111991053e-7
2.31	0.9999999871756954	1.0	6.881804581306808e-7
2.32	0.9999999886676901	1.0	6.095189651817615e-7
2.33	0.999999989988886	1.0	5.39691233078898e-7
2.34	0.9999999911587862	1.0	4.777237492989546e-7
2.35	0.9999999921946581	1.0	4.2274812081495317e-7
2.36	0.9999999931109446	1.0	3.7398997552029665e-7
2.37	0.9999999939204036	1.0	3.3075900606420835e-7
2.38	0.9999999946372611	1.0	2.924400419435544e-7
2.39	0.999999995270662	1.0	2.584850466960879e-7
2.4	0.9999999958309675	1.0	2.2840594703621016e-7
2.41	0.9999999963259475	1.0	2.017682098311552e-7
2.42	0.999999996762004	1.0	1.781850910416234e-7
2.43	0.9999999971481024	1.0	1.5731248820061827e-7
2.44	0.9999999974884716	1.0	1.3884433474788283e-7
2.45	0.9999999977894077	1.0	1.2250848065425057e-7
2.46	0.999999998054899	1.0	1.0806300928847416e-7
2.47	0.9999999982877276	1.0	9.529294548288584e-8
2.48	0.9999999984942444	1.0	8.400731426745328e-8
2.49	0.9999999986761652	1.0	7.403651382163954e-8
2.5	0.9999999988365151	1.0	6.522996987875158e-8
2.51	0.9999999989768352	1.0	5.7454042137834634e-8
2.52	0.9999999991012177	1.0	5.05901562375107e-8
2.53	0.9999999992108329	1.0	4.4533137547009457e-8
2.54	0.9999999993069902	1.0	3.918972546519492e-8
2.55	0.9999999993922082	1.0	3.4477249109988494e-8
2.56	0.9999999994669082	1.0	3.0322447254525214e-8
2.57	0.9999999995314103	1.0	2.666041714276733e-8
2.58	0.9999999995896716	1.0	2.3433678413973188e-8
2.59	0.9999999996398415	1.0	2.0591339801222293e-8
2.6	0.99999999968466	1.0	1.8088357560365192e-8
2.61	0.9999999997231783	1.0	1.588487574355139e-8
2.62	0.9999999997575418	1.0	1.3945639473148988e-8
2.63	0.9999999997879675	1.0	1.2239473305001415e-8
2.64	0.999999999814325	1.0	1.0738817608473445e-8
2.65	0.9999999998370627	1.0	9.419316641637729e-9
2.66	0.9999999998575546	1.0	8.259452673777248e-9
2.67	0.9999999998754705	1.0	7.240221110739191e-9
2.68	0.9999999998915096	1.0	6.344842119497184e-9
2.69	0.9999999999053328	1.0	5.5585047321805225e-9
2.7	0.9999999999167084	1.0	4.8681398431697026e-9
2.71	0.9999999999272623	1.0	4.2622189005340235e-9
2.72	0.9999999999368065	1.0	3.730575439755232e-9
2.73	0.9999999999448401	1.0	3.2642469177679955e-9
2.74	0.9999999999519006	1.0	2.855334582343126e-9
2.75	0.9999999999574766	1.0	2.49687935940808e-9
2.76	0.9999999999630822	1.0	2.1827519619996353e-9
2.77	0.99999999996806	1.0	1.9075556219011914e-9
2.78	0.9999999999721471	1.0	1.6665400212283316e-9
2.79	0.9999999999759412	1.0	1.455525158374366e-9
2.8	0.999999999979135	1.0	1.2708340229067891e-9
2.81	0.9999999999815847	1.0	1.1092330790236375e-9
2.82	0.9999999999838068	1.0	9.67879668540731e-10
2.83	0.9999999999862839	1.0	8.442755436484038e-10
2.84	0.9999999999879021	1.0	7.362258280760259e-10
2.85	0.9999999999892356	1.0	6.418027840050517e-10
2.86	0.9999999999906939	1.0	5.593138321303308e-10
2.87	0.99999999999214	1.0	4.872733346017188e-10
2.88	0.9999999999931544	1.0	4.2437770602587167e-10
2.89	0.9999999999934608	1.0	3.694834670033178e-10
2.9	0.9999999999944607	1.0	3.2158789850172747e-10
2.91	0.9999999999954896	1.0	2.798119942997365e-10
2.92	0.9999999999960402	1.0	2.433854433336964e-10
2.93	0.9999999999969685	1.0	2.1163340448618256e-10
2.94	0.9999999999965105	1.0	1.8396486362581215e-10
2.95	0.9999999999971347	1.0	1.5986238690376492e-10
2.96	0.9999999999975565	1.0	1.3887310577271e-10
2.97	0.9999999999983846	1.0	1.2060078823538827e-10
2.98	0.9999999999987034	1.0	1.0469886769856392e-10
2.99	0.9999999999982326	1.0	9.086431576742472e-11
3.0	0.999999999998516	1.0	7.883225856294854e-11


==> data/a1_verify_uc-K-4.0.csv <==
-3.0	2.1296592249970892e-8	0.0	38.70645604216313
-2.99	2.3280014645439948e-8	0.0	38.639767603212654
-2.98	2.544424477942287e-8	0.0	38.57282077337092
-2.97	2.7805378061983672e-8	0.0	38.505615027176184
-2.96	3.0380905128086667e-8	0.0	38.438149840119245
-2.95	3.318982919938393e-8	0.0	38.37042468866215
-2.94	3.6252792983204816e-8	0.0	38.302439050258606
-2.93	3.959221585446626e-8	0.0	38.2341924034084
-2.92	4.323244211773329e-8	0.0	38.16568422766805
-2.91	4.719990121123657e-8	0.0	38.096914003700945
-2.9	5.152328077344347e-8	0.0	38.02788121330887
-2.89	5.6233713561917975e-8	0.0	37.958585339448554
-2.88	6.1364979290127e-8	0.0	37.88902586629048
-2.87	6.695372251866554e-8	0.0	37.81920227924424
-2.86	7.303968782490883e-8	0.0	37.749114064983324
-2.85	7.966597356492368e-8	0.0	37.678760711507124
-2.84	8.687930562686345e-8	0.0	37.60814170814844
-2.83	9.473033269019694e-8	0.0	37.537256545640986
-2.82	1.0327394459488708e-7	0.0	37.4661047161291
-2.81	1.1256961555787037e-7	0.0	37.39468571323153
-2.8	1.2268177407953678e-7	0.0	37.32299903207222
-2.79	1.33680201521808e-7	0.0	37.25104416930653
-2.78	1.4564046148261307e-7	0.0	37.17882062318895
-2.77	1.5864436222338211e-7	0.0	37.10632789359829
-2.76	1.727804545784655e-7	0.0	37.03356548207451
-2.75	1.8814456794139584e-7	0.0	36.960532891885116
-2.74	2.0484038708296516e-7	0.0	36.887229628040046
-2.73	2.2298007277746594e-7	0.0	36.81365519736285
-2.72	2.4268492937847225e-7	0.0	36.739809108523794
-2.71	2.640861227247562e-7	0.0	36.66569087207746
-2.7	2.873254519820252e-7	0.0	36.59130000053358
-2.69	3.1255617924149073e-7	0.0	36.51663600837751
-2.68	3.399439209961698e-7	0.0	36.441698412140994
-2.67	3.6966760584155105e-7	0.0	36.366486730445
-2.66	4.01920503061134e-7	0.0	36.291000484037696
-2.65	4.369113270711085e-7	0.0	36.21523919587034
-2.64	4.748654229760499e-7	0.0	36.13920239112207
-2.63	5.160260388986986e-7	0.0	36.06288959727513
-2.62	5.606556910404365e-7	0.0	35.98630034416205
-2.61	6.090376278503269e-7	0.0	35.90943416400894
-2.6	6.614774001011879e-7	0.0	35.832290591512
-2.59	7.183045440349771e-7	0.0	35.754869163873884
-2.58	7.798743852840941e-7	0.0	35.677169420877995
-2.57	8.465699716660532e-7	0.0	35.59919090494271
-2.56	9.188041435019879e-7	0.0	35.520933161168756
-2.55	9.970217506682316e-7	0.0	35.442395737422636
-2.54	1.0817020260483564e-6	0.0	35.36357818437292
-2.53	1.1733611258073177e-6	0.0	35.28448005557834
-2.52	1.2725548473603123e-6	0.0	35.20510090754109
-2.51	1.3798815366758686e-6	0.0	35.12544029975829
-2.5	1.4959851972834445e-6	0.0	35.045497794816576
-2.49	1.6215588138946803e-6	0.0	34.96527295843148
-2.48	1.7573479045859319e-6	0.0	34.88476535953975
-2.47	1.9041543160294081e-6	0.0	34.80397457035662
-2.46	2.062840277286869e-6	0.0	34.72290016644136
-2.45	2.2343327285553212e-6	0.0	34.64154172678955
-2.44	2.419627942008723e-6	0.0	34.55989883388277
-2.43	2.619796453174459e-6	0.0	34.47797107378445
-2.42	2.8359883219751182e-6	0.0	34.3957580362083
-2.41	3.0694387438392536e-6	0.0	34.313259314585665
-2.4	3.3214740324661473e-6	0.0	34.23047450616365
-2.39	3.5935179967440583e-6	0.0	34.14740321207503
-2.38	3.887098735801164e-6	0.0	34.06404503741414
-2.37	4.203855877451729e-6	0.0	33.98039959133739
-2.36	4.5455482863419675e-6	0.0	33.89646648712784
-2.35	4.914062270015078e-6	0.0	33.81224534229982
-2.34	5.311420312040388e-6	0.0	33.72773577868024
-2.33	5.739790363190918e-6	0.0	33.642937422486696
-2.32	6.201495723379046e-6	0.0	33.55784990444168
-2.31	6.699025548107098e-6	1.0e-5	33.47247285984017
-2.3	7.235046015802853e-6	1.0e-5	33.386805928665844
-2.29	7.812412193270589e-6	1.0e-5	33.30084875567572
-2.28	8.434180639028012e-6	1.0e-5	33.214600990494425
-2.27	9.10362278605769e-6	1.0e-5	33.12806228772873
-2.26	9.82423914705184e-6	1.0e-5	33.04123230704924
-2.25	1.0599774388222756e-5	1.0e-5	32.95411071331189
-2.24	1.1434233318865275e-5	1.0e-5	32.86669717665699
-2.23	1.233189784663568e-5	1.0e-5	32.77899137260467
-2.22	1.3297344951194834e-5	1.0e-5	32.690992982185435
-2.21	1.4335465729872754e-5	1.0e-5	32.60270169202891
-2.2	1.545148557335815e-5	1.0e-5	32.51411719449667
-2.19	1.6650985529968728e-5	1.0e-5	32.42523918778738
-2.18	1.7939924920971673e-5	1.0e-5	32.33606737604556
-2.17	1.932466527220602e-5	1.0e-5	32.246601469504675
-2.16	2.0811995628031118e-5	1.0e-5	32.1568411845785
-2.15	2.2409159319805312e-5	2.0e-5	32.066786244013784
-2.14	2.4123882260146487e-5	2.0e-5	31.976436377000056
-2.13	2.596440284002605e-5	2.0e-5	31.885791319293563
-2.12	2.793950350817372e-5	2.0e-5	31.79485081336804
-2.11	3.0058544113201346e-5	3.0e-5	31.70361460852254
-2.1	3.233149709602533e-5	4.0e-5	31.612082461039503
-2.09	3.4768984618819843e-5	4.0e-5	31.520254134312168
-2.08	3.738231772317194e-5	4.0e-5	31.428129398979117
-2.07	4.018353761296858e-5	4.0e-5	31.3357080330864
-2.06	4.318545915799756e-5	4.0e-5	31.24298982220845
-2.05	4.640171672299841e-5	5.0e-5	31.149974559621217
-2.04	4.984681242400488e-5	5.0e-5	31.056662046442835
-2.03	5.3536166921342034e-5	5.0e-5	30.96305209177677
-2.02	5.748617286292569e-5	6.0e-5	30.869144512891797
-2.01	6.17142510893571e-5	7.0e-5	30.774939135367777
-2.0	6.623890972141212e-5	8.0e-5	30.680435793253146
-1.99	7.107980625331124e-5	8.0e-5	30.58563432925252
-1.98	7.62578127721208e-5	0.0001	30.49053459486998
-1.97	8.17950844379511e-5	0.00011	30.395136450602237
-1.96	8.771513135216512e-5	0.00011	30.299439766109355
-1.95	9.404289394855685e-5	0.00011	30.203444420376528
-1.94	0.00010080482205192999	0.00011	30.107150301929757
-1.93	0.00010802895773405163	0.00011	30.01055730898597
-1.92	0.00011574502212322385	0.00013	29.91366534966959
-1.91	0.00012398450630514475	0.00015	29.816474342195082
-1.9	0.00013278076646743839	0.00016	29.718984215054775
-1.89	0.00014216912344418566	0.00016	29.621194907240863
-1.88	0.00015218696680465728	0.00016	29.523106368423868
-1.87	0.00016287386365453028	0.00017	29.42471855918211
-1.86	0.0001742716722987907	0.00018	29.326031451208095
-1.85	0.0001864246609261148	0.00019	29.227045027508744
-1.84	0.00019937963148668403	0.00022	29.12775928265307
-1.83	0.00021318604890745702	0.00024	29.02817422296957
-1.82	0.0002278961758266059	0.00025	28.92828986679793
-1.81	0.00024356521299422903	0.00026	28.828106244707644
-1.8	0.0002602514455105741	0.00029	28.727623399734377
-1.79	0.0002780163950673148	0.00029	28.626841387638184
-1.78	0.00029692497833815496	0.00032	28.525760277124846
-1.77	0.0003170456717016006	0.00034	28.424380150123604
-1.76	0.00033845068243261385	0.00035	28.32270110203109
-1.75	0.0003612161265243441	0.00037	28.22072324196064
-1.74	0.00038542221331067474	0.00037	28.118446693037416
-1.73	0.00041115343700123304	0.00041	28.015871592639424
-1.72	0.00043849877531378236	0.00042	27.91299809269723
-1.71	0.0004675518953099749	0.00044	27.809826359960862
-1.7	0.0004984113665914498	0.00046	27.706356576298738
-1.69	0.0005311808819637068	0.00047	27.602588938979977
-1.68	0.0005659694857045783	0.00051	27.49852366098037
-1.67	0.0006028918095328051	0.00054	27.394160971281686
-1.66	0.0006420683163937993	0.0006	27.289501115188543
-1.65	0.0006836255521379915	0.00062	27.184544354639883
-1.64	0.0007276964051832756	0.00065	27.079290968531286
-1.63	0.000774420374229837	0.00067	26.97374125304591
-1.62	0.0008239438440752234	0.00069	26.86789552198723
-1.61	0.0008764203695803403	0.00074	26.761754107121558
-1.6	0.0009320109678102741	0.00083	26.655317358532624
-1.59	0.0009908844183418018	0.00089	26.54858564496306
-1.58	0.0010532175717644346	0.00094	26.4415593541884
-1.57	0.001119195666311443	0.00097	26.334238893378362
-1.56	0.001189012652601521	0.0011	26.22662468947821
-1.55	0.0012628715264040732	0.0012	26.118717189591226
-1.54	0.0013409846693419945	0.00126	26.0105168613671
-1.53	0.0014235741974196958	0.00131	25.902024193400504
-1.52	0.0015108723172343093	0.00139	25.793239695639258
-1.51	0.0016031216897069611	0.00152	25.684163899801927
-1.5	0.001700575801108475	0.00162	25.574797359790068
-1.49	0.001803499341208776	0.00166	25.46514065212716
-1.48	0.001912168588244628	0.00172	25.355194376395403
-1.47	0.0020268718004259638	0.00186	25.244959155678497
-1.46	0.0021479096137081355	0.00197	25.134435637030247
-1.45	0.0022755954453565867	0.00204	25.023624491920415
-1.44	0.0024102559030658778	0.00217	24.912526416726454
-1.43	0.0025522311990517775	0.00239	24.801142133205143
-1.42	0.0027018755687446246	0.00249	24.6894723889881
-1.41	0.0028595576935441947	0.00262	24.57751795808989
-1.4	0.0030256611270372477	0.00278	24.46527964141158
-1.39	0.0032005847241406483	0.00301	24.352758267263003
-1.38	0.0033847430725149424	0.00315	24.239954691898994
-1.37	0.00357856692554387	0.00335	24.126869800061932
-1.36	0.0037825036361254015	0.00351	24.01350450552801
-1.35	0.0039970175905607525	0.00367	23.899859751676118
-1.34	0.0042225906416410485	0.00384	23.785936512058637
-1.33	0.004459722540095351	0.00405	23.671735790986695
-1.32	0.004708931363465741	0.00429	23.557258624130803
-1.31	0.004970753941400483	0.00454	23.442506079123287
-1.3	0.005245746276352684	0.00479	23.3274792561782
-1.29	0.0055344839586570545	0.00505	23.212179288727896
-1.28	0.005837562574697362	0.00521	23.09660734405645
-1.27	0.006155598107234828	0.00553	22.98076462397034
-1.26	0.006489227326322222	0.00577	22.864652365450123
-1.25	0.006839108169834106	0.00604	22.7482718413402
-1.24	0.007205920112101071	0.00638	22.63162436104159
-1.23	0.007590364519271109	0.00667	22.514711271216353
-1.22	0.007993164990072027	0.00708	22.3975339565158
-1.21	0.008415067680219818	0.00738	22.280093840299607
-1.2	0.008856841609322515	0.00779	22.1623923853956
-1.19	0.009319278948354362	0.00823	22.044431094854627
-1.18	0.009803195286306743	0.00868	21.926211512731356
-1.17	0.010309429874198073	0.00922	21.807735224871827
-1.16	0.010838845844786818	0.00975	21.689003859714546
-1.15	0.011392330406298211	0.01028	21.570019089115377
-1.14	0.0119707950083104	0.01067	21.450782629177596
-1.13	0.012575175478128644	0.01142	21.331296241112224
-1.12	0.013206432125404434	0.0121	21.211561732087432
-1.11	0.013865549813786172	0.01281	21.091580956122254
-1.1	0.014553537997124133	0.01341	20.971355814979198
-1.09	0.015271430718614637	0.01405	20.850888259076637
-1.08	0.016020286571021555	0.01477	20.730180288424805
-1.07	0.016801188615679887	0.01538	20.60923395356175
-1.06	0.017615244258962087	0.01601	20.48805135652681
-1.05	0.018463585083600947	0.01679	20.36663465183283
-1.04	0.019347366633535427	0.01749	20.244986047468633
-1.03	0.02026776815006785	0.01837	20.123107805914998
-1.02	0.021225992257327457	0.01923	20.001002245170493
-1.01	0.022223264595610873	0.02021	19.87867173980688
-1.0	0.0232608334003652	0.02114	19.75611872203591
-0.99	0.024339969025165498	0.02207	19.633345682792562
-0.98	0.02546196340724479	0.02324	19.510355172848936
-0.97	0.026628129473070937	0.02437	19.387149803925425
-0.96	0.02783980048339917	0.02561	19.263732249839578
-0.95	0.029098329315319655	0.02693	19.140105247661417
-0.94	0.030405087680792565	0.02828	19.016271598903312
-0.93	0.031761465278685404	0.02951	18.89223417070032
-0.92	0.033168868881323865	0.03072	18.767995897045974
-0.91	0.03462872135183436	0.0322	18.643559780013177
-0.9	0.03614246059336653	0.03357	18.518928891021424
-0.89	0.03771153842777414	0.03483	18.39410637210772
-0.88	0.03933741940320962	0.0364	18.26909543721579
-0.87	0.04102157953069194	0.03789	18.143899373516533
-0.86	0.04276550494819181	0.03961	18.01852154274018
-0.85	0.044570690511795324	0.0415	17.892965382522473
-0.84	0.04643863831487682	0.0433	17.76723440778798
-0.83	0.04837085613317604	0.04535	17.64133221212736
-0.82	0.050368855798106425	0.04734	17.515262469217667
-0.81	0.052434151496872035	0.04904	17.389028934247985
-0.8	0.05456825800061855	0.05118	17.262635445368506
-0.79	0.05677268882132501	0.05323	17.13608592515838
-0.78	0.05904895429750444	0.05549	17.009384382106916
-0.77	0.061398559611298906	0.05766	16.882534912122992
-0.76	0.06382300273686947	0.06004	16.755541700056813
-0.75	0.06632377232195956	0.06233	16.628409021235914
-0.74	0.06890234550517013	0.06496	16.501141243028506
-0.73	0.07156018566948479	0.06725	16.373742826412595
-0.72	0.0742987401357193	0.06993	16.246218327568766
-0.71	0.07711943779777003	0.07269	16.118572399490244
-0.7	0.08002368670218397	0.07532	15.99080979360696
-0.69	0.08301287157489777	0.07822	15.862935361418579
-0.68	0.08608835129892127	0.08126	15.734954056150304
-0.67	0.08925145634654737	0.08432	15.606870934421906
-0.66	0.09250348616886278	0.08743	15.478691157926342
-0.65	0.09584570654693851	0.09065	15.350419995120143
-0.64	0.09927934690964817	0.09392	15.222062822929763
-0.63	0.1028055976211138	0.09715	15.093625128462886
-0.62	0.10642560724416668	0.10079	14.965112510735993
-0.61	0.11014047978313544	0.10423	14.836530682404488
-0.6	0.11395127191220672	0.10799	14.707885471504266
-0.59	0.11785899019409374	0.11189	14.579182823195223
-0.58	0.12186458829452344	0.11579	14.450428801511492
-0.57	0.12596896419950337	0.11974	14.321629591117004
-0.56	0.13017295744037335	0.12384	14.192791499064985
-0.55	0.1344773463312522	0.12832	14.063920956545592
-0.54	0.13888284522899247	0.13276	13.935024520645959
-0.53	0.14339010181877923	0.13721	13.806108876101183
-0.52	0.14799969443376085	0.14184	13.677180837040073
-0.51	0.15271212941493378	0.14647	13.548247348726674
-0.5	0.15752783851702257	0.15118	13.419315489284385
-0.49	0.1624471763702964	0.1561	13.290392471418926
-0.48	0.16747041800267168	0.161	13.161485644123072
-0.47	0.17259775642937772	0.16578	13.032602494360223
-0.46	0.17782930032004257	0.17063	12.903750648739134
-0.45	0.1831650717458446	0.17592	12.774937875154446
-0.44	0.18860500401920494	0.18121	12.646172084414824
-0.43	0.19414893962681914	0.18686	12.517461331827532
-0.42	0.19979662827173408	0.19242	12.388813818772398
-0.41	0.20554772502225996	0.19857	12.260237894223957
-0.4	0.21140178858012643	0.20439	12.131742056239926
-0.39	0.21735827967453797	0.21029	12.00333495341152
-0.38	0.22341655958584586	0.21629	11.875025386261987
-0.37	0.22957588881166016	0.22268	11.746822308608516
-0.36	0.23583542587018422	0.22913	11.618734828845719
-0.35	0.24219422626066886	0.23568	11.490772211194242
-0.34	0.24865124157731694	0.24245	11.362943876873175
-0.33	0.2552053187856931	0.24873	11.235259405208517
-0.32	0.2618551996669476	0.25579	11.10772853466749
-0.31	0.2685995204337624	0.26237	10.980361163813836
-0.3	0.2754368115235989	0.26976	10.853167352178277
-0.29	0.2823654975740899	0.27685	10.726157321043141
-0.28	0.28938389758209776	0.28356	10.599341454125682
-0.27	0.2964902252560456	0.29066	10.472730298171383
-0.26	0.3036825895523651	0.2983	10.346334563419411
-0.25	0.3109589954154855	0.30557	10.220165123975809
-0.24	0.3183173447088907	0.31329	10.094233018051154
-0.23	0.32575543734761936	0.32124	9.968549448077379
-0.22	0.333270972629661	0.32924	9.84312578068591
-0.21	0.3408615507668902	0.33692	9.717973546542442
-0.2	0.3485246746203527	0.34477	9.59310444003887
-0.19	0.3562577516348399	0.35268	9.468530318823706
-0.18	0.3640580959684104	0.36053	9.344263203158642
-0.17	0.3719229308281676	0.36876	9.220315275117247
-0.16	0.3798493909969834	0.37662	9.096698877589944
-0.15	0.3878345255562806	0.38465	8.973426513104746
-0.14	0.39587530079770716	0.39285	8.850510842443173
-0.13	0.4039686033245428	0.40107	8.727964683056655
-0.12	0.41211124333341276	0.40957	8.605801007257508
-0.11	0.42029995807508574	0.41807	8.484032940189904
-0.1	0.4285314154875877	0.42674	8.362673757562835
-0.09	0.4368022179984151	0.43465	8.241736883142664
-0.08	0.4451089064830058	0.44284	8.121235885987991
-0.07	0.4534479643786933	0.45069	8.001184477421216
-0.06	0.461815821945609	0.45933	7.881596507732172
-0.05	0.4702088606637737	0.46754	7.762485962595622
-0.04	0.4786234177619644	0.4762	7.643866959201611
-0.03	0.4870557908631444	0.48469	7.525753742078943
-0.02	0.49550224274375615	0.49388	7.4081606786124725
-0.01	0.5039590061974312	0.50247	7.2911022542445725
0.0	0.5124222889815063	0.51143	7.174593067338207
0.01	0.5208882788561953	0.5201	7.058647823716524
0.02	0.5293531486823447	0.52862	6.943281330842684
0.03	0.5378130615834649	0.53735	6.828508491652718
0.04	0.546264176157255	0.54596	6.7143442980268295
0.05	0.5547026517178058	0.55438	6.6008038238859195
0.06	0.5631246535692023	0.56247	6.487902217917405
0.07	0.5715263582790517	0.57102	6.375654695903767
0.08	0.57990395896695	0.5799	6.2640765326762065
0.09	0.58825367056945	0.58808	6.153183053659662
0.1	0.5965717350832499	0.59691	6.042989626018283
0.11	0.6048544267811024	0.60529	5.933511649403154
0.12	0.6130980573594538	0.61329	5.824764546271661
0.13	0.6212989810439902	0.62125	5.716763751810689
0.14	0.629453599614348	0.6295	5.609524703436649
0.15	0.6375583673411597	0.63775	5.503062829876956
0.16	0.6456097958357121	0.64565	5.397393539841749
0.17	0.6536044587797551	0.65395	5.2925322102689005
0.18	0.661538996547487	0.66232	5.18849417416549
0.19	0.6694101206899609	0.67095	5.085294708030976
0.2	0.6772146182854984	0.67903	4.982949018879534
0.21	0.6849493561345945	0.68676	4.881472230856897
0.22	0.6926112847942816	0.69476	4.780879371464975
0.23	0.7001974424509491	0.70275	4.681185357407173
0.24	0.7077049586032507	0.71039	4.58240498005015
0.25	0.7151310575722466	0.71802	4.48455289053384
0.26	0.72247306180298	0.72568	4.387643584521804
0.27	0.7297283949776777	0.73341	4.291691386627053
0.28	0.7368945849111742	0.74058	4.196710434515049
0.29	0.7439692662434001	0.74787	4.1027146627152105
0.3	0.7509501828981227	0.75503	4.009717786147161
0.31	0.757835190334935	0.76194	3.917733283401991
0.32	0.7646222575569934	0.76896	3.826774379784916
0.33	0.7713094689000234	0.77569	3.7368540301612465
0.34	0.7778950255871633	0.78242	3.64798490162773
0.35	0.7843772470317143	0.78882	3.56017935602905
0.36	0.7907545719271372	0.79542	3.473449432376973
0.37	0.7970255590802523	0.80172	3.3878068291807115
0.38	0.8031888880134358	0.80828	3.3032628867385485
0.39	0.8092433593376431	0.81437	3.219828569430481
0.4	0.8151878948706155	0.82061	3.1375144480368498
0.41	0.8210215375423416	0.82623	3.056330682144509
0.42	0.8267434510558203	0.83195	2.97628700266809
0.43	0.8323529193288226	0.83803	2.897392694540656
0.44	0.8378493457096988	0.84343	2.8196565796147546
0.45	0.8432322519687876	0.84859	2.7430869998219083
0.46	0.8485012770868156	0.85383	2.6676918006445476
0.47	0.8536561758251853	0.8592	2.593478314943437
0.48	0.858696817109082	0.8641	2.5204533472005792
0.49	0.8636231821957668	0.86897	2.4486231582150575
0.5	0.8684353626729961	0.87371	2.377993450321269
0.51	0.8731335582713565	0.87817	2.308569353169476
0.52	0.8777180745025226	0.88314	2.240355410126983
0.53	0.8821893201413337	0.88752	2.1733555653525767
0.54	0.886547804546308	0.89148	2.1075731515936758
0.55	0.890794134839023	0.89579	2.043010878761831
0.56	0.8949290129503236	0.89994	1.9796708233364833
0.57	0.8989532325353162	0.90398	1.9175544186449618
0.58	0.9028676757815876	0.9079	1.8566624460719447
0.59	0.9066733100961817	0.91158	1.7969950272379076
0.6	0.910371184714018	0.9154	1.738551617201605
0.61	0.9139624272113708	0.9189	1.6813309987215663
0.62	0.9174482399484408	0.92236	1.6253312776214777
0.63	0.920829896443642	0.92564	1.5705498792944894
0.64	0.9241087376968982	0.92905	1.5169835463838646
0.65	0.9272861684658481	0.93221	1.4646283376697409
0.66	0.930363653513977	0.93521	1.4134796281915118
0.67	0.9333427138331447	0.93772	1.3635321106299212
0.68	0.9362249228462126	0.94055	1.3147797979657196
0.69	0.9390119026110832	0.94344	1.2672160274361701
0.7	0.9417053200338396	0.94591	1.2208334657993516
0.71	0.9443068830883024	0.9485	1.1756241159101242
0.72	0.9468183370705272	0.95083	1.1315793246163441
0.73	0.9492414608710439	0.95347	1.0886897919644978
0.74	0.9515780633007329	0.95561	1.046945581715864
0.75	0.9538299794583973	0.95768	1.0063361331543894
0.76	0.955999067166684	0.95974	0.9668502741734187
0.77	0.9580872034505793	0.96185	0.9284762356115189
0.78	0.9600962811059253	0.9636	0.8912016668176425
0.79	0.9620282053399001	0.96551	0.8550136524079189
0.8	0.9638848904884593	0.96736	0.8198987301754919
0.81	0.9656682568365619	0.96904	0.7858429101144567
0.82	0.9673802275155026	0.9707	0.7528316945048827
0.83	0.9690227255122618	0.97209	0.7208500990116147
0.84	0.9705976707780389	0.97369	0.6898826747376515
0.85	0.97210697744175	0.97522	0.6599135311713957
0.86	0.9735525511435318	0.97653	0.6309263599649889
0.87	0.9749362864642229	0.97794	0.60290445947176
0.88	0.9762600644868622	0.979	0.5758307599757743
0.89	0.977525750475544	0.9801	0.5496878495370136
0.9	0.9787351916568338	0.98113	0.5244580003727856
0.91	0.9798902151524191	0.98205	0.5001231957022415
0.92	0.9809926259996923	0.98292	0.476665156965456
0.93	0.9820442053220071	0.98395	0.45406537134145275
0.94	0.9830467086029789	0.98503	0.43230511947716094
0.95	0.9840018640942805	0.98603	0.41136550334619165
0.96	0.9849113713456642	0.98695	0.3912274741526679
0.97	0.9857768998344965	0.98763	0.37187186019388796
0.98	0.9866000877463196	0.98847	0.3532793946045623
0.99	0.9873825408437213	0.98922	0.3354307428944201
1.0	0.9881258314659629	0.98995	0.31830653020362387
1.01	0.9888314976425945	0.99063	0.3018873681958868
1.02	0.9895010423010319	0.99127	0.2861538815124113
1.03	0.9901359326042565	0.99189	0.27108673371625996
1.04	0.9907375993710472	0.9924	0.25666665265377486
1.05	0.9913074366183293	0.99292	0.24287445516928277
1.06	0.991846801181617	0.99346	0.22969107110718148
1.07	0.992357012442258	0.99382	0.21709756654455142
1.08	0.9928393521462516	0.99414	0.20507516619824662
1.09	0.9932950642993236	0.99451	0.1936052749555406
1.1	0.9937253551610246	0.99482	0.1826694984835093
1.11	0.9941313932984942	0.99505	0.17224966287392895
1.12	0.994514309733272	0.99535	0.1623278332893365
1.13	0.9948751981484133	0.99562	0.15288633157681206
1.14	0.9952151151650489	0.99595	0.14390775282369916
1.15	0.9955350806884827	0.9963	0.13537498083353372
1.16	0.9958360783004783	0.99657	0.12727120250449359
1.17	0.9961190557150185	0.99682	0.11957992109952525
1.18	0.9963849252828688	0.99699	0.11228496840031693
1.19	0.9966345645486719	0.99718	0.10537051574315812
1.2	0.9968688168334553	0.99744	0.09882108393790405
1.21	0.9970884918764336	0.99763	0.09262155207796023
1.22	0.9972943664981704	0.99782	0.08675716525095331
1.23	0.9974871853053544	0.99805	0.08121354116556248
1.24	0.9976676614089764	0.99818	0.07597667571267563
1.25	0.9978364771865254	0.99831	0.07103294748385838
1.26	0.9979942850455016	0.99838	0.06636912127186707
1.27	0.9981417082174205	0.99849	0.06197235058266598
1.28	0.9982793415618518	0.99864	0.05783017919008668
1.29	0.998407752383342	0.99873	0.05393054176739886
1.3	0.9985274812543822	0.99888	0.050261763632040976
1.31	0.9986390428484448	0.99896	0.04681255964209498
1.32	0.9987429267724297	0.99906	0.04357203228448426
1.33	0.9988395984028418	0.99913	0.04052966899654149
1.34	0.9989294997213592	0.99923	0.03767533876374524
1.35	0.999013050143124	0.99932	0.03499928803719413
1.36	0.999090647342151	0.99937	0.03249213601529715
1.37	0.9991626680694679	0.99939	0.030144869334357245
1.38	0.9992294689615396	0.99941	0.027948836212984086
1.39	0.9992913873422504	0.99944	0.02589574009524781
1.4	0.9993487420002796	0.99951	0.023977632836961228
1.41	0.9994018339710875	0.99954	0.02218690747954007
1.42	0.9994509472875958	0.99962	0.020516290654499145
1.43	0.9994963497279699	0.99964	0.018958834661458486
1.44	0.999538293539469	0.99967	0.01750790926106931
1.45	0.9995770161449534	0.99971	0.016157193223319686
1.46	0.9996127408341888	0.99973	0.014900665670420109
1.47	0.9996456774373162	0.99975	0.013732597251957267
1.48	0.9996760229763715	0.99977	0.012647541188544657
1.49	0.9997039622949313	0.99979	0.011640324218631393
1.5	0.9997296686746585	0.9998	0.010706037481499458
1.51	0.9997533044248111	0.99981	0.00984002736765205
1.52	0.9997750214550007	0.99981	0.00903788636616318
1.53	0.9997949618320171	0.99981	0.00829544393668498
1.54	0.9998132583020253	0.99985	0.007608757431962489
1.55	0.9998300348086032	0.99988	0.0069741030950410945
1.56	0.9998454069798433	0.9999	0.006387967153330075
1.57	0.9998594826033244	0.99991	0.00584703703004022
1.58	0.9998723620739864	0.99991	0.005348192691619597
1.59	0.9998841388245361	0.99992	0.004888498148139759
1.6	0.9998948997430792	0.99992	0.004465193121835172
1.61	0.9999047255607505	0.99992	0.004075684897295962
1.62	0.9999136912343742	0.99993	0.003717540365283518
1.63	0.9999218662992075	0.99993	0.003388478270468864
1.64	0.9999293152057785	0.99994	0.003086361671989282
1.65	0.999936097651757	0.99996	0.0028091906242454496
1.66	0.9999422688822834	0.99996	0.0025550950839665194
1.67	0.9999478799825392	0.99996	0.0023223280483345957
1.68	0.9999529781532273	0.99997	0.0021092589276948265
1.69	0.99995760696941	0.99997	0.0019143671552495204
1.7	0.9999618066262256	0.99997	0.0017362360350523473
1.71	0.9999656141729455	0.99997	0.0015735468286297676
1.72	0.9999690637340118	0.99997	0.001425073079623473
1.73	0.9999721867070182	0.99998	0.0012896751749943624
1.74	0.9999750119638228	0.99998	0.0011662951405801856
1.75	0.9999775660280719	0.99998	0.0010539516680485982
1.76	0.9999798732517738	0.99998	0.0009517353696903876
1.77	0.9999819559678663	0.99998	0.0008588042568961024
1.78	0.9999838346472448	0.99998	0.000774379437683479
1.79	0.9999855280348007	0.99998	0.0006977410281734099
1.8	0.9999870532809781	0.99999	0.0006282242725465653
1.81	0.9999884260697625	0.99999	0.0005652158656799583
1.82	0.9999896607262314	0.99999	0.0005081504723821943
1.83	0.9999907703260503	0.99999	0.0004565074369376403
1.84	0.9999917667951314	0.99999	0.000409807676481033
1.85	0.9999926609991918	0.99999	0.0003676107515973854
1.86	0.9999934628367111	0.99999	0.0003295121074543791
1.87	0.9999941813086798	0.99999	0.00029514047871352905
1.88	0.9999948246003081	0.99999	0.0002641554514612517
1.89	0.9999954001427789	1.0	0.00023624517540269405
1.9	0.999995914683756	1.0	0.00021112421961494925
1.91	0.9999963743411397	1.0	0.0001885315652182873
1.92	0.9999967846572253	1.0	0.00016822872842241297
1.93	0.99999715065159	1.0	0.00014999800751678072
1.94	0.9999974768602298	1.0	0.00013364084750521127
1.95	0.9999977673863859	1.0	0.00011897631623638442
1.96	0.9999980259366583	1.0	0.00010583968603971629
1.97	0.9999982558526829	1.0	9.408111505277076e-5
1.98	0.9999984601492018	1.0	8.356442260858791e-5
1.99	0.9999986415394475	1.0	7.416595324084325e-5
2.0	0.9999988024668472	1.0	6.577352406298444e-5
2.01	0.9999989451304705	1.0	5.828545047734212e-5
2.02	0.9999990715045618	1.0	5.160964537450796e-5
2.03	0.9999991833610793	1.0	4.566278718900992e-5
2.04	0.9999992822891256	1.0	4.03695523825851e-5
2.05	0.999999369718359	1.0	3.5661908131461756e-5
2.06	0.9999994469220417	1.0	3.147846119683863e-5
2.07	0.9999995150420169	1.0	2.776385915953918e-5
2.08	0.9999995750998673	1.0	2.4468240395192854e-5
2.09	0.9999996280096551	1.0	2.1546729360563038e-5
2.1	0.99999967458266	1.0	1.8958973949347607e-5
2.11	0.9999997155469814	1.0	1.6668721859498883e-5
2.12	0.9999997515487759	1.0	1.464343309082144e-5
2.13	0.9999997831635239	1.0	1.2853925864194737e-5
2.14	0.9999998109031328	1.0	1.1274053418651336e-5
2.15	0.999999835224759	1.0	9.880409301848814e-6
2.16	0.9999998565313811	1.0	8.652058921966786e-6
2.17	0.9999998751815894	1.0	7.570295275240914e-6
2.18	0.9999998914932152	1.0	6.618416902345509e-6
2.19	0.9999999057482668	1.0	5.781526259775357e-6
2.2	0.9999999181961382	1.0	5.046346818300907e-6
2.21	0.9999999290568383	1.0	4.4010573202094936e-6
2.22	0.999999938525287	1.0	3.835141740115212e-6
2.23	0.9999999467721109	1.0	3.3392536010007743e-6
2.24	0.9999999539498685	1.0	2.9050933978906674e-6
2.25	0.9999999601925978	1.0	2.525297976263153e-6
2.26	0.9999999656163856	1.0	2.1933408013916336e-6
2.27	0.9999999703252612	1.0	1.903442138195504e-6
2.28	0.9999999744096246	1.0	1.6504882392666328e-6
2.29	0.9999999779505991	1.0	1.4299587117309872e-6
2.3	0.9999999810176026	1.0	1.2378613016058216e-6
2.31	0.999999983671011	1.0	1.0706733977192743e-6
2.32	0.9999999859653287	1.0	9.252896161301581e-7
2.33	0.9999999879462274	1.0	7.989748806769435e-7
2.34	0.9999999896563896	1.0	6.893224659634904e-7
2.35	0.9999999911325395	1.0	5.942165159539729e-7
2.36	0.9999999924033927	1.0	5.11798594691757e-7
2.37	0.9999999934970595	1.0	4.404378656086546e-7
2.38	0.9999999944384934	1.0	3.7870453269905417e-7
2.39	0.9999999952471252	1.0	3.253462107051444e-7
2.4	0.9999999959429069	1.0	2.7926692255871097e-7
2.41	0.9999999965392686	1.0	2.395084508430593e-7
2.42	0.9999999970491829	1.0	2.052337961778692e-7
2.43	0.9999999974872766	1.0	1.757125193146841e-7
2.44	0.9999999978618217	1.0	1.5030776556130154e-7
2.45	0.9999999981827374	1.0	1.284647900626153e-7
2.46	0.9999999984565306	1.0	1.0970082059117289e-7
2.47	0.9999999986891256	1.0	9.359611100048177e-8
2.48	0.9999999988885485	1.0	7.978605347420785e-8
2.49	0.9999999990587763	1.0	6.79542312971211e-8
2.5	0.9999999992032768	1.0	5.782630619166683e-8
2.51	0.9999999993259792	1.0	4.916464540416202e-8
2.52	0.9999999994301746	1.0	4.176360379598801e-8
2.53	0.9999999995191562	1.0	3.54453852826198e-8
2.54	0.9999999995941155	1.0	3.0056416154216524e-8
2.55	0.9999999996587543	1.0	2.5464170184989164e-8
2.56	0.9999999997127633	1.0	2.1554392067056238e-8
2.57	0.9999999997574263	1.0	1.8228671657329455e-8
2.58	0.999999999796737	1.0	1.54023268628117e-8
2.59	0.9999999998289089	1.0	1.3002557770644032e-8
2.6	0.9999999998569086	1.0	1.096683890606866e-8
2.61	0.9999999998793682	1.0	9.24152032127097e-9
2.62	0.999999999899313	1.0	7.780611628179248e-9
2.63	0.9999999999156638	1.0	6.544726125987816e-9
2.64	0.9999999999292728	1.0	5.5001648792944435e-9
2.65	0.9999999999409439	1.0	4.618123006757977e-9
2.66	0.999999999950991	1.0	3.8740025755134195e-9
2.67	0.9999999999589274	1.0	3.2468183900151323e-9
2.68	0.999999999965909	1.0	2.7186846413382185e-9
2.69	0.9999999999721099	1.0	2.2743718669091757e-9
2.7	0.9999999999760301	1.0	1.9009249820605776e-9
2.71	0.999999999980347	1.0	1.5873343022006512e-9
2.72	0.9999999999842648	1.0	1.3242524946942899e-9
2.73	0.999999999986735	1.0	1.103751298054494e-9
2.74	0.9999999999891493	1.0	9.191126360749915e-10
2.75	0.9999999999904874	1.0	7.646494486143847e-10
2.76	0.9999999999923153	1.0	6.355521696886372e-10
2.77	0.9999999999938138	1.0	5.277573171230506e-10
2.78	0.9999999999948677	1.0	4.3783512512272135e-10
2.79	0.9999999999959962	1.0	3.6289355944564316e-10
2.8	0.9999999999970758	1.0	3.0049641145440094e-10
2.81	0.999999999997174	1.0	2.485934783299578e-10
2.82	0.9999999999979149	1.0	2.054611076732871e-10
2.83	0.9999999999985222	1.0	1.6965162048259077e-10
2.84	0.9999999999986252	1.0	1.3995033140746442e-10
2.85	0.9999999999989514	1.0	1.1533906306034198e-10
2.86	0.9999999999992605	1.0	9.496520541224812e-11
2.87	0.9999999999996313	1.0	7.811550488769359e-11
2.88	0.999999999999467	1.0	6.419388333684683e-11
2.89	0.9999999999989528	1.0	5.270268691786752e-11
2.9	0.9999999999993585	1.0	4.3226851102665115e-11
2.91	0.9999999999999934	1.0	3.542054231090551e-11
2.92	1.0000000000000386	1.0	2.8995900646872053e-11
2.93	1.0000000000003861	1.0	2.371356322903013e-11
2.94	0.9999999999994563	1.0	1.9374694864023142e-11
2.95	1.0000000000000533	1.0	1.5814293369863553e-11
2.96	1.00000000000003	1.0	1.2895571607645541e-11
2.97	1.000000000000546	1.0	1.0505248034984284e-11
2.98	1.0000000000005842	1.0	8.549603033543097e-12
2.99	0.9999999999999949	1.0	6.951179991502957e-12
3.0	0.9999999999998966	1.0	5.646028656781307e-12


==> data/a1_verify_vM_aligned-K-4.0.csv <==
-3.0	1.8169458488887876e-5	3.0e-5	22.68706653838269
-2.99	1.9142994060728027e-5	3.0e-5	22.648672378554714
-2.98	2.0166906485205356e-5	4.0e-5	22.61014513511855
-2.97	2.124369758686223e-5	4.0e-5	22.571484552817157
-2.96	2.2375987411339845e-5	4.0e-5	22.532690377217357
-2.95	2.3566519474515905e-5	4.0e-5	22.493762354717663
-2.94	2.4818166226375026e-5	4.0e-5	22.45470023255729
-2.93	2.6133934738230786e-5	4.0e-5	22.415503758860776
-2.92	2.7516972619341595e-5	4.0e-5	22.376172682631843
-2.91	2.89705741735095e-5	4.0e-5	22.33670675379388
-2.9	3.0498186802587435e-5	5.0e-5	22.29710572320869
-2.89	3.210341766556319e-5	5.0e-5	22.257369342679223
-2.88	3.3790040604214686e-5	5.0e-5	22.21749736499678
-2.87	3.5562003342000744e-5	5.0e-5	22.177489543949857
-2.86	3.7423434967126706e-5	5.0e-5	22.1373456343392
-2.85	3.9378653710338724e-5	5.0e-5	22.097065392021534
-2.84	4.1432175024890115e-5	5.0e-5	22.056648573906717
-2.83	4.358871998269057e-5	7.0e-5	22.016094938007917
-2.82	4.5853223992999614e-5	7.0e-5	21.975404243437744
-2.81	4.82308458589557e-5	8.0e-5	21.934576250456786
-2.8	5.0726977179460594e-5	9.0e-5	21.893610720487544
-2.79	5.3347252108988257e-5	0.0001	21.85250741612721
-2.78	5.6097557489352664e-5	0.0001	21.811266101197145
-2.77	5.898404336122698e-5	0.0001	21.769886540753376
-2.76	6.201313387042107e-5	0.0001	21.728368501105788
-2.75	6.519153858253777e-5	0.0001	21.686711749866177
-2.74	6.852626421445709e-5	0.00011	21.644916055949185
-2.73	7.202462680172966e-5	0.00011	21.602981189622383
-2.72	7.569426431000823e-5	0.00011	21.56090692252258
-2.71	7.954314970655158e-5	0.00011	21.518693027675138
-2.7	8.357960450808752e-5	0.00011	21.47633927954438
-2.69	8.781231281340675e-5	0.00011	21.43384545403826
-2.68	9.225033584232936e-5	0.00011	21.391211328555105
-2.67	9.690312699075121e-5	0.00011	21.348436682010657
-2.66	0.00010178054741750567	0.00011	21.30552129485177
-2.65	0.0001068928821835682	0.00012	21.2624649491134
-2.64	0.00011225085695031464	0.00012	21.219267428422604
-2.63	0.00011786565526287046	0.00013	21.175928518051453
-2.62	0.00012374893642705392	0.00013	21.132448004942155
-2.61	0.00012991285399816283	0.00014	21.08882567772513
-2.6	0.00013637007490464214	0.00015	21.04506132677916
-2.59	0.00014313379921153494	0.00015	21.001154744236146
-2.58	0.000150217780554766	0.00015	20.957105724037152
-2.57	0.00015763634725288975	0.00016	20.912914061959597
-2.56	0.00016540442411737026	0.00018	20.868579555639247
-2.55	0.00017353755498581688	0.00019	20.82410200463043
-2.54	0.00018205192598230109	0.00021	20.77948121041523
-2.53	0.00019096438954039382	0.00021	20.7347169764642
-2.52	0.00020029248919131156	0.00022	20.689809108259464
-2.51	0.00021005448514477965	0.00022	20.644757413327312
-2.5	0.00022026938068452458	0.00022	20.59956170129659
-2.49	0.0002309569493829018	0.00023	20.554221783911082
-2.48	0.00024213776317445139	0.00026	20.508737475093653
-2.47	0.0002538332212878636	0.00026	20.4631085909744
-2.46	0.00026606558006468385	0.00026	20.417334949921504
-2.45	0.0002788579836913791	0.00029	20.371416372605864
-2.44	0.0002922344958436416	0.00029	20.325352682018035
-2.43	0.00030622013228677925	0.0003	20.279143703530153
-2.42	0.00032084089443170223	0.00032	20.23278926493112
-2.41	0.000336123803872527	0.00032	20.186289196461882
-2.4	0.000352096937934235	0.00033	20.139643330876655
-2.39	0.0003687894662323731	0.00034	20.092851503478883
-2.38	0.0003862316882725496	0.00036	20.04591355215923
-2.37	0.0004044550721177363	0.00038	19.99882931746144
-2.36	0.0004234922941165954	0.0004	19.951598642606005
-2.35	0.00044337727974418854	0.00043	19.90422137355998
-2.34	0.0004641452455429886	0.00044	19.856697359075053
-2.33	0.00048583274219418454	0.00046	19.809026450728133
-2.32	0.0005084776987518404	0.00047	19.761208502994304
-2.31	0.0005321194680179462	0.0005	19.71324337327018
-2.3	0.0005567988731237133	0.00053	19.665130921949608
-2.29	0.00058255825529063	0.00056	19.616871012465023
-2.28	0.0006094415228052488	0.00057	19.56846351133378
-2.27	0.0006374942012352515	0.00061	19.519908288230102
-2.26	0.0006667634848651428	0.00065	19.471205216019612
-2.25	0.0006972982894085927	0.0007	19.422354170832417
-2.24	0.0007291493059745827	0.00073	19.373355032113647
-2.23	0.0007623690563071827	0.00073	19.32420768266927
-2.22	0.0007970119493400476	0.00077	19.27491200874701
-2.21	0.0008331343390178035	0.00079	19.225467900072108
-2.2	0.0008707945834564395	0.00082	19.17587524992531
-2.19	0.0009100531054055106	0.00085	19.126133955200093
-2.18	0.0009509724540207785	0.00087	19.076243916448938
-2.17	0.0009936173680056345	0.00088	19.026205037973472
-2.16	0.0010380548400338479	0.0009	18.97601722785983
-2.15	0.0010843541825580631	0.00095	18.925680398067442
-2.14	0.001132587094924116	0.00101	18.87519446448485
-2.13	0.0011828277318187363	0.00104	18.824559346986813
-2.12	0.0012351527730908958	0.00109	18.7737749695241
-2.11	0.0012896414948503677	0.00114	18.72284126016772
-2.1	0.0013463758419492628	0.00116	18.671758151200983
-2.09	0.0014054405017467	0.00124	18.62052557918165
-2.08	0.0014669229791761237	0.00135	18.56914348500171
-2.07	0.0015309136731695742	0.00142	18.51761181398782
-2.06	0.0015975059542874415	0.00151	18.46593051594602
-2.05	0.0016667962436973552	0.00153	18.414099545260584
-2.04	0.001738884093361316	0.00155	18.362118860962877
-2.03	0.0018138722674475862	0.00164	18.30998842679813
-2.02	0.0018918668250094495	0.00172	18.257708211323763
-2.01	0.0019729772037999395	0.00174	18.20527818798034
-2.0	0.0020573163052422278	0.00184	18.152698335164438
-1.99	0.0021450005805904045	0.00195	18.099968636331962
-1.98	0.002236150118094135	0.00201	18.047089080058722
-1.97	0.002330888731312462	0.00217	17.994059660146327
-1.96	0.002429344048394564	0.0023	17.940880375701187
-1.95	0.002531647602313596	0.00242	17.8875512312101
-1.94	0.0026379349221374586	0.00255	17.83407223665721
-1.93	0.0027483456250311164	0.00267	17.780443407582915
-1.92	0.002863023509237903	0.0028	17.726664765202795
-1.91	0.0029821166477401666	0.00288	17.67273633648945
-1.9	0.003105777482632032	0.00299	17.618658154260128
-1.89	0.00323416292023394	0.00307	17.564430257292376
-1.88	0.003367434426661084	0.00318	17.510052690400734
-1.87	0.003505758124028465	0.00334	17.455525504554394
-1.86	0.0036493048870182183	0.0034	17.400848756970227
-1.85	0.003798250439788119	0.00346	17.346022511207657
-1.84	0.003952775453268205	0.00359	17.291046837292033
-1.83	0.004113065642478564	0.00385	17.235921811797294
-1.82	0.0042793118641144485	0.00397	17.180647517973934
-1.81	0.004451710214023291	0.00414	17.125224045850118
-1.8	0.004630462124551359	0.00424	17.069651492331356
-1.79	0.0048157744618526855	0.00441	17.013929961336594
-1.78	0.0050078596226384026	0.00461	16.95805956388439
-1.77	0.005206935630747316	0.00477	16.902040418234428
-1.76	0.0054132262330058665	0.005	16.845872649994607
-1.75	0.005626960994377712	0.0052	16.78955639222785
-1.74	0.005848375392538184	0.00535	16.73309178559934
-1.73	0.006077710911224576	0.0055	16.676478978474805
-1.72	0.006315215132763518	0.00572	16.619718127064242
-1.71	0.006561141829186687	0.00598	16.562809395534543
-1.7	0.006815751052153237	0.00618	16.50575295615159
-1.69	0.007079309221187268	0.0064	16.448548989398642
-1.68	0.007352089210374943	0.00666	16.391197684116506
-1.67	0.007634370433158456	0.007	16.33369923763668
-1.66	0.007926438925133724	0.00723	16.276053855917024
-1.65	0.008228587424703481	0.00741	16.21826175368426
-1.64	0.008541115451308682	0.00764	16.16032315456996
-1.63	0.008864329381192616	0.00803	16.10223829125673
-1.62	0.009198542520399759	0.00846	16.04400740562264
-1.61	0.009544075174876503	0.00872	15.98563074888744
-1.6	0.009901254717523164	0.0091	15.927108581769737
-1.59	0.010270415651766363	0.00939	15.868441174626545
-1.58	0.010651899671807756	0.00966	15.80962880761607
-1.57	0.011046055719061521	0.01	15.750671770853012
-1.56	0.011453240034635877	0.0104	15.691570364564006
-1.55	0.011873816207773462	0.01077	15.63232489925608
-1.54	0.012308155219746146	0.01109	15.572935695871559
-1.53	0.012756635483318757	0.0116	15.513403085959485
-1.52	0.013219642877276911	0.01199	15.453727411841307
-1.51	0.013697570776050444	0.01244	15.393909026787941
-1.5	0.01419082007381326	0.01296	15.33394829518458
-1.49	0.014699799203287645	0.01343	15.273845592712856
-1.48	0.015224924148661978	0.01397	15.213601306527014
-1.47	0.0157666184525128	0.01439	15.153215835434576
-1.46	0.0163253132166415	0.01485	15.092689590087177
-1.45	0.016901447096047052	0.01547	15.032022993154325
-1.44	0.017495466286620832	0.01594	14.971216479525536
-1.43	0.018107824505503845	0.01639	14.910270496495096
-1.42	0.01873898296431353	0.01698	14.84918550395616
-1.41	0.01938941033508951	0.01774	14.787961974607306
-1.4	0.02005958270810418	0.01834	14.726600394142883
-1.39	0.020749983541999147	0.01918	14.665101261459485
-1.38	0.021461103605593824	0.01979	14.603465088862869
-1.37	0.02219344091134441	0.02042	14.541692402282342
-1.36	0.022947500639754825	0.02119	14.479783741472792
-1.35	0.023723795055167553	0.02191	14.417739660237197
-1.34	0.024522843412172018	0.02277	14.355560726642434
-1.33	0.025345171852515367	0.02356	14.293247523237277
-1.32	0.02619131329268165	0.02446	14.230800647287444
-1.31	0.027061807300988457	0.02536	14.168220710990308
-1.3	0.027957199964994038	0.02631	14.105508341711344
-1.29	0.02887804374843673	0.02714	14.042664182219246
-1.28	0.029824897337416594	0.02792	13.979688890917345
-1.27	0.03079832547621966	0.02891	13.91658314209344
-1.26	0.031798898791557055	0.02996	13.853347626152512
-1.25	0.03282719360604032	0.03103	13.789983049868136
-1.24	0.03388379174025232	0.03189	13.726490136633759
-1.23	0.03496928030306104	0.033	13.662869626713173
-1.22	0.036084251470472874	0.03418	13.59912227750168
-1.21	0.03722930225226141	0.03522	13.535248863779929
-1.2	0.03840503424680288	0.03611	13.47125017798046
-1.19	0.03961205338367004	0.03733	13.407127030454134
-1.18	0.04085096965402432	0.03867	13.342880249743091
-1.17	0.04212239682825823	0.03987	13.27851068284989
-1.16	0.04342695216141168	0.04102	13.214019195517084
-1.15	0.04476525608579688	0.04228	13.149406672506958
-1.14	0.04613793189092807	0.04353	13.084674017884572
-1.13	0.04754560539110001	0.04509	13.019822155313038
-1.12	0.04898890457915714	0.04657	12.954852028332157
-1.11	0.05046845926850268	0.04791	12.88976460066218
-1.1	0.051984900721601834	0.04923	12.824560856499383
-1.09	0.05353886126570929	0.05088	12.7592418008155
-1.08	0.05513097389624235	0.05234	12.693808459670647
-1.07	0.056761871866392595	0.05408	12.62826188051237
-1.06	0.0584321882649031	0.05599	12.562603132494084
-1.05	0.060142555580631314	0.05773	12.496833306788536
-1.04	0.06189360525483568	0.05945	12.430953516909062
-1.03	0.06368596722094652	0.06139	12.364964899033387
-1.02	0.06552026943173625	0.06319	12.298868612327597
-1.01	0.06739713737457506	0.06505	12.23266583927615
-1.0	0.06931719357474167	0.06717	12.166357786017612
-0.99	0.07128105708678806	0.06895	12.099945682680097
-0.98	0.07328934297473337	0.07075	12.033430783725445
-0.97	0.07534266178010196	0.07253	11.966814368286462
-0.96	0.07744161897995554	0.0747	11.900097740520264
-0.95	0.07958681443323658	0.07699	11.833282229953522
-0.94	0.08177884181808487	0.07914	11.766369191845863
-0.93	0.08401828805693223	0.0813	11.699360007534967
-0.92	0.08630573273418193	0.08334	11.632256084806992
-0.91	0.08864174750304576	0.08573	11.565058858255362
-0.9	0.09102689548395353	0.08826	11.497769789647483
-0.89	0.0934617306553366	0.0908	11.430390368301506
-0.88	0.09594679723465034	0.09328	11.362922111449556
-0.87	0.09848262905368876	0.09584	11.295366564620224
-0.86	0.10106974892621473	0.09832	11.227725302016365
-0.85	0.10370866800874165	0.101	11.159999926893407
-0.84	0.10639988515726946	0.10361	11.092192071953617
-0.83	0.10914388627579552	0.10621	11.024303399718528
-0.82	0.11194114366344944	0.10899	10.956335602931116
-0.81	0.1147921153552557	0.11181	10.888290404939534
-0.8	0.11769724446163053	0.11498	10.820169560100553
-0.79	0.12065695850314713	0.11808	10.751974854166077
-0.78	0.12367166874506788	0.12081	10.6837081046877
-0.77	0.12674176953011485	0.12384	10.615371161415167
-0.76	0.1298676376116229	0.12679	10.546965906703452
-0.75	0.13304963148533813	0.13025	10.478494255908755
-0.74	0.13628809072459813	0.13349	10.40995815780036
-0.73	0.13958333531615685	0.13666	10.341359594966058
-0.72	0.1429356649993558	0.14017	10.272700584218477
-0.71	0.1463453586090592	0.1436	10.203983177004877
-0.7	0.14981267342398116	0.14703	10.135209459822095
-0.69	0.15333784451859245	0.15037	10.06638155461805
-0.68	0.15692108412334504	0.15377	9.99750161920786
-0.67	0.1605625809917112	0.15698	9.928571847683932
-0.66	0.16426249977567492	0.1606	9.85959447082812
-0.65	0.1680209804099841	0.16457	9.790571756520364
-0.64	0.17183813750719146	0.16839	9.721506010148763
-0.63	0.1757140597632492	0.17245	9.652399575017899
-0.62	0.17964880937661826	0.17617	9.583254832759273
-0.61	0.1836424214789396	0.18009	9.51407420373495
-0.6	0.18769490358169003	0.18404	9.444860147446837
-0.59	0.1918062350356964	0.18782	9.375615162932975
-0.58	0.19597636650855732	0.19162	9.306341789170814
-0.57	0.20020521947882944	0.19584	9.237042605474556
-0.56	0.20449268574907145	0.20013	9.167720231892545
-0.55	0.2088386269754561	0.20466	9.098377329591273
-0.54	0.2132428742210731	0.20883	9.029016601248575
-0.53	0.21770522752672622	0.21323	8.959640791430544
-0.52	0.2222254555072777	0.21775	8.890252686974648
-0.51	0.2268032949691503	0.22193	8.820855117361898
-0.5	0.23143845055052661	0.22623	8.75145095507848
-0.49	0.23613059438909992	0.23059	8.682043115980646
-0.48	0.24087936581449115	0.23517	8.612634559650237
-0.47	0.24568437106633012	0.24007	8.543228289736964
-0.46	0.2505451830427966	0.24532	8.473827354305056
-0.45	0.25546134107301216	0.25026	8.404434846155565
-0.44	0.2604323507237136	0.25521	8.3350539031564
-0.43	0.2654576836316437	0.26	8.265687708549223
-0.42	0.27053677736972803	0.26521	8.1963394912557
-0.41	0.2756690353448082	0.27023	8.127012526172809
-0.4	0.28085382672366516	0.27571	8.057710134445648
-0.39	0.28609048639788565	0.28077	7.988435683744521
-0.38	0.2913783149761941	0.28612	7.919192588513901
-0.37	0.29671657881788366	0.29131	7.849984310225048
-0.36	0.30210451009344164	0.29651	7.7808143575958395
-0.35	0.3075413068856899	0.30187	7.711686286808874
-0.34	0.31302613332463386	0.3077	7.642603701708952
-0.33	0.3185581197584275	0.31302	7.573570253985537
-0.32	0.3241363629627353	0.31872	7.5045896433397
-0.31	0.32975992638260515	0.32452	7.435665617625358
-0.3	0.3354278404156308	0.33018	7.3668019729802205
-0.29	0.34113910273143705	0.33574	7.298002553934392
-0.28	0.34689267862581025	0.34177	7.229271253492527
-0.27	0.3526875014187782	0.34783	7.160612013207707
-0.26	0.3585224728814372	0.35371	7.0920288232130195
-0.25	0.36439646370852424	0.35992	7.023525722247979
-0.24	0.37030831402438996	0.3657	6.955106797649205
-0.23	0.3762568339281135	0.37165	6.886776185321553
-0.22	0.38224080407369054	0.37758	6.818538069675443
-0.21	0.3882589762907205	0.38375	6.750396683544331
-0.2	0.3943100742382494	0.3896	6.682356308066401
-0.19	0.4003927941000015	0.39577	6.614421272544392
-0.18	0.4065058053085823	0.40187	6.546595954262479
-0.17	0.4126477513122918	0.40806	6.478884778282957
-0.16	0.4188172503715275	0.41411	6.411292217199652
-0.15	0.42501289639449547	0.42064	6.343822790866129
-0.14	0.431233259801932	0.42662	6.276481066077971
-0.13	0.4374768884289896	0.43324	6.209271656228049
-0.12	0.4437423084550471	0.4397	6.142199220912667
-0.11	0.45002802537009273	0.44601	6.075268465509533
-0.1	0.45633252496631	0.4519	6.008484140705054
-0.09	0.46265427436294226	0.45805	5.9418510419853074
-0.08	0.4689917230596743	0.46441	5.875374009085121
-0.07	0.4753433040138721	0.47082	5.809057925384859
-0.06	0.481707434747224	0.4774	5.7429077172681415
-0.05	0.4880825184773001	0.48414	5.676928353430716
-0.04	0.49446694527338875	0.49077	5.611124844141805
-0.03	0.5008590932311241	0.49758	5.545502240450681
-0.02	0.5072573296727965	0.50406	5.480065633347771
-0.01	0.51366001236617	0.50984	5.414820152871957
0.0	0.5200654907602673	0.5164	5.349770967162765
0.01	0.5264721072417885	0.52272	5.28492328146106
0.02	0.5328781984000621	0.52901	5.22028233704664
0.03	0.5392820963134454	0.5355	5.15585341012686
0.04	0.5456821298432164	0.54271	5.091641810660997
0.05	0.5520766259391046	0.54865	5.027652881126551
0.06	0.558463910957934	0.55538	4.963891995228627
0.07	0.5648423119793913	0.56153	4.9003645565363545
0.08	0.5712101581382357	0.56796	4.837075997067962
0.09	0.5775657819551074	0.57479	4.774031775806095
0.1	0.5839075206677613	0.58111	4.711237377145883
0.11	0.5902337175710726	0.58784	4.648698309285691
0.12	0.5965427233407982	0.59466	4.586420102535535
0.13	0.6028328973691611	0.60101	4.524408307572585
0.14	0.6091026090867208	0.60718	4.462668493619707
0.15	0.6153502392787064	0.61363	4.401206246555028
0.16	0.6215741813967669	0.61996	4.340027166955486
0.17	0.6277728428532292	0.62619	4.2791368680627535
0.18	0.6339446463075007	0.63275	4.218540973681823
0.19	0.6400880309395159	0.63922	4.158245116008761
0.2	0.6462014537056939	0.64516	4.098254933385036
0.21	0.6522833905755698	0.65128	4.0385760679765195
0.22	0.6583323377509215	0.65747	3.9792141633831024
0.23	0.6643468128655174	0.66392	3.920174862175778
0.24	0.6703253561585498	0.67014	3.861463803358315
0.25	0.6762665316285713	0.67612	3.80308661976078
0.26	0.6821689281557277	0.68244	3.745048935355072
0.27	0.6880311606011794	0.68834	3.687356362503893
0.28	0.693851870874074	0.69426	3.6300144991346484
0.29	0.6996297289745339	0.70058	3.5730289258485217
0.3	0.7053634339940646	0.70607	3.516405202951648
0.31	0.711051715092469	0.71176	3.4601488674242007
0.32	0.7166933324342469	0.71753	3.404265429819387
0.33	0.7222870780918474	0.72281	3.348760371096339
0.34	0.7278317769153407	0.72848	3.293639139392329
0.35	0.7333262873497153	0.73406	3.238907146721083
0.36	0.7387695022325161	0.73946	3.1845697656237504
0.37	0.7441603495355557	0.74514	3.1306323257507795
0.38	0.7494977930718913	0.75033	3.0771001103903086
0.39	0.7547808331635986	0.75601	3.0239783529443605
0.4	0.7600085072551833	0.76141	2.9712722333459958
0.41	0.765179890496097	0.76649	2.918986874434585
0.42	0.7702940962708189	0.77155	2.867127338281171
0.43	0.7753502766863521	0.77664	2.815698622471062
0.44	0.7803476230159847	0.78214	2.7647056563482444
0.45	0.7852853660905674	0.78697	2.714153297220514
0.46	0.7901627766513456	0.79204	2.664046326535475
0.47	0.7949791656501001	0.79675	2.614389446026498
0.48	0.7997338845083964	0.802	2.5651872738366217
0.49	0.8044263253213831	0.80682	2.516444340618635
0.5	0.8090559210222987	0.81177	2.468165085624556
0.51	0.8136221454956265	0.8167	2.4203538527814237
0.52	0.8181245136450226	0.82147	2.3730148867643996
0.53	0.822562581416925	0.82553	2.3261523290696133
0.54	0.8269359457701649	0.83003	2.279770214088982
0.55	0.8312442446055373	0.83449	2.233872465199275
0.56	0.8354871566518661	0.83856	2.1884628908687054
0.57	0.8396644012985657	0.84301	2.1435451807819343
0.58	0.8437757383951386	0.84717	2.0991229019995385
0.59	0.8478209679918072	0.85157	2.0551994951453776
0.6	0.8517999300516181	0.85553	2.0117782706423237
0.61	0.8557125041102991	0.85957	1.9688624049907184
0.62	0.8595586089033014	0.8636	1.9264549371066337
0.63	0.8633382019404436	0.86724	1.8845587647146385
0.64	0.8670512790510098	0.87072	1.8431766408145525
0.65	0.8706978738862012	0.87433	1.8023111702211954
0.66	0.8742780573836225	0.87771	1.7619648061853748
0.67	0.8777919372014694	0.88101	1.7221398471081588
0.68	0.8812396571042893	0.8847	1.6828384333443587
0.69	0.8846213963304317	0.88802	1.6440625441170325
0.7	0.8879373689148167	0.89161	1.6058139945374381
0.71	0.89118782298841	0.89472	1.5680944327451658
0.72	0.8943730400461483	0.89753	1.5309053371734964
0.73	0.8974933341811651	0.90054	1.4942480139434193
0.74	0.9005490512992229	0.90384	1.4581235943997795
0.75	0.9035405683011075	0.90684	1.4225330327903953
0.76	0.9064682922542417	0.9094	1.3874771041016478
0.77	0.9093326595206697	0.91231	1.3529564020460088
0.78	0.9121341348833216	0.91497	1.3189713372207839
0.79	0.9148732106441132	0.91794	1.2855221354356874
0.8	0.917550405705913	0.92065	1.2526088362180103
0.81	0.920166264640655	0.92293	1.2202312915011402
0.82	0.92272135673954	0.92557	1.1883891645014875
0.83	0.9252162750516546	0.92806	1.1570819287884686
0.84	0.9276516354149555	0.93037	1.1263088675550859
0.85	0.9300280754693027	0.93297	1.0960690730888365
0.86	0.932346253677638	0.93543	1.0663614464544673
0.87	0.9346068483176369	0.93764	1.0371846973818697
0.88	0.9368105564893237	0.93977	1.008537344374157
0.89	0.9389580931098288	0.94172	0.9804177150310682
0.9	0.9410501899051672	0.94372	0.9528239465922185
0.91	0.9430875944117212	0.9458	0.9257539867053979
0.92	0.9450710689650377	0.9474	0.8992055944157974
0.93	0.9470013897020977	0.94927	0.8731763413830015
0.94	0.9488793455641947	0.95104	0.847663613323609
0.95	0.9507057373033202	0.95285	0.8226646116796215
0.96	0.95248137650679	0.95453	0.7981763555155423
0.97	0.9542070846089854	0.95585	0.7741956836360467
0.98	0.9558836919340682	0.95781	0.7507192569324047
0.99	0.9575120367392341	0.95939	0.727743560948872
1.0	0.9590929642680153	0.96103	0.7052649086683445
1.01	0.9606273258289272	0.96249	0.6832794435171641
1.02	0.9621159778704989	0.96388	0.6617831425799265
1.03	0.9635597810892649	0.96521	0.64077182002671
1.04	0.9649595995400996	0.96656	0.6202411307426317
1.05	0.9663162997780385	0.96798	0.6001865741595743
1.06	0.9676307500052362	0.96912	0.5806034982794847
1.07	0.968903819242371	0.97042	0.5614871038868038
1.08	0.9701363765246961	0.9715	0.5428324489429244
1.09	0.9713292901094883	0.97254	0.5246344531535179
1.1	0.9724834267179439	0.97368	0.5068879027047126
1.11	0.9735996507819265	0.97474	0.489587455155219
1.12	0.9746788237277497	0.97581	0.47272764448140403
1.13	0.9757218032794149	0.97679	0.45630288626307436
1.14	0.9767294427792249	0.97792	0.44030748300107087
1.15	0.9777025905453622	0.97885	0.42473562955946714
1.16	0.9786420892377853	0.98008	0.40958141871864306
1.17	0.9795487752615207	0.98093	0.3948388468330905
1.18	0.9804234781889032	0.98169	0.3805018195808976
1.19	0.9812670202137329	0.98254	0.36656415779616813
1.2	0.9820802156166141	0.98326	0.3530196033705411
1.21	0.9828638702734032	0.98407	0.33986182521725405
1.22	0.983618781173885	0.98474	0.32708442528225534
1.23	0.9843457359785459	0.9854	0.31468094459450796
1.24	0.9850455125894767	0.98601	0.30264486934169943
1.25	0.985718878758207	0.98659	0.29096963696226796
1.26	0.9863665917060461	0.98735	0.27964864223998825
1.27	0.9869893977784047	0.98793	0.26867524339229776
1.28	0.9875880321216055	0.98851	0.2580427681396794
1.29	0.9881632183877249	0.98897	0.24774451974597014
1.3	0.988715668451162	0.98947	0.2377737830168794
1.31	0.9892460821655262	0.98991	0.22812383024893376
1.32	0.9897551471329279	0.99032	0.2187879271156546
1.33	0.9902435384990229	0.99085	0.20975933848193065
1.34	0.9907119187762091	0.99125	0.20103133413701654
1.35	0.9911609376772942	0.99168	0.19259719443475581
1.36	0.9915912319831115	0.99194	0.18445021583389207
1.37	0.9920034254227261	0.99228	0.17658371632765774
1.38	0.9923981285778116	0.99272	0.16899104075499627
1.39	0.9927759388112352	0.993	0.16166556598531698
1.4	0.993137440203814	0.9933	0.15460070596779102
1.41	0.9934832035210424	0.9936	0.14778991663952432
1.42	0.9938137861917576	0.99388	0.14122670068448648
1.43	0.9941297323074895	0.99415	0.13490461213742005
1.44	0.9944315726398375	0.99448	0.1288172608267367
1.45	0.9947198246663811	0.99482	0.12295831665044593
1.46	0.9949949926238983	0.99512	0.11732151368131823
1.47	0.9952575675650204	0.99546	0.1119006540957031
1.48	0.9955080274430302	0.99565	0.10668961192332284
1.49	0.9957468371920084	0.99591	0.10168233661331633
1.5	0.9959744488379114	0.99612	0.09687285641526905
1.51	0.996191301609932	0.99635	0.09225528157165458
1.52	0.9963978220679987	0.99656	0.08782380732064997
1.53	0.9965944242470501	0.99675	0.08357271670803369
1.54	0.9967815097949356	0.99696	0.07949638320661015
1.55	0.9969594681379222	0.9971	0.07558927314420057
1.56	0.9971286766458076	0.99723	0.0718459479393701
1.57	0.9972895008080516	0.9974	0.06826106614605436
1.58	0.9974422944164972	0.99751	0.06482938530810459
1.59	0.9975873997532164	0.99761	0.061545763625352495
1.6	0.9977251477913436	0.99772	0.05840516143338046
1.61	0.9978558583943141	0.99784	0.05540264249915331
1.62	0.9979798405272285	0.99795	0.052533375135602176
1.63	0.9980973924659081	0.99811	0.04979263313806411
1.64	0.9982088020145403	0.99821	0.047175796546402825
1.65	0.9983143467272718	0.99829	0.04467835223653222
1.66	0.9984142941309156	0.9984	0.04229589434549398
1.67	0.9985089019526769	0.99854	0.040024124534648715
1.68	0.9985984183454029	0.99863	0.037858852095513096
1.69	0.9986830821188839	0.9987	0.03579599390344788
1.7	0.9987631229712213	0.99874	0.033831574224181905
1.71	0.9988387617187371	0.99883	0.0319617243785646
1.72	0.9989102105340568	0.99894	0.030182682271236164
1.73	0.9989776731692266	0.99902	0.028490791788493765
1.74	0.999041345193708	0.99905	0.02688250207169779
1.75	0.999101414221746	0.99914	0.02535436667165096
1.76	0.9991580601460831	0.99923	0.023903042590240838
1.77	0.9992114553604055	0.99926	0.022525289215118604
1.78	0.9992617649914364	0.99933	0.021217967153778772
1.79	0.9993091471177388	0.99939	0.019978036972849323
1.8	0.9993537529944624	0.99945	0.018802557848903913
1.81	0.9993957272762377	0.99947	0.017688686136781154
1.82	0.9994352082259418	0.99953	0.01663367386132901
1.83	0.9994723279341665	0.99959	0.015634867138790393
1.84	0.9995072125262885	0.99964	0.014689704533531217
1.85	0.9995399823702256	0.99966	0.013795715356028295
1.86	0.999570752282978	0.9997	0.012950517907844631
1.87	0.9995996317237031	0.99973	0.012151817679089242
1.88	0.9996267249936753	0.99977	0.011397405504011521
1.89	0.9996521314262693	0.99978	0.010685155679951706
1.9	0.9996759455759324	0.99979	0.010013024054901157
1.91	0.9996982574010322	0.99979	0.00937904608869754
1.92	0.9997191524413581	0.99981	0.008781334892739846
1.93	0.9997387119950322	0.99983	0.008218079252959207
1.94	0.9997570132866695	0.99985	0.007687541640543813
1.95	0.9997741296345338	0.99986	0.007188056214800134
1.96	0.9997901306144609	0.99986	0.0067180268223144875
1.97	0.9998050822112404	0.99988	0.006275924996348844
1.98	0.9998190469768702	0.9999	0.005860287960334985
1.99	0.9998320841730179	0.9999	0.005469716638971971
2.0	0.9998442499193053	0.99991	0.005102873680394276
2.01	0.9998555973316692	0.99991	0.004758481492558147
2.02	0.9998661766554146	0.99993	0.004435320296865739
2.03	0.999876035394993	0.99994	0.004132226201838632
2.04	0.9998852184410095	0.99994	0.003848089299465519
2.05	0.9998937681963629	0.99995	0.003581851786639087
2.06	0.9999017246841334	0.99996	0.0033325061138970765
2.07	0.9999091256682824	0.99996	0.0030990931635778815
2.08	0.9999160067606248	0.99996	0.002880700459214508
2.09	0.999922401527713	0.99996	0.002676460407887757
2.1	0.9999283415850932	0.99996	0.0024855485770435537
2.11	0.9999338567058489	0.99997	0.0023071820071802994
2.12	0.9999389749034583	0.99997	0.0021406175615335215
2.13	0.9999437225271808	0.99998	0.0019851503138657526
2.14	0.9999481243446334	0.99998	0.0018401119752115278
2.15	0.9999522036317096	0.99998	0.0017048693603515378
2.16	0.9999559822399643	0.99998	0.001578822894589066
2.17	0.9999594806805185	0.99998	0.0014614051613543858
2.18	0.9999627181950091	0.99998	0.0013520794909494022
2.19	0.999965712823921	0.99998	0.0012503385906819453
2.2	0.9999684814721794	0.99999	0.0011557032165038777
2.21	0.9999710399718165	0.99999	0.0010677208861711127
2.22	0.9999734031437184	0.99999	0.0009859646338340096
2.23	0.9999755848537246	0.99999	0.0009100318058773313
2.24	0.9999775980695046	0.99999	0.0008395428977444851
2.25	0.9999794549085783	0.99999	0.000774140431389133
2.26	0.9999811666900691	0.99999	0.0007134878729388646
2.27	0.9999827439818921	0.99999	0.0006572685900685024
2.28	0.9999841966443392	1.0	0.0006051848485274092
2.29	0.9999855338754067	1.0	0.0005569568472073277
2.3	0.9999867642461763	1.0	0.0005123217910755224
2.31	0.9999878957415819	1.0	0.00047103300126681455
2.32	0.9999889357971578	1.0	0.00043285906157037874
2.33	0.9999898913322702	1.0	0.0003975830005187084
2.34	0.9999907687834919	1.0	0.00036500150825293767
2.35	0.9999915741330273	1.0	0.00033492418730758725
2.36	0.9999923129385062	1.0	0.0003071728364397316
2.37	0.9999929903616576	1.0	0.00028158076660300587
2.38	0.9999936111936925	1.0	0.0002579921481539168
2.39	0.9999941798777116	1.0	0.00023626138836586828
2.4	0.9999947005328657	1.0	0.00021625253831842074
2.41	0.9999951769765517	1.0	0.00019783872822374851
2.42	0.9999956127421707	1.0	0.00018090163024900082
2.43	0.9999960111039793	1.0	0.00016533094789783918
2.44	0.999996375086311	1.0	0.00015102393101194865
2.45	0.9999967074889743	1.0	0.00013788491546705428
2.46	0.9999970108964968	1.0	0.00012582488663775903
2.47	0.9999972876961443	1.0	0.0001147610657227617
2.48	0.999997540094139	1.0	0.00010461651802984251
2.49	0.9999977701229509	1.0	9.531978233480095e-5
2.5	0.9999979796569892	1.0	8.680452044547056e-5
2.51	0.9999981704235693	1.0	7.900918611639077e-5
2.52	0.9999983440153956	1.0	7.187671247885649e-5
2.53	0.9999985018959481	1.0	6.535421716937027e-5
2.54	0.9999986454126674	1.0	5.939272436056233e-5
2.55	0.9999987758053255	1.0	5.394690291769071e-5
2.56	0.9999988942113206	1.0	4.8974819926090926e-5
2.57	0.9999990016754909	1.0	4.443770885691052e-5
2.58	0.9999990991602086	1.0	4.029975166009636e-5
2.59	0.999999187543667	1.0	3.652787409606738e-5
2.6	0.9999992676345707	1.0	3.309155364156705e-5
2.61	0.9999993401712983	1.0	2.996263932605523e-5
2.62	0.9999994058330359	1.0	2.7115182879719666e-5
2.63	0.9999994652393909	1.0	2.4525280595716384e-5
2.64	0.9999995189570893	1.0	2.217092533293784e-5
2.65	0.9999995675048591	1.0	2.003186810750809e-5
2.66	0.9999996113578266	1.0	1.808948874380741e-5
2.67	0.9999996509482	1.0	1.63266750776261e-5
2.68	0.9999996866712594	1.0	1.4727710226013724e-5
2.69	0.9999997188869229	1.0	1.3278167459212203e-5
2.7	0.9999997479233695	1.0	1.1964812231191079e-5
2.71	0.9999997740815041	1.0	1.0775510945521637e-5
2.72	0.9999997976335039	1.0	9.699146053082715e-6
2.73	0.9999998188269436	1.0	8.725537097675639e-6
2.74	0.9999998378879312	1.0	7.845367344138884e-6
2.75	0.999999855020874	1.0	7.050115641880582e-6
2.76	0.9999998704136809	1.0	6.3319931944752306e-6
2.77	0.9999998842349151	1.0	5.683884922846484e-6
2.78	0.9999998966379152	1.0	5.099295126272688e-6
2.79	0.9999999077624996	1.0	4.572297161132807e-6
2.8	0.9999999177345648	1.0	4.097486872700389e-6
2.81	0.9999999266680243	1.0	3.6699395299886454e-6
2.82	0.9999999346675053	1.0	3.2851700277208277e-6
2.83	0.9999999418267703	1.0	2.9390961330221273e-6
2.84	0.9999999482296967	1.0	2.6280045674075955e-6
2.85	0.9999999539530678	1.0	2.348519726975895e-6
2.86	0.9999999590666219	1.0	2.0975748555295582e-6
2.87	0.9999999636327145	1.0	1.8723854966165415e-6
2.88	0.9999999677074055	1.0	1.670425061216395e-6
2.89	0.9999999713407354	1.0	1.4894023579792146e-6
2.9	0.9999999745802742	1.0	1.3272409426317585e-6
2.91	0.9999999774665085	1.0	1.1820601523415903e-6
2.92	0.9999999800359994	1.0	1.0521576995830653e-6
2.93	0.9999999823227337	1.0	9.359937082682839e-7
2.94	0.999999984355333	1.0	8.321760827240136e-7
2.95	0.9999999861630255	1.0	7.394471074834323e-7
2.96	0.9999999877685564	1.0	6.56671182790296e-7
2.97	0.9999999891944288	1.0	5.828236073124382e-7
2.98	0.9999999904592277	1.0	5.169803257006404e-7
2.99	0.9999999915801694	1.0	4.583085644692354e-7
3.0	0.9999999925742581	1.0	4.0605828511819566e-7


==> data/a1_verify_vM_squint-K-4.0.csv <==
-3.0	1.0613648635409007e-6	0.0	29.382526331794995
-2.99	1.1355914787872201e-6	0.0	29.332280619322745
-2.98	1.2148683170571806e-6	0.0	29.281850831447922
-2.97	1.299528370547619e-6	0.0	29.23123660357203
-2.96	1.3899258040782477e-6	0.0	29.180437572002834
-2.95	1.4864372447146818e-6	0.0	29.12945337396187
-2.94	1.5894631459666095e-6	0.0	29.078283647604486
-2.93	1.6994292306265258e-6	0.0	29.0269280320649
-2.92	1.8167880163834498e-6	0.0	28.975386167459185
-2.91	1.942020428788503e-6	0.0	28.923657694930473
-2.9	2.075637506137895e-6	0.0	28.871742256672942
-2.89	2.2181822011627387e-6	0.0	28.81963949594144
-2.88	2.370231284773499e-6	0.0	28.76734905710264
-2.87	2.5323973570777065e-6	0.0	28.714870585652776
-2.86	2.7053309713796833e-6	0.0	28.662203728238197
-2.85	2.8897228771208774e-6	0.0	28.60934813270307
-2.84	3.0863063877706564e-6	0.0	28.556303448096955
-2.83	3.2958598803674647e-6	0.0	28.503069324727374
-2.82	3.5192094332181766e-6	1.0e-5	28.44964541416753
-2.81	3.757231609110171e-6	1.0e-5	28.396031369307174
-2.8	4.010856391227893e-6	1.0e-5	28.34222684437628
-2.79	4.281070279566357e-6	1.0e-5	28.288231494963465
-2.78	4.568919556146799e-6	1.0e-5	28.234044978074692
-2.77	4.875513727155057e-6	1.0e-5	28.179666952148608
-2.76	5.202029151065783e-6	1.0e-5	28.1250970770864
-2.75	5.549712862067572e-6	1.0e-5	28.070335014305297
-2.74	5.919886598067605e-6	1.0e-5	28.01538042674726
-2.73	6.313951043843909e-6	1.0e-5	27.96023297893837
-2.72	6.7333902993811905e-6	1.0e-5	27.904892337013163
-2.71	7.179776584523679e-6	1.0e-5	27.849358168741098
-2.7	7.654775191607213e-6	1.0e-5	27.793630143588764
-2.69	8.160149697340103e-6	1.0e-5	27.737707932726437
-2.68	8.697767447137297e-6	1.0e-5	27.68159120909315
-2.67	9.269605324115352e-6	2.0e-5	27.625279647423028
-2.66	9.87775581647964e-6	3.0e-5	27.568772924276292
-2.65	1.0524433397582114e-5	3.0e-5	27.512070718101334
-2.64	1.1211981232452016e-5	3.0e-5	27.45517270924869
-2.63	1.1942878226876418e-5	3.0e-5	27.398078580033708
-2.62	1.271974643402336e-5	3.0e-5	27.340788014772603
-2.61	1.3545358835121181e-5	4.0e-5	27.28330069981115
-2.6	1.442264751178684e-5	4.0e-5	27.22561632359325
-2.59	1.535471222646371e-5	4.0e-5	27.16773457667695
-2.58	1.634482943069493e-5	4.0e-5	27.109655151802823
-2.57	1.7396461719027575e-5	4.0e-5	27.05137774392911
-2.56	1.8513267748729994e-5	4.0e-5	26.992902050268043
-2.55	1.969911264633788e-5	4.0e-5	26.93422777035638
-2.54	2.0958078920699364e-5	4.0e-5	26.87535460607445
-2.53	2.2294477906428017e-5	4.0e-5	26.816282261720897
-2.52	2.371286175862928e-5	4.0e-5	26.757010444048174
-2.51	2.5218036023305173e-5	4.0e-5	26.697538862305702
-2.5	2.6815072808283782e-5	4.0e-5	26.637867228311713
-2.49	2.8509324578012675e-5	4.0e-5	26.577995256479017
-2.48	3.030643860063511e-5	4.0e-5	26.51792266389153
-2.47	3.22123720718744e-5	4.0e-5	26.457649170345707
-2.46	3.423340794450774e-5	4.0e-5	26.397174498396197
-2.45	3.637617149288245e-5	5.0e-5	26.336498373433077
-2.44	3.8647647639474504e-5	5.0e-5	26.27562052371358
-2.43	4.105519907692873e-5	5.0e-5	26.214540680437942
-2.42	4.360658521444948e-5	5.0e-5	26.15325857780121
-2.41	4.630998198143844e-5	6.0e-5	26.091773953040434
-2.4	4.917400252318331e-5	7.0e-5	26.030086546514323
-2.39	5.220771882004185e-5	8.0e-5	25.968196101753644
-2.38	5.542068426657463e-5	9.0e-5	25.906102365513828
-2.37	5.882295724822236e-5	9.0e-5	25.84380508786101
-2.36	6.242512574832191e-5	9.0e-5	25.781304022207227
-2.35	6.623833302897842e-5	0.0001	25.71859892540166
-2.34	7.027430441977481e-5	0.0001	25.65568955778379
-2.33	7.454537525621729e-5	0.0001	25.592575683241744
-2.32	7.906452001120811e-5	0.0001	25.52925706930386
-2.31	8.384538265537023e-5	0.00011	25.465733487181232
-2.3	8.890230829622726e-5	0.00011	25.402004711859796
-2.29	9.425037613412142e-5	0.00011	25.33807052216378
-2.28	9.990543378139072e-5	0.00012	25.273930700819765
-2.27	0.00010588413299309189	0.00012	25.209585034548276
-2.26	0.00011220396684986018	0.00013	25.1450333141205
-2.25	0.0001188833084467246	0.00013	25.080275334449706
-2.24	0.00012594145113112748	0.00014	25.01531089466674
-2.23	0.00013339865033896986	0.00014	24.95013979818288
-2.22	0.00014127616708486409	0.00016	24.884761852795606
-2.21	0.00014959631314663373	0.00017	24.819176870748127
-2.2	0.0001583824980050442	0.00021	24.7533846688262
-2.19	0.00016765927758484152	0.00022	24.687385068443415
-2.18	0.0001774524048473234	0.00023	24.621177895708616
-2.17	0.0001877888822984241	0.00024	24.554762981541003
-2.16	0.00019869701644844613	0.00024	24.48814016173047
-2.15	0.000210206474296342	0.00025	24.42130927705367
-2.14	0.00022234834187618796	0.00027	24.354270173353147
-2.13	0.00023515518492708937	0.0003	24.287022701621368
-2.12	0.0002486611117485525	0.00032	24.219566718120426
-2.11	0.00026290183827701633	0.00035	24.15190208445082
-2.1	0.0002779147554614358	0.00036	24.08402866767335
-2.09	0.0002937389989726709	0.0004	24.01594634039851
-2.08	0.0003104155213088103	0.00041	23.947654980879182
-2.07	0.00032798716635988546	0.00044	23.87915447313564
-2.06	0.0003464987464624227	0.00047	23.81044470703595
-2.05	0.000365997122025791	0.00048	23.741525578425104
-2.04	0.0003865312837566494	0.00051	23.672396989221884
-2.03	0.00040815243754606725	0.00053	23.603058847524725
-2.02	0.0004309140920749477	0.00055	23.533511067737255
-2.01	0.00045487214917375163	0.00059	23.463753570677795
-2.0	0.0004800849969861867	0.00062	23.393786283683347
-1.99	0.0005066136060058681	0.00064	23.323609140752097
-1.98	0.0005345216279884296	0.00069	23.25322208263624
-1.97	0.0005638754978315841	0.0007	23.182625056987472
-1.96	0.0005947445384250928	0.00072	23.11181801847336
-1.95	0.0006272010685180007	0.00077	23.040800928890135
-1.94	0.0006613205136719012	0.00078	22.969573757320195
-1.93	0.0006971815202703177	0.00079	22.89813648023149
-1.92	0.0007348660726855491	0.0008	22.82648908163411
-1.91	0.0007744596135812192	0.00083	22.754631553210796
-1.9	0.0008160511673778894	0.0009	22.68256389443881
-1.89	0.0008597334669497054	0.00095	22.610286112756167
-1.88	0.0009056030834916592	0.00097	22.53779822367943
-1.87	0.0009537605596456688	0.00102	22.46510025096509
-1.86	0.0010043105458480627	0.0011	22.392192226756737
-1.85	0.0010573619398909768	0.00118	22.319074191717096
-1.84	0.001113028029766151	0.00122	22.245746195207193
-1.83	0.001171426639677966	0.00127	22.172208295414954
-1.82	0.0012326802793235945	0.00134	22.09846055953579
-1.81	0.0012969162963346666	0.00138	22.024503063923202
-1.8	0.0013642670318829004	0.00145	21.9503358942433
-1.79	0.0014348699794656291	0.00149	21.875959145661167
-1.78	0.0015088679467306237	0.00157	21.801372922987028
-1.77	0.0015864092204133508	0.0016	21.72657734086885
-1.76	0.0016676477342360918	0.00166	21.65157252395925
-1.75	0.0017527432397279115	0.00172	21.57635860707993
-1.74	0.0018418614799827395	0.00179	21.500935735430254
-1.73	0.001935174366109987	0.00188	21.425304064742505
-1.72	0.0020328601564758666	0.00192	21.349463761493162
-1.71	0.0021351036384703007	0.002	21.273415003073776
-1.7	0.0022420963128386884	0.00212	21.19715797800263
-1.69	0.002354036580324919	0.00221	21.120692886105015
-1.68	0.0024711299306217475	0.00231	21.044019938725466
-1.67	0.002593589133397306	0.00243	20.9671393589261
-1.66	0.00272163443129696	0.00253	20.89005138169352
-1.65	0.002855493734764344	0.00271	20.812756254158224
-1.64	0.0029954028184396788	0.00284	20.73525423579599
-1.63	0.0031416055190569146	0.00296	20.657545598655453
-1.62	0.0032943539345520923	0.0031	20.57963062757724
-1.61	0.003453908624211309	0.00321	20.50150962041756
-1.6	0.0036205388096582024	0.00344	20.423182888286288
-1.59	0.0037945225763524127	0.00359	20.344650755768967
-1.58	0.003976147075473522	0.00371	20.26591356117235
-1.57	0.004165708725819297	0.00388	20.186971656761674
-1.56	0.004363513415517102	0.00408	20.1078254090104
-1.55	0.004569876703195318	0.00428	20.028475198849293
-1.54	0.004785124018329223	0.00446	19.94892142191786
-1.53	0.0050095908604551554	0.00466	19.869164488825124
-1.52	0.005243622996882957	0.00481	19.789204825410778
-1.51	0.00548757665862259	0.00497	19.70904287301923
-1.5	0.0057418187340066386	0.00508	19.628679088762315
-1.49	0.0060067269598118814	0.00536	19.548113945801042
-1.48	0.006282690109354146	0.00564	19.46734793362626
-1.47	0.006570108177177933	0.00594	19.38638155834435
-1.46	0.006869392559955635	0.00632	19.30521534297157
-1.45	0.00718096623300619	0.00657	19.223849827722
-1.44	0.007505263922206107	0.00685	19.142285570317082
-1.43	0.00784273227058476	0.00706	19.060523146286062
-1.42	0.008193829999240664	0.00736	18.978563149276813
-1.41	0.008559028062129761	0.00771	18.896406191379455
-1.4	0.008938809793954292	0.00814	18.81405290343765
-1.39	0.009333671050941036	0.00848	18.7315039353812
-1.38	0.009744120343742823	0.00891	18.64875995655745
-1.37	0.010170678961999559	0.00928	18.5658216560715
-1.36	0.010613881089893048	0.00964	18.482689743125416
-1.35	0.011074273912231081	0.00998	18.399364947370618
-1.34	0.011552417710364412	0.01043	18.315848019260375
-1.33	0.012048885947380867	0.01079	18.232139730412342
-1.32	0.012564265341972946	0.01129	18.148240873977617
-1.31	0.013099155930219906	0.0118	18.064152265008595
-1.3	0.013654171114815174	0.01229	17.979874740839925
-1.29	0.014229937701036692	0.01296	17.89540916147551
-1.28	0.014827095918666041	0.01354	17.81075640997379
-1.27	0.015446299429582014	0.01402	17.725917392857724
-1.26	0.01608821531971088	0.01465	17.640893040503645
-1.25	0.016753524075367652	0.0153	17.555684307560462
-1.24	0.01744291954290182	0.016	17.470292173365635
-1.23	0.018157108871028414	0.01666	17.384717642367594
-1.22	0.018896812435319613	0.01739	17.298961744559932
-1.21	0.019662763743890106	0.01804	17.213025535911576
-1.2	0.020455709324006602	0.01857	17.12691009881737
-1.19	0.021276408588538385	0.01936	17.04061654254308
-1.18	0.02212563368210797	0.02019	16.9541460036935
-1.17	0.023004169305518615	0.02089	16.867499646667014
-1.16	0.023912812518618112	0.02194	16.780678664132214
-1.15	0.024852372520481458	0.0227	16.693684277507966
-1.14	0.02582367040639449	0.02341	16.606517737447927
-1.13	0.026827538901327365	0.02431	16.519180324343246
-1.12	0.027864822068438825	0.02514	16.431673348810687
-1.11	0.028936374993307038	0.02609	16.343998152212297
-1.1	0.030043063442209406	0.02723	16.256156107167808
-1.09	0.031185763494552696	0.02835	16.168148618078934
-1.08	0.03236536114894348	0.02944	16.07997712166775
-1.07	0.033582751901688475	0.03068	15.991643087505961
-1.06	0.03483884029848953	0.03195	15.903148018570754
-1.05	0.036134539457726614	0.03315	15.814493451794899
-1.04	0.037470770565901056	0.03443	15.725680958634861
-1.03	0.038848462344177194	0.0356	15.63671214564076
-1.02	0.04026855048596846	0.03685	15.547588655032623
-1.01	0.04173197706540283	0.03835	15.458312165288596
-1.0	0.04323968991642177	0.03986	15.368884391742215
-0.99	0.04479264198199315	0.04119	15.27930708718178
-0.98	0.04639179063402826	0.04279	15.189582042468748
-0.97	0.048038096962664485	0.04426	15.099711087147593
-0.96	0.04973252503626726	0.0459	15.009696090077519
-0.95	0.05147604113125415	0.04765	14.91953896006715
-0.94	0.0532696129325139	0.04935	14.829241646522831
-0.93	0.055114208702952985	0.05098	14.738806140088167
-0.92	0.05701079642504777	0.05308	14.648234473315297
-0.91	0.05896034291183762	0.05518	14.5575287213238
-0.9	0.06096381288955242	0.05719	14.466691002479088
-0.89	0.06302216805178544	0.05928	14.375723479078314
-0.88	0.06513636608458173	0.06114	14.284628358034078
-0.87	0.06730735966486107	0.06321	14.193407891577928
-0.86	0.06953609543118365	0.06516	14.102064377964645
-0.85	0.07182351292801568	0.06734	14.010600162184804
-0.84	0.07417054352502624	0.0697	13.919017636693036
-0.83	0.0765781093096904	0.07193	13.82731924212239
-0.82	0.07904712195787927	0.07418	13.735507468032742
-0.81	0.08157848157976032	0.07677	13.64358485364576
-0.8	0.08417307554459931	0.07913	13.551553988601043
-0.79	0.08683177728353862	0.08119	13.459417513705219
-0.78	0.08955544507317892	0.08367	13.367178121698794
-0.77	0.09234492080014414	0.08632	13.274838558022267
-0.76	0.09520102870921851	0.08915	13.182401621598277
-0.75	0.09812457413383656	0.09205	13.08987016560303
-0.74	0.10111634221390824	0.09506	12.997247098259365
-0.73	0.10417709659965911	0.09812	12.904535383627016
-0.72	0.1073075781447179	0.10113	12.811738042399837
-0.71	0.11050850358925879	0.10425	12.718858152706062
-0.7	0.11378056423616964	0.1076	12.62589885092007
-0.69	0.11712442461987481	0.1109	12.532863332464787
-0.68	0.1205407211722358	0.11406	12.439754852630193
-0.67	0.12403006088632995	0.11768	12.346576727391007
-0.66	0.12759301997981962	0.12081	12.25333233422544
-0.65	0.1312301425604222	0.12442	12.160025112937479
-0.64	0.13494193929596324	0.12813	12.066658566481266
-0.63	0.13872888609040296	0.13181	11.973236261785686
-0.62	0.14259142276968487	0.13563	11.879761830584313
-0.61	0.14652995177720338	0.13969	11.786238970237338
-0.6	0.15054483688438114	0.14353	11.69267144456375
-0.59	0.15463640191543593	0.14729	11.599063084660203
-0.58	0.1588049294917672	0.15113	11.50541778972888
-0.57	0.16305065979643077	0.15542	11.411739527895287
-0.56	0.1673737893637477	0.15966	11.318032337034206
-0.55	0.17177446989113726	0.16409	11.224300325572413
-0.54	0.17625280708388863	0.16873	11.130547673307754
-0.53	0.18080885952705322	0.17328	11.03677863220596
-0.52	0.18544263759401725	0.17798	10.94299752720203
-0.51	0.1901541023904995	0.18285	10.849208756992477
-0.5	0.19494316473543158	0.188	10.755416794809305
-0.49	0.199809684186009	0.19252	10.661626189196149
-0.48	0.2047534681055984	0.19738	10.567841564770289
-0.47	0.2097742707779884	0.20234	10.474067622970422
-0.46	0.2148717925717786	0.20735	10.380309142795586
-0.45	0.22004567915426826	0.21228	10.286570981523203
-0.44	0.2252955207622002	0.2175	10.19285807542121
-0.43	0.23062085152625855	0.2228	10.099175440433532
-0.42	0.23602114885646353	0.22795	10.005528172855389
-0.41	0.24149583288865772	0.23382	9.911921449987902
-0.4	0.24704426599126408	0.23912	9.818360530762593
-0.39	0.2526657523421866	0.24449	9.724850756356373
-0.38	0.2583595375690417	0.24993	9.631397550771753
-0.37	0.2641248084633356	0.25588	9.538006421401278
-0.36	0.2699606927608924	0.26145	9.44468295955056
-0.35	0.27586625899977657	0.26693	9.351432840943946
-0.34	0.28184051645206387	0.27265	9.258261826194488
-0.33	0.28788241513026386	0.27861	9.165175761237629
-0.32	0.2939908458758422	0.2847	9.072180577737868
-0.31	0.30016464052170994	0.2909	8.97928229344564
-0.3	0.30640257213962574	0.29772	8.886487012525954
-0.29	0.31270335536763666	0.3044	8.793800925840054
-0.28	0.31906564681857147	0.31098	8.701230311181682
-0.27	0.3254880455768464	0.31797	8.608781533476781
-0.26	0.33196909377118883	0.32477	8.516461044916822
-0.25	0.33850727723933655	0.33153	8.424275385058836
-0.24	0.34510102627336264	0.33804	8.3322311808609
-0.23	0.35174871645159633	0.34478	8.24033514666752
-0.22	0.3584486695534788	0.35144	8.148594084129817
-0.21	0.36519915456138424	0.35795	8.057014882070078
-0.2	0.3719983887449263	0.36462	7.965604516278636
-0.19	0.3788445388313817	0.37181	7.87437004924659
-0.18	0.38573572225494024	0.37866	7.783318629822197
-0.17	0.3926700084929403	0.38533	7.692457492802055
-0.16	0.39964542047874185	0.39266	7.601793958438512
-0.15	0.4066599360985742	0.39999	7.5113354318757075
-0.14	0.41371148976356864	0.40709	7.421089402497236
-0.13	0.4207979740603762	0.41438	7.331063443192401
-0.12	0.42791724147408405	0.42134	7.241265209528306
-0.11	0.4350671061887141	0.4283	7.151702438838958
-0.1	0.44224534595263293	0.43555	7.062382949208943
-0.09	0.4494497040173954	0.44326	6.973314638366657
-0.08	0.456677891141286	0.45064	6.884505482474923
-0.07	0.4639275876539274	0.45807	6.795963534811062
-0.06	0.4711964455821323	0.46618	6.707696924341317
-0.05	0.4784820908355947	0.47316	6.619713854186804
-0.04	0.48578212544628063	0.48068	6.5320225999724775
-0.03	0.4930941298546676	0.48843	6.4446315080525505
-0.02	0.5004156652478008	0.49645	6.357548993619157
-0.01	0.5077442759416982	0.50385	6.270783538686967
0.0	0.5150774917998115	0.51145	6.1843436899430095
0.01	0.5224128306953333	0.51861	6.09823805647423
0.02	0.5297478009951917	0.5262	6.012475307346824
0.03	0.5370799040836044	0.53376	5.927064169060636
0.04	0.5444066369031326	0.54116	5.842013422854218
0.05	0.5517254945174783	0.54846	5.757331901867791
0.06	0.559033972694905	0.55638	5.673028488164531
0.07	0.5663295704909981	0.56387	5.589112109587661
0.08	0.5736097928537925	0.57174	5.505591736483718
0.09	0.5808721532197275	0.57891	5.42247637825626
0.1	0.5881141761121623	0.58631	5.339775079768628
0.11	0.5953333997376608	0.59382	5.257496917590413
0.12	0.6025273785595783	0.60094	5.175650996071497
0.13	0.6096936858691433	0.60863	5.094246443265342
0.14	0.6168299163276714	0.61615	5.01329240667922
0.15	0.623933688487538	0.62386	4.93279804886171
0.16	0.6310026472856851	0.63083	4.852772542823987
0.17	0.6380344664977767	0.6383	4.773225067288446
0.18	0.6450268511591702	0.6458	4.694164801772629
0.19	0.651977539942142	0.65242	4.615600921503522
0.2	0.6588843074895386	0.65947	4.537542592166281
0.21	0.6657449666893438	0.66629	4.459998964475868
0.22	0.6725573709020504	0.67297	4.382979168590214
0.23	0.6793194161279837	0.68052	4.3064923083545725
0.24	0.6860290431068895	0.68736	4.230547455377617
0.25	0.6926842393595843	0.69405	4.155153642952588
0.26	0.6992830411490443	0.70088	4.080319859808377
0.27	0.7058235353781465	0.70752	4.006055043713129
0.28	0.7123038614004157	0.71428	3.9323680749152357
0.29	0.7187222127640086	0.72055	3.8592677694447075
0.3	0.7250768388559465	0.72727	3.786762872256416
0.31	0.7313660464756447	0.73353	3.7148620502433527
0.32	0.7375882013110583	0.74009	3.6435738851092108
0.33	0.7437417293267801	0.74635	3.5729068661124774
0.34	0.7498251180648501	0.75224	3.5028693826927526
0.35	0.7558369178342267	0.75805	3.4334697169697517
0.36	0.7617757428247515	0.76465	3.3647160361492148
0.37	0.7676402721075507	0.77031	3.296616384819401
0.38	0.7734292505388558	0.77627	3.229178677158731
0.39	0.779141489571992	0.78186	3.162410689068371
0.4	0.7847758679512096	0.78757	3.0963200502242505
0.41	0.7903313323185139	0.79322	3.0309142360771686
0.42	0.7958068977098212	0.79893	2.966200559801278
0.43	0.8012016479463578	0.80408	2.902186164203372
0.44	0.8065147359354835	0.80925	2.8388780136162555
0.45	0.811745383846839	0.81493	2.7762828857682496
0.46	0.816892883207282	0.82029	2.714407363667198
0.47	0.8219565948814825	0.82532	2.6532578274953953
0.48	0.8269359489594367	0.83008	2.5928404465395203
0.49	0.8318304445346355	0.83495	2.53316117116353
0.5	0.8366396493934887	0.83972	2.4742257248496378
0.51	0.8413631996017539	0.84412	2.416039596314767
0.52	0.8460007989971704	0.84851	2.3586080317253386
0.53	0.8505522185939087	0.85283	2.3019360270265263
0.54	0.855017295884749	0.85695	2.246028320397663
0.55	0.8593959340617425	0.86083	2.190889384860004
0.56	0.8636881011560643	0.86529	2.136523421053442
0.57	0.8678938290776527	0.86974	2.082934350191268
0.58	0.8720132125933223	0.87359	2.030125807227131
0.59	0.8760464082086941	0.87812	1.9781011342366164
0.6	0.8799936329879832	0.88205	1.9268633740454821
0.61	0.883855163296181	0.88624	1.8764152641146818
0.62	0.8876313334775006	0.89002	1.8267592307066627
0.63	0.8913225344591764	0.89368	1.777897383343913
0.64	0.8949292123043673	0.89733	1.7298315095876045
0.65	0.8984518667018729	0.90122	1.6825630701476642
0.66	0.9018910494015061	0.9047	1.6360931943429629
0.67	0.9052473626060562	0.90814	1.590422675933954
0.68	0.9085214573023805	0.91138	1.5455519693340418
0.69	0.9117140315645748	0.91468	1.501481186228662
0.7	0.9148258288102591	0.9178	1.458210092608789
0.71	0.9178576360248638	0.92082	1.4157381062365164
0.72	0.9208102819583285	0.92367	1.3740642945591728
0.73	0.9236846352845813	0.92642	1.3331873730787462
0.74	0.9264816027500099	0.92912	1.293105704197361
0.75	0.9292021272929993	0.93165	1.2538172965427528
0.76	0.9318471861652673	0.93437	1.2153198047919387
0.77	0.9344177890157765	0.93712	1.1776105299896633
0.78	0.9369149759907085	0.93945	1.1406864203840212
0.79	0.9393398158201226	0.94181	1.1045440727760474
0.8	0.9416934039034869	0.94392	1.0691797343910714
0.81	0.9439768604077633	0.94632	1.0345893052779118
0.82	0.9461913283598639	0.94843	1.000768341233837
0.83	0.9483379717602513	0.95061	0.9677120572605667
0.84	0.9504179737093416	0.95259	0.935415331549105
0.85	0.9524325345430779	0.95476	0.9038727099890937
0.86	0.9543828700088346	0.9566	0.873078411205175
0.87	0.9562702094371018	0.95844	0.8430263321051367
0.88	0.9580957939624734	0.96029	0.8137100539434184
0.89	0.95986087476751	0.96194	0.7851228488856031
0.9	0.9615667113501106	0.96356	0.7572576870632933
0.91	0.9632145698441553	0.96531	0.7301072441128442
0.92	0.9648057213528656	0.96709	0.7036639091773458
0.93	0.9663414403426215	0.96853	0.6779197933645759
0.94	0.9678230030656628	0.97033	0.6528667386393251
0.95	0.9692516860265732	0.9716	0.6284963271343456
0.96	0.970628764508321	0.97297	0.604799890863352
0.97	0.9719555111165128	0.97402	0.5817685218082937
0.98	0.9732331943994612	0.97533	0.5593930823686498
0.99	0.9744630775022227	0.97651	0.5376642161427828
1.0	0.9756464168729653	0.97777	0.516572359020005
1.01	0.9767844610293821	0.97872	0.4961077505591144
1.02	0.9778784493619253	0.97965	0.4762604456244477
1.03	0.9789296110052993	0.98064	0.457020326256165
1.04	0.9799391637506623	0.98151	0.4383771137441077
1.05	0.9809083130265621	0.98225	0.4203203808799971
1.06	0.9818382509178496	0.98312	0.40283956435548607
1.07	0.9827301552485562	0.98389	0.3859239772803083
1.08	0.9835851887203264	0.98458	0.3695628217895959
1.09	0.9844044980962686	0.98537	0.35374520170988655
1.1	0.9851892134539357	0.98602	0.3384601352565982
1.11	0.9859404474714952	0.98665	0.3236965677293551
1.12	0.9866592947845811	0.98745	0.3094433841799988
1.13	0.9873468313899676	0.988	0.2956894220211562
1.14	0.9880041140948527	0.98868	0.2824234835469482
1.15	0.9886321800313417	0.98927	0.2696343483391829
1.16	0.9892320462050738	0.98981	0.2573107855285677
1.17	0.9898047091027647	0.99022	0.24544156588648355
1.18	0.9903511443454276	0.99081	0.23401547371976722
1.19	0.9908723063935257	0.99124	0.2230213185442387
1.2	0.9913691282857413	0.99165	0.21244794651101478
1.21	0.9918425214343847	0.9922	0.20228425156470692
1.22	0.9922933754572831	0.9927	0.19251918630997947
1.23	0.9927225580556499	0.99313	0.18314177256641995
1.24	0.9931309149268178	0.99347	0.17414111159197018
1.25	0.9935192697252743	0.99396	0.16550639395751687
1.26	0.9938884240474728	0.99437	0.15722690905483164
1.27	0.9942391574633946	0.99468	0.1492920542240722
1.28	0.9945722275794907	0.99498	0.14169134348634113
1.29	0.9948883701355851	0.99525	0.13441441586944136
1.3	0.9951882991242661	0.99556	0.1274510433156261
1.31	0.995472706953066	0.99586	0.12079113816342196
1.32	0.9957422646241327	0.99618	0.11442476019479782
1.33	0.9959976219447928	0.99642	0.10834212324236164
1.34	0.9962394077648072	0.99659	0.10253360135206331
1.35	0.9964682302266153	0.99676	0.09698973449786386
1.36	0.9966846770502554	0.99695	0.09170123384787543
1.37	0.9968893158295747	0.99723	0.08665898658107278
1.38	0.9970826943470987	0.99739	0.08185406025624463
1.39	0.9972653409144047	0.99755	0.07727770673631014
1.4	0.9974377647121324	0.9977	0.07292136567110025
1.41	0.9976004561592231	0.99785	0.06877666754505418
1.42	0.997753887284821	0.99798	0.06483543629546705
1.43	0.9978985121175646	0.99802	0.06108969150942152
1.44	0.998034767082184	0.99812	0.057531650207913634
1.45	0.9981630713982977	0.99825	0.05415372822675087
1.46	0.998283827498566	0.99831	0.05094854120537578
1.47	0.9983974214408299	0.99839	0.04790890519448154
1.48	0.9985042233394882	0.99845	0.04502783689531386
1.49	0.9986045877793923	0.99854	0.042298553542925235
1.5	0.9986988542538878	0.99864	0.039714472447807514
1.51	0.9987873475906813	0.9987	0.03726921020939856
1.52	0.9988703783818673	0.99877	0.03495658161644771
1.53	0.9989482434223922	0.9988	0.03277059824929063
1.54	0.9990212261255259	0.9989	0.030705466798996984
1.55	0.9990895969615564	0.99892	0.028755587119658144
1.56	0.9991536138747443	0.99899	0.026915550028995424
1.57	0.9992135227113358	0.99908	0.025180134873647224
1.58	0.9992695576291568	0.99912	0.023544306874725647
1.59	0.9993219415102013	0.99916	0.022003214269887487
1.6	0.9993708863694478	0.99919	0.020552185267650562
1.61	0.9994165937541575	0.99923	0.019186724829678897
1.62	0.9994592551371908	0.99928	0.017902511296615742
1.63	0.9994990523028822	0.99936	0.016695392872743055
1.64	0.9995361577255228	0.99947	0.015561383984538579
1.65	0.9995707349442412	0.99953	0.014496661527808888
1.66	0.9996029389228053	0.99957	0.013497561017672107
1.67	0.9996329164091787	0.99963	0.01256057265542124
1.68	0.9996608062782087	0.99966	0.011682337325621548
1.69	0.9996867398712983	0.99967	0.010859642536593713
1.7	0.9997108413251374	0.99968	0.010089418316726998
1.71	0.9997332278921389	0.99968	0.009368733078684608
1.72	0.9997540102528456	0.99972	0.008694789462980952
1.73	0.9997732928147812	0.99973	0.008064920171848289
1.74	0.9997911740046397	0.99974	0.007476583803826004
1.75	0.9998077465537277	0.99978	0.006927360698876035
1.76	0.9998230977719331	0.99978	0.006414948803272123
1.77	0.9998373098083386	0.99979	0.005937159562926363
1.78	0.9998504599108942	0.99982	0.005491913853310921
1.79	0.9998626206695193	0.99985	0.005077237953454455
1.8	0.9998738602529844	0.99985	0.004691259571014739
1.81	0.9998842426420799	0.99987	0.0043322039248503835
1.82	0.9998938278411634	0.99988	0.003998389890902276
1.83	0.9999026720949173	0.99988	0.0036882262167837504
1.84	0.9999108280857193	0.99988	0.0034002078098166414
1.85	0.9999183451302914	0.99988	0.0031329121028440135
1.86	0.9999252693668581	0.99989	0.0028849955015946534
1.87	0.9999316439271554	0.99991	0.0026551899169068712
1.88	0.9999375091103082	0.99992	0.0024422993846927882
1.89	0.9999429025418451	0.99993	0.0022451967760310095
1.9	0.9999478593309491	0.99993	0.0020628205993920715
1.91	0.9999524122182408	0.99993	0.0018941718965757321
1.92	0.9999565917116507	0.99993	0.0017383112335619304
1.93	0.9999604262246512	0.99993	0.0015943557871317122
1.94	0.9999639421998219	0.99995	0.0014614765277440483
1.95	0.9999671642311764	0.99995	0.0013388954988602588
1.96	0.9999701151804189	0.99995	0.0012258831925947538
1.97	0.9999728162809552	0.99995	0.0011217560212917362
1.98	0.999975287244584	0.99996	0.0010258738843832976
1.99	0.999977546355419	0.99997	0.0009376378296278707
2.0	0.999979610566021	0.99997	0.0008564878076252032
2.01	0.9999814955822764	0.99998	0.000781900518293751
2.02	0.9999832159452561	0.99998	0.0007133873478244379
2.03	0.9999847851086485	0.99999	0.0006504923944596903
2.04	0.9999862155119703	0.99999	0.0005927905813024642
2.05	0.9999875186533274	0.99999	0.0005398858542333597
2.06	0.9999887051459256	0.99999	0.0004914094628976529
2.07	0.9999897847868574	0.99999	0.0004470183226413165
2.08	0.9999907666100228	0.99999	0.0004063934551766767
2.09	0.9999916589437083	0.99999	0.00036923850570678513
2.1	0.9999924694536971	0.99999	0.00033527833417078875
2.11	0.9999932052007332	0.99999	0.0003042576782457598
2.12	0.9999938726768031	0.99999	0.0002759398856927516
2.13	0.9999944778494236	0.99999	0.00025010571363260535
2.14	0.9999950261991618	0.99999	0.00022655219231783926
2.15	0.9999955227611798	0.99999	0.00020509155097171957
2.16	0.9999959721499414	0.99999	0.00018555020327123175
2.17	0.9999963785979349	0.99999	0.00016776779007402883
2.18	0.9999967459820134	0.99999	0.00015159627700595695
2.19	0.9999970778530016	0.99999	0.00013689910456230131
2.2	0.999997377458826	0.99999	0.00012355038840880208
2.21	0.9999976477682928	0.99999	0.00011143416761302862
2.22	0.9999978914950342	1.0	0.00010044369858114566
2.23	0.9999981111156145	1.0	9.048079252612098e-5
2.24	0.999998308892206	1.0	8.145519434825167e-5
2.25	0.9999984868859376	1.0	7.328400086398862e-5
2.26	0.9999986469747923	1.0	6.589111638084466e-5
2.27	0.999998790869236	1.0	5.9206743675703445e-5
2.28	0.9999989201255697	1.0	5.316690849793645e-5
2.29	0.9999990361609464	1.0	4.771301578293945e-5
2.3	0.9999991402607336	1.0	4.279143582641053e-5
2.31	0.9999992335937474	1.0	3.8353118736379585e-5
2.32	0.9999993172200331	1.0	3.435323554451448e-5
2.33	0.9999993921006097	1.0	3.075084442508015e-5
2.34	0.9999994591084601	1.0	2.7508580534820524e-5
2.35	0.9999995190330405	1.0	2.4592368051616336e-5
2.36	0.9999995725874264	1.0	2.1971153054314015e-5
2.37	0.999999620417576	1.0	1.9616655948581e-5
2.38	0.999999663109539	1.0	1.750314220553144e-5
2.39	0.9999997011898052	1.0	1.5607210240279323e-5
2.4	0.9999997351345985	1.0	1.3907595316843082e-5
2.41	0.9999997653730857	1.0	1.238498842283881e-5
2.42	0.9999997922913935	1.0	1.1021869113435019e-5
2.43	0.9999998162404063	1.0	9.802351378090233e-6
2.44	0.9999998375322632	1.0	8.712041635647769e-6
2.45	0.9999998564501011	1.0	7.737908014152629e-6
2.46	0.9999998732474522	1.0	6.868160119914112e-6
2.47	0.9999998881505715	1.0	6.092138547304333e-6
2.48	0.9999999013665948	1.0	5.4002134254596825e-6
2.49	0.9999999130777228	1.0	4.7836913408369736e-6
2.5	0.9999999234487768	1.0	4.23473001578018e-6
2.51	0.9999999326254073	1.0	3.7462601621523826e-6
2.52	0.999999940741649	1.0	3.31191396651264e-6
2.53	0.9999999479148457	1.0	2.9259596986445393e-6
2.54	0.9999999542495658	1.0	2.5832419690420605e-6
2.55	0.999999959841144	1.0	2.2791271927862286e-6
2.56	0.9999999647722928	1.0	2.0094538475043314e-6
2.57	0.9999999691177874	1.0	1.7704871417281536e-6
2.58	0.9999999729466148	1.0	1.5588777368958245e-6
2.59	0.9999999763155333	1.0	1.3716241917133408e-6
2.6	0.9999999792798722	1.0	1.2060388215746842e-6
2.61	0.9999999818842058	1.0	1.0597166881901127e-6
2.62	0.9999999841724493	1.0	9.305074558072379e-7
2.63	0.9999999861813342	1.0	8.164898701621032e-7
2.64	0.9999999879431757	1.0	7.159486349314429e-7
2.65	0.9999999894870609	1.0	6.273534777915186e-7
2.66	0.9999999908400843	1.0	5.493402144314949e-7
2.67	0.9999999920242509	1.0	4.806936340022223e-7
2.68	0.9999999930606629	1.0	4.203320436008242e-7
2.69	0.9999999939661892	1.0	3.672933225055922e-7
2.7	0.9999999947564682	1.0	3.2072234909666374e-7
2.71	0.9999999954467447	1.0	2.798596747213068e-7
2.72	0.9999999960496351	1.0	2.440313292752155e-7
2.73	0.9999999965745573	1.0	2.126396530106436e-7
2.74	0.999999997031781	1.0	1.8515505808664143e-7
2.75	0.9999999974294463	1.0	1.611086317005881e-7
2.76	0.9999999977757212	1.0	1.4008550033012364e-7
2.77	0.9999999980769858	1.0	1.217188816969188e-7
2.78	0.9999999983382514	1.0	1.0568475759397264e-7
2.79	0.9999999985654532	1.0	9.169710672247759e-8
2.8	0.9999999987622932	1.0	7.950364220299335e-8
2.81	0.9999999989325687	1.0	6.88820034950739e-8
2.82	0.999999999079876	1.0	5.963635710362871e-8
2.83	0.9999999992081469	1.0	5.1594364708821624e-8
2.84	0.9999999993187995	1.0	4.4604481250627233e-8
2.85	0.9999999994140609	1.0	3.853354906049905e-8
2.86	0.9999999994964321	1.0	3.3264657383116e-8
2.87	0.9999999995679052	1.0	2.8695239597553402e-8
2.88	0.9999999996293428	1.0	2.47353831496104e-8
2.89	0.9999999996816316	1.0	2.1306329666880677e-8
2.9	0.9999999997275417	1.0	1.8339144965062064e-8
2.91	0.999999999767065	1.0	1.5773540685800916e-8
2.92	0.9999999998007106	1.0	1.3556831150657389e-8
2.93	0.99999999982997	1.0	1.164301068673047e-8
2.94	0.9999999998539959	1.0	9.991938193391596e-9
2.95	0.999999999875512	1.0	8.568617089017931e-9
2.96	0.9999999998937972	1.0	7.342560013798896e-9
2.97	0.9999999999100285	1.0	6.28722878238801e-9
2.98	0.9999999999236036	1.0	5.37954108745956e-9
2.99	0.9999999999343385	1.0	4.599436363424604e-9
3.0	0.9999999999442898	1.0	3.929494036635909e-9


==> data/a2_ula_vM_aligned-K-0.0-n-2-inc-30.csv <==
-10.0	2.659989300374071e-11	17.96613299659155
-9.9	4.017692204433037e-11	17.853080617162178
-9.8	6.052553896403381e-11	17.739177236745494
-9.7	9.09404991021705e-11	17.624411734051073
-9.6	1.362774468997006e-10	17.5087727926559
-9.5	2.0367130186979264e-10	17.392248899648415
-9.4	3.035749818964854e-10	17.274828344463923
-9.3	4.512564034980072e-10	17.15649921790204
-9.2	6.689488219131595e-10	17.037249411349556
-9.1	9.889293266124685e-10	16.917066616235914
-9.0	1.4579112053962337e-9	16.795938323749592
-8.9	2.143289461359884e-9	16.67385182482844
-8.8	3.141990541986938e-9	16.550794210467387
-8.7	4.592968130979524e-9	16.426752372361968
-8.6	6.6947844043727775e-9	16.301713003925766
-8.5	9.730257241797649e-9	16.17566260172964
-8.4	1.4100886991457506e-8	16.048587467375192
-8.3	2.0374765044356277e-8	15.920473709880905
-8.2	2.9352993422099893e-8	15.791307248591675
-8.1	4.216141691154011e-8	15.661073816689544
-8.0	6.037682466203503e-8	15.529758965366561
-7.9	8.619989236850168e-8	15.397348068658758
-7.8	1.226912320044979e-7	15.263826329113185
-7.7	1.7409227374951564e-7	15.129178784267381
-7.6	2.4625967391840205e-7	14.993390314041395
-7.5	3.4725095578837725e-7	14.856445649163447
-7.4	4.881106771635521e-7	14.718329380681936
-7.3	6.839212223440792e-7	14.579025970675822
-7.2	9.552011086045386e-7	14.438519764281443
-7.1	1.3297573935747662e-6	14.296795003141439
-7.0	1.8451284412589766e-6	14.153835840415919
-6.9	2.551790185773494e-6	14.009626357494303
-6.8	3.5173445227729223e-6	13.864150582562408
-6.7	4.831964113096415e-6	13.717392511189884
-6.6	6.6154353852950175e-6	13.569336129132557
-6.5	9.026222641860722e-6	13.419965437537991
-6.4	1.2273072690576824e-5	13.269264480782688
-6.3	1.662979302936042e-5	13.117217377178184
-6.2	2.2453968768435515e-5	12.963808352803445
-6.1	3.02105352113581e-5	12.809021778756186
-6.0	4.050129470067936e-5	12.65284221214238
-5.9	5.410165735437166e-5	12.495254441108607
-5.8	7.200609373546674e-5	12.336243534348052
-5.7	9.548400958933151e-5	12.175794895436058
-5.6	0.000126147982609114	12.013894322474496
-5.5	0.00016603653002060878	11.850528073508995
-5.4	0.00021771379160422132	11.68568293826833
-5.3	0.00028438869974061436	11.51934631679176
-5.2	0.000370056346067141	11.351506305589671
-5.1	0.00047966431861783105	11.182151792026215
-5.0	0.0006193067444147468	11.011272557672731
-4.9	0.000796448596315007	10.83885939146757
-4.8	0.0010201824713557837	10.664904213566714
-4.7	0.0013015194797664797	10.4894002108687
-4.6	0.001653715056683757	10.312341985273017
-4.5	0.00209262938083015	10.133725715825499
-4.4	0.0026371206183875913	9.953549335997218
-4.3	0.0033094673762771257	9.77181272745274
-4.2	0.004135814529772602	9.588517931776058
-4.1	0.0051466339848808195	9.403669381680318
-4.0	0.006377188971046486	9.217274153486617
-3.9	0.0078679871851823	9.029342242558435
-3.8	0.009665204614518452	8.8398868637087
-3.7	0.011821058277177637	8.648924778577694
-3.6	0.014394102607221713	8.45647665213526
-3.5	0.017449420987197508	8.2625674405492
-3.4	0.021058681250380344	8.067226812753109
-3.3	0.02530002212638362	7.870489608076165
-3.2	0.030257736902951058	7.672396332340989
-3.1	0.0360217213481884	7.472993694786516
-3.0	0.042686655496687424	7.272335188083656
-2.9	0.050350893531282526	7.07048171354729
-2.8	0.05911504290583503	6.867502253345502
-2.7	0.06908022317901129	6.663474591105826
-2.6	0.08034600676237132	6.458486081740763
-2.5	0.09300805776912852	6.252634470504425
-2.4	0.10715550105324659	6.0460287602841625
-2.3	0.12286807081646507	5.83879012477722
-2.2	0.14021310609996615	5.6310528634489225
-2.1	0.1592424781763622	5.422965392128831
-2.0	0.1799895511994553	5.214691260346223
-1.9	0.20246629131373406	5.0064101833555865
-1.8	0.22666064950633194	4.798319072879177
-1.7	0.2525343486297595	4.59063304600315
-1.6	0.2800212041553995	4.383586386243612
-1.5	0.3090261005204773	4.177433424588814
-1.4	0.33942472989728373	3.9724493012668294
-1.3	0.3710641777743747	3.768930561187819
-1.2	0.4037644103232777	3.567195527603538
-1.1	0.4373206830388391	3.3675843896999935
-1.0	0.471506850127715	3.1704589311196214
-0.9	0.5060795114597751	2.976201818196846
-0.8	0.540782891007151	2.785215359893269
-0.7	0.5753543001344615	2.597919646956357
-0.6	0.6095300036139073	2.4147499770114402
-0.5	0.6430512783141431	2.236153476514232
-0.4	0.6756704364910368	2.062584841504407
-0.3	0.7071565791198234	1.8945011385187065
-0.2	0.7373008507963956	1.7323556365021606
-0.1	0.7659209865885511	1.5765906813550166
0.0	0.792864972033883	1.427629677369862
0.1	0.8180136787913046	1.2858683038677845
0.2	0.8412823876117251	1.1516651686871782
0.3	0.8626211645704389	1.0253321792688548
0.4	0.8820141121057554	0.9071249908612398
0.5	0.8994775700203201	0.7972339622490591
0.6	0.9150573896250109	0.6957761029088075
0.7	0.928825443675536	0.6027885215792316
0.8	0.9408755633796264	0.5182238754186936
0.9	0.951319109997789	0.44194826392723674
1.0	0.9602803919723738	0.3737419094336014
1.1	0.967892129561784	0.3133028185189155
1.2	0.974291148949422	0.2602534350909396
1.3	0.9796144589529017	0.21415009118452627
1.4	0.9839958282945872	0.1744948561984744
1.5	0.987562942959357	0.14074920203422092
1.6	0.9904351842334119	0.11234876240430602
1.7	0.9927220313941495	0.08871838694192169
1.8	0.994522060813033	0.06928668459340659
1.9	0.9959224871789744	0.0534993166863476
2.0	0.9969991734917862	0.040830429048686646
2.1	0.9978170248582494	0.03079178768318347
2.2	0.9984306764450184	0.022939381815816298
2.3	0.9988853875460444	0.016877458342076455
2.4	0.999218060334399	0.01226013169458244
2.5	0.9994583121420862	0.008790856887430787
2.6	0.9996295426447178	0.006220151525251999
2.7	0.9997499507801205	0.004342002387592009
2.8	0.99983346945681	0.0029893973758563816
2.9	0.9998905982296079	0.002029392154307013
3.0	0.999929124570884	0.0013580632403084997
3.1	0.9999547326956536	0.0008956267240454175
3.2	0.9999715052018969	0.0005819244277391896
3.3	0.9999823269833983	0.00037240540436889023
3.4	0.9999892033343849	0.00023466603796109243
3.5	0.9999935051405517	0.00014555996666061017
3.6	0.999996153942294	8.885073800453393e-5
3.7	0.9999977587527445	5.335495095481997e-5
3.8	0.999998715153837	3.150992504966072e-5
3.9	0.9999992756365118	1.8295336628910887e-5
4.0	0.9999995985238894	1.0440282183645537e-5
4.1	0.9999997813186849	5.853534376462148e-6
4.2	0.999999882980121	3.2233713446792926e-6
4.3	0.9999999385036644	1.74276012483273e-6
4.4	0.9999999682737339	9.247951489425722e-7
4.5	0.9999999839376414	4.814778089413615e-7
4.6	0.9999999920227146	2.458490243855244e-7
4.7	0.9999999961148378	1.2307144930566557e-7
4.8	0.9999999981452534	6.037737993408595e-8
4.9	0.9999999991325814	2.9016641712272522e-8
5.0	0.9999999996026891	1.3655261106257047e-8
5.1	0.9999999998218863	6.290034653622549e-9
5.2	0.999999999921972	2.8348004682277e-9
5.3	0.9999999999665422	1.24945503919942e-9
5.4	0.9999999999857151	5.383387097979968e-10
5.5	0.9999999999940947	2.2663731224766755e-10
5.6	0.9999999999975263	9.318537710260362e-11
5.7	0.9999999999991636	3.740245106321232e-11
5.8	0.9999999999995766	1.4648031249223434e-11
5.9	0.9999999999999372	5.594635438088898e-12
6.0	0.9999999999999308	2.082857234208443e-12


==> data/a2_ula_vM_aligned-K-0.0-n-2-inc-60.csv <==
-10.0	6.697017142388842e-21	24.80271034106763
-9.9	1.1843665538377541e-20	24.71808851821385
-9.8	2.0904522126103157e-20	24.632585628858305
-9.7	3.682433164417037e-20	24.54619056049631
-9.6	6.473826316347358e-20	24.458892006677342
-9.5	1.1358203968647654e-19	24.370678463797958
-9.4	1.9887103044791476e-19	24.281538227879196
-9.3	3.474859899954928e-19	24.19145939130176
-9.2	6.058952430746182e-19	24.100429839508127
-9.1	1.0542477577389935e-18	24.008437247667427
-9.0	1.830471771743393e-18	23.91546907732352
-8.9	3.1713835788246752e-18	23.821512572997644
-8.8	5.482642769823357e-18	23.726554758777937
-8.7	9.45750297592724e-18	23.630582434873936
-8.6	1.6277892345686043e-17	23.53358217415049
-8.5	2.7954044883797715e-17	23.435540318649938
-8.4	4.789668541354284e-17	23.33644297608216
-8.3	8.187851403474355e-17	23.236276016316634
-8.2	1.396456356097113e-16	23.13502506784856
-8.1	2.3761113656225715e-16	23.03267551426552
-8.0	4.033454534069293e-16	22.929212490729018
-7.9	6.830417962496086e-16	22.824620880409338
-7.8	1.1538936151914795e-15	22.718885310986696
-7.7	1.9445589814817154e-15	22.611990151138446
-7.6	3.268900149955926e-15	22.503919507031252
-7.5	5.481451029415732e-15	22.394657218868502
-7.4	9.16834131305584e-15	22.284186857459698
-7.3	1.529590554618422e-14	22.172491720830372
-7.2	2.5452852914042786e-14	22.05955483089115
-7.1	4.2243713940707257e-14	21.945358930164858
-7.0	6.992611358216631e-14	21.829886478590172
-6.9	1.1543978469457706e-13	21.713119650411517
-6.8	1.9006292532722866e-13	21.595040331165972
-6.7	3.1206989758030803e-13	21.475630114785716
-6.6	5.109818955350687e-13	21.354870300834122
-6.5	8.343431841425843e-13	21.232741891881982
-6.4	1.3584877438236961e-12	21.109225591060667
-6.3	2.2055887743839667e-12	20.984301799793776
-6.2	3.5705654858835005e-12	20.85795061574432
-6.1	5.7633995693072574e-12	20.7301518309949
-6.0	9.275453351408012e-12	20.60088493050505
-5.9	1.488303370321852e-11	20.470129090830692
-5.8	2.380853614505245e-11	20.337863179201214
-5.7	3.7970264619614776e-11	20.204065752939027
-5.6	6.036828405821055e-11	20.068715059289065
-5.5	9.56781289757506e-11	19.931789035682854
-5.4	1.5116083646802504e-10	19.7932653105009
-5.3	2.380524079972234e-10	19.65312120436516
-5.2	3.7367688390578793e-10	19.511333732038704
-5.1	5.846469630198992e-10	19.36787960497254
-5.0	9.116920981810403e-10	19.222735234580163
-4.9	1.4169113821266633e-9	19.075876736311578
-4.8	2.1946230239941427e-9	18.92727993459642
-4.7	3.387524242367436e-9	18.776920368756205
-4.6	5.210655730720347e-9	18.6247732999713
-4.5	7.986782104887088e-9	18.47081371941728
-4.4	1.21983904042472e-8	18.315016357671986
-4.3	1.8563760312913224e-8	18.15735569553295
-4.2	2.8147728004832066e-8	17.99780597638734
-4.1	4.252219634174154e-8	17.836341220233834
-4.0	6.399760173477487e-8	17.672935239634143
-3.9	9.595504967402965e-8	17.507561657638686
-3.8	1.4332049036553018e-7	17.34019392799542
-3.7	2.132381848592884e-7	17.17080535781085
-3.6	3.1602218177992196e-7	16.99936913291641
-3.5	4.664933364291072e-7	16.825858346206278
-3.4	6.858477668539129e-7	16.650246029240137
-3.3	1.0042533057569207e-6	16.472505187435402
-3.2	1.4644368466502868e-6	16.29260883920005
-3.1	2.126611568221536e-6	16.110530059400094
-3.0	3.075203672343884e-6	15.926242027592984
-2.9	4.427979070745805e-6	15.739718081501652
-2.8	6.3483476986093876e-6	15.550931776254972
-2.7	9.061843688054224e-6	15.359856949970803
-2.6	1.2878050670216337e-5	15.166467796328725
-2.5	1.8219570019335955e-5	14.970738944824143
-2.4	2.56600221281043e-5	14.772645549492736
-2.3	3.5973531288507155e-5	14.572163386979081
-2.2	5.019867491840514e-5	14.36926896485256
-2.1	6.972047457863132e-5	14.163939641289375
-2.0	9.63746596863843e-5	13.956153757223332
-1.9	0.00013257912629697954	13.74589078228499
-1.8	0.00018149821236278718	13.533131475925513
-1.7	0.0002472460725526129	13.31785806530355
-1.6	0.00033513599774706717	13.100054441658123
-1.5	0.00045198290463151604	12.879706377079248
-1.4	0.000606466315779258	12.656801763779228
-1.3	0.0008095608347226428	12.43133087818284
-1.2	0.0010750402478689421	12.20328667239905
-1.1	0.0014200597936598087	11.972665095867095
-1.0	0.0018658186586667312	11.739465450278516
-0.9	0.0024383012229864127	11.503690781134042
-0.8	0.0031690908358796665	11.265348309645407
-0.7	0.004096243849945644	11.024449908981998
-0.6	0.005265204238029311	10.781012629259353
-0.5	0.006729730415906133	10.535059275974108
-0.4	0.008552796077083168	10.286619046978945
-0.3	0.010807416250621725	10.035728233435885
-0.2	0.013577338936741463	9.78243099050404
-0.1	0.016957532273681818	9.526780183838563
0.0	0.021054388154594903	9.26883831814719
0.1	0.025985556640894792	9.008678554273189
0.2	0.03187932263222554	8.746385821137332
0.3	0.038873438353812365	8.482058028791132
0.4	0.04711333355734773	8.215807388275877
0.5	0.05674964099679913	7.947761843216588
0.6	0.06793499849966234	7.678066616789818
0.7	0.0808201210924367	7.406885875850462
0.8	0.09554917679552526	7.1344045114145205
0.9	0.11225454672928516	6.8608300311497485
1.0	0.13105110204834436	6.586394554839953
1.1	0.15203018402895221	6.311356897719071
1.2	0.17525352560900398	6.036004718767071
1.3	0.2007473984219704	5.760656701310246
1.4	0.22849730407164281	5.485664721189261
1.5	0.25844354730885244	5.211415943140597
1.6	0.29047802758395813	4.938334768548671
1.7	0.3244425609202666	4.66688453740781
1.8	0.36012899438981805	4.397568864125031
1.9	0.3972813009304014	4.130932461245692
2.0	0.4355997452452862	3.8675612779852826
2.1	0.4747470970132439	3.608081753220609
2.2	0.5143567426106218	3.3531589573351575
2.3	0.5540424200133222	3.1034933773474247
2.4	0.5934091835447713	2.8598160891807334
2.5	0.6320651060095659	2.622882065063289
2.6	0.6696331550931053	2.393461389141305
2.7	0.705762646473116	2.1723282072213177
2.8	0.7401396828315575	1.960247323697427
2.9	0.7724960373653456	1.7579584854110117
3.0	0.8026160300907771	1.5661585606757058
3.1	0.8303410687992904	1.385482029194435
3.2	0.8555716745194728	1.2164804356040921
3.3	0.8782669713683968	1.0596017075000963
3.4	0.8984417795419949	0.9151704707678289
3.5	0.9161615944240047	0.783370675369595
3.6	0.9315358527552593	0.6642319336833866
3.7	0.9447099693846994	0.5576209329870958
3.8	0.9558566700270023	0.4632390858235196
3.9	0.9651671454984078	0.38062721786064707
4.0	0.9728425138675769	0.30917757992170636
4.1	0.9790860053709781	0.2481528560371983
4.2	0.9840961898438391	0.19671119568236659
4.3	0.9880614583697052	0.1539357144903783
4.4	0.9911558606357375	0.11886647189100136
4.5	0.9935362968245374	0.09053271583122016
4.6	0.99534097570937	0.06798321931675082
4.7	0.9966889841131451	0.05031281377585546
4.8	0.9976807696457836	0.03668370197201355
4.9	0.9983993183553153	0.026340729934480275
5.0	0.9989118092840487	0.01862042157318654
5.1	0.9992715448257031	0.012954145092084658
5.2	0.9995199843857379	0.008866221395016763
5.3	0.999688744085634	0.005968065051419985
5.4	0.9998014625153765	0.003949562258999067
5.5	0.9998754680354279	0.0025688573259443057
5.6	0.9999232141706674	0.0016415759070211684
5.7	0.9999534746822583	0.0010303028289765975
5.8	0.9999723083213261	0.000634896381875178
5.9	0.9999838154018333	0.00038399332969782374
6.0	0.99999071491996	0.00022786290125850078


==> data/a2_ula_vM_aligned-K-0.0-n-2.csv <==
-6.0	1.0991806515053657e-9	18.471858603202005
-5.9	1.6791744144631352e-9	18.33324078296298
-5.8	2.556989298122428e-9	18.193128849065324
-5.7	3.881086606154366e-9	18.051501553560353
-5.6	5.871564263578823e-9	17.908337384058164
-5.5	8.853497853333891e-9	17.763614569533292
-5.4	1.3305182658064121e-8	17.617311087125557
-5.3	1.992763523082517e-8	17.469404670015912
-5.2	2.974428381235509e-8	17.319872816497615
-5.1	4.424332190102888e-8	17.168692800338587
-5.0	6.558005885088718e-8	17.015841682575644
-4.9	9.686322257946923e-8	16.86129632486409
-4.8	1.425581344251275e-7	16.705033404542515
-4.7	2.0905173595387946e-7	16.547029431563228
-4.6	3.054405617026405e-7	16.38726076748373
-4.5	4.44624133778516e-7	16.225703646703703
-4.4	6.448144207836555e-7	16.062334200166266
-4.3	9.316088278009022e-7	15.897128481763016
-4.2	1.340821947951326e-6	15.730062497712552
-4.1	1.922332747040653e-6	15.561112239147011
-4.0	2.7452822002819277e-6	15.390253718327614
-3.9	3.905055386351214e-6	15.21746300870098
-3.8	5.532605884814489e-6	15.042716289282808
-3.7	7.806833639175471e-6	14.865989893733355
-3.6	1.0970915121738004e-5	14.687260364597712
-3.5	1.5353711563754513e-5	14.50650451321832
-3.4	2.139765173430695e-5	14.323699485869506
-3.3	2.9694803920601903e-5	14.138822836737942
-3.2	4.103321944170378e-5	13.951852608415619
-3.1	5.645604676059092e-5	13.762767420655083
-3.0	7.733637691795929e-5	13.571546568198524
-2.9	0.0001054712784137278	13.378170128596617
-2.8	0.00014319899697226267	13.182619081001878
-2.7	0.00019354380860000283	12.984875437030663
-2.6	0.00026039348849873234	12.784922384919433
-2.5	0.000348714747240674	12.582744448270528
-2.4	0.00046481222922423545	12.378327660882512
-2.3	0.0006166366924446159	12.171659759265578
-2.2	0.0008141477042297354	11.962730394572459
-2.1	0.0010697354929097781	11.751531365949681
-2.0	0.0013987053779545185	11.53805687737696
-1.9	0.0018198263436526717	11.32230382035507
-1.8	0.0023559427087115658	11.104272084976479
-1.7	0.0030346443741464746	10.883964902158274
-1.6	0.0038889867285435116	10.661389220052024
-1.5	0.004958245919851207	10.436556117915474
-1.4	0.006288688893550252	10.209481260972408
-1.3	0.007934330456439674	9.980185400077943
-1.2	0.0099576418610228	9.748694920263443
-1.1	0.012430167341950042	9.515042442476295
-1.0	0.01543299712721476	9.279267483096879
-0.9	0.019057038278124334	9.041417175976312
-0.8	0.02340301899660014	8.801547061912009
-0.7	0.028581158590587127	8.559721950496883
-0.6	0.03471043499317565	8.31601685927686
-0.5	0.04191738547571263	8.070518034880246
-0.4	0.050334384809819235	7.82332406041053
-0.3	0.06009735928287743	7.574547052671935
-0.2	0.07134291506760386	7.324313951768982
-0.1	0.08420488553372613	7.072767904138767
0.0	0.09881033374040317	6.8200697379901785
0.1	0.11527508260787325	6.566399527455043
0.2	0.1336988845444052	6.311958238043697
0.3	0.15416038247533143	6.05696944148738
0.4	0.17671205254263156	5.801681082100116
0.5	0.20137535212480565	5.5463672695336275
0.6	0.22813632191339142	5.291330063842714
0.7	0.2569419042612564	5.036901207956146
0.8	0.28769723894088745	4.7834437498554925
0.9	0.32026417951767483	4.531353481840645
1.0	0.3544612374996911	4.281060107321469
1.1	0.39006510730979715	4.033028026846265
1.2	0.42681385447003295	3.7877566150547204
1.3	0.46441176536989676	3.545779839888451
1.4	0.502535764274594	3.307665056069894
1.5	0.5408432078254761	3.074010788584554
1.6	0.5789807760760042	2.845443311372891
1.7	0.6165940993664952	2.6226118250951114
1.8	0.6533376990098043	2.406182049783078
1.9	0.6888847828560083	2.196828078094182
2.0	0.7229364285867209	1.9952223873801513
2.1	0.7552297103310878	1.8020239881985172
2.2	0.7855443773188598	1.6178647957815049
2.3	0.8137077738785654	1.4433344495912899
2.4	0.8395977924738127	1.2789639704563145
2.5	0.8631437680357421	1.1252088258616693
2.6	0.8843253436002064	0.9824321566287644
2.7	0.9031694546345879	0.8508890812564683
2.8	0.9197456832910952	0.7307131116224451
2.9	0.934160316369948	0.6219057577001756
3.0	0.9465494962904234	0.5243303441389159
3.1	0.957071879557969	0.43771089088091314
3.2	0.9659012120661121	0.36163662049400125
3.3	0.9732191972135328	0.2955722618288396
3.4	0.9792089763525214	0.23887385826965304
3.5	0.9840494678923795	0.19080931149240962
3.6	0.9879107291255764	0.15058246046536494
3.7	0.9909504210381446	0.11735917169766576
3.8	0.9933113780417007	0.09029374897520791
3.9	0.9951202173758722	0.06855398455854152
4.0	0.9964868706918155	0.05134336599413143
4.1	0.9975048851336337	0.037919292188631104
4.2	0.9982523231152233	0.02760658657054349
4.3	0.9987930874953115	0.019806060696490525
4.4	0.9991785093108655	0.013998316740537378
4.5	0.9994490551936888	0.009743332220590793
4.6	0.9996360375225131	0.006676614215878836
4.7	0.9997632387127685	0.004502833264614704
4.8	0.9998483889937128	0.0029878578075285067
4.9	0.999904462266227	0.0019500306210755304
5.0	0.9999407757956319	0.001251388368874749
5.1	0.9999638958453393	0.0007893543604517465
5.2	0.9999783628604637	0.0004892593026529178
5.3	0.9999872568806074	0.00029788520740517285
5.4	0.9999926272282932	0.00017809613695403208
5.5	0.9999958110225863	0.00010452156211574532
5.6	0.9999976635968847	6.019358682006264e-5
5.7	0.9999987212451351	3.400411345927545e-5
5.8	0.9999993134674072	1.883606993423917e-5
5.9	0.9999996385900474	1.0227372414880071e-5
6.0	0.9999998135197764	5.441099397378674e-6


==> data/a2_ula_vM_aligned-K-0.0-n-20-inc-30.csv <==
-10.0	4.219069095985794e-5	10.846303741276026
-9.9	5.4091263820114105e-5	10.735619345974404
-9.8	6.917123076531536e-5	10.623878452011061
-9.7	8.822692349799026e-5	10.511068897603618
-9.6	0.00011223886820494894	10.39717862469456
-9.5	0.00014241018998613955	10.282195705502595
-9.4	0.00018021191904092436	10.166108371561783
-9.3	0.00022743615951571883	10.048905045416905
-9.2	0.00028625814620062453	9.930574375220163
-9.1	0.00035930826397099325	9.811105272463239
-9.0	0.00044975513358680886	9.69048695312936
-8.9	0.0005614008675956709	9.568708982528378
-8.8	0.00069878956298532	9.44576132415061
-8.7	0.0008673300130944789	9.321634392864507
-8.6	0.0010734334794699036	9.196319112821898
-8.5	0.001324667153483326	9.069806980485497
-8.4	0.0016299236458247582	8.942090133183441
-8.3	0.00199960645798407	8.81316142367194
-8.2	0.002445830902552055	8.683014501189867
-8.1	0.0029826393394408856	8.551643899555014
-8.0	0.0036262288759532353	8.419045132893618
-7.9	0.004395188836320003	8.285214799565559
-7.8	0.005310744343070462	8.150150695050343
-7.7	0.006397001273827172	8.013851934430104
-7.6	0.0076811866786978345	7.876319085244009
-7.5	0.0091938774876617	7.737554311574306
-7.4	0.01096920903529123	7.597561530174093
-7.3	0.013045053626465483	7.456346579582596
-7.2	0.015463158113072455	7.313917403174568
-7.1	0.01826922831386074	7.170284247155998
-7.0	0.02151294716193432	7.025459874557421
-6.9	0.025247912790562495	6.8794597962966
-6.8	0.029531482459508294	6.732302520428403
-6.7	0.034424508373992274	6.5840098206862345
-6.6	0.039990952151967234	6.434607025441249
-6.5	0.04629736603846468	6.284123328149591
-6.4	0.053412231026561854	6.1325921203244995
-6.3	0.06140514487858123	5.980051347966706
-6.2	0.07034585668075315	5.826543892253037
-6.1	0.08030314900775946	5.672117975096172
-6.0	0.09134357397977708	5.516827589947831
-5.9	0.10353005536682472	5.360732957822732
-5.8	0.11692037531572146	5.203901008191789
-5.7	0.13156557101965524	5.046405883744294
-5.6	0.1475082735074059	4.8883294674089415
-5.5	0.16478102738118083	4.729761929146925
-5.4	0.1834046364629259	4.5708022890487765
-5.3	0.20338658553879124	4.411558992001403
-5.2	0.22471959236490255	4.252150487776419
-5.1	0.24738034642559334	4.092705808649787
-5.0	0.2713284912891171	3.9333651346741223
-4.9	0.2965059054960995	3.7742803344344056
-4.8	0.32283633252921495	3.615615466511499
-4.7	0.3502254034445219	3.4575472239668446
-4.6	0.3785610862144622	3.3002653009748633
-4.5	0.40771458388536796	3.143972657290959
-4.4	0.43754168960427686	2.9888856526543583
-4.3	0.467884590862008	2.835234019585924
-4.2	0.4985740985416154	2.6832606395503538
-4.1	0.5294322592102637	2.5332210842473804
-4.0	0.5602752924999651	2.385382881408337
-3.9	0.5909167799584514	2.240024462844452
-3.8	0.6211710186538045	2.097433752636376
-3.7	0.6508564425120231	1.957906355219746
-3.6	0.6797990078216904	1.8217433076743508
-3.5	0.7078354369724257	1.6892483681344626
-3.4	0.7348162166646816	1.5607248235235183
-3.3	0.760608253672961	1.4364718152277876
-3.2	0.7850971025324982	1.3167802010920446
-3.1	0.808188694919961	1.2019279962840528
-3.0	0.8298105192400691	1.0921754636546435
-2.9	0.8499122201940419	0.9877599553373264
-2.8	0.8684656107782859	0.888890639950181
-2.7	0.8854641121058572	0.7957432817472614
-2.6	0.9009216584475627	0.7084552666913408
-2.5	0.914871124782797	0.6271210924648369
-2.4	0.9273623509698914	0.5517885515399041
-2.3	0.9384598494809178	0.4824558352837914
-2.2	0.9482402919262304	0.4190697700432912
-2.1	0.9567898731522028	0.36152536171195215
-2.0	0.9642016502644378	0.3096667733481786
-1.9	0.9705729481239955	0.2632897930023413
-1.8	0.9760029129995486	0.22214576987932835
-1.7	0.9805902830587606	0.1859469121617727
-1.6	0.9844314291174614	0.15437275640472425
-1.5	0.9876187025730971	0.12707754415988975
-1.4	0.9902391107487175	0.10369818379731957
-1.3	0.9923733238964718	0.08386244036472228
-1.2	0.9940950037219152	0.06719698751512834
-1.1	0.9954704310650138	0.05333497394273303
-1.0	0.9965584008555404	0.04192280032576428
-0.9	0.9974103457418313	0.03262586669651777
-0.8	0.9980706460158961	0.025133127673393898
-0.7	0.9985770823158074	0.019160376261221634
-0.6	0.9989613888761419	0.014452258133058239
-0.5	0.9992498682640506	0.010783090573782964
-0.4	0.999464033165941	0.007956618407122303
-0.3	0.9996212463262808	0.005804880141303397
-0.2	0.9997353356929101	0.004186380307493207
-0.1	0.9998171677902542	0.0029837695128039792
0.0	0.9998751679119927	0.0021012245610734985
0.1	0.9999157807407957	0.0014617005369323272
0.2	0.9999438691327992	0.0010041988235476495
0.3	0.9999630521898432	0.000681163367179053
0.4	0.9999759861587072	0.00045608538657300853
0.5	0.9999845933656479	0.0003013667379949048
0.6	0.999990245340594	0.00019646608181545912
0.7	0.999993906632375	0.0001263308717816944
0.8	0.9999962457430401	8.010233829194697e-5
0.9	0.9999977191860725	5.006985763039781e-5
1.0	0.9999986340635	3.084480923363889e-5
1.1	0.9999991938442827	1.872142306564322e-5
1.2	0.9999995312669424	1.1192327704111357e-5
1.3	0.9999997315781521	6.588669749969151e-6
1.4	0.9999998486574091	3.818026544250676e-6
1.5	0.9999999160121789	2.177254671458708e-6
1.6	0.9999999541388003	1.2214362917636676e-6
1.7	0.9999999753679759	6.738804794614059e-7
1.8	0.9999999869908428	3.6551183960063577e-7
1.9	0.9999999932466782	1.948405748074932e-7
2.0	0.9999999965551213	1.0203903557142447e-7
2.1	0.9999999982739587	5.248178108248513e-8
2.2	0.9999999991508756	2.650018808107733e-8
2.3	0.9999999995899898	1.3131881255342874e-8
2.4	0.9999999998057157	6.383787601652794e-9
2.5	0.9999999999098299	3.0432363484217266e-9
2.6	0.9999999999589746	1.4220907180407157e-9
2.7	0.9999999999814746	6.511456125726976e-10
2.8	0.9999999999921072	2.920176657002952e-10
2.9	0.9999999999964687	1.282145742958988e-10
3.0	0.9999999999984956	5.509040985149829e-11
3.1	0.9999999999993111	2.3154422169190122e-11
3.2	0.9999999999998225	9.515159267315666e-12
3.3	0.9999999999998673	3.821403856533309e-12
3.4	1.0000000000000717	1.499169834486691e-12
3.5	1.0000000000001026	5.742375658218203e-13
3.6	0.9999999999998807	2.146508319851636e-13
3.7	0.9999999999998475	7.826300448466651e-14
3.8	0.9999999999999042	2.7818998653088012e-14
3.9	0.9999999999999472	9.635201697167336e-15
4.0	0.9999999999999973	3.249996604229699e-15
4.1	0.999999999999968	1.0670168294843762e-15
4.2	1.0000000000000902	3.4078803078104267e-16
4.3	1.000000000000063	1.0582185981600026e-16
4.4	1.0000000000001168	3.192952749551382e-17
4.5	1.0000000000001266	9.355744477283053e-18
4.6	1.0000000000000673	2.6605427885350234e-18
4.7	0.9999999999999543	7.338375348455961e-19
4.8	0.9999999999999445	1.9619750432362245e-19
4.9	0.9999999999999988	5.081258480824974e-20
5.0	1.0000000000000222	1.2739367827447736e-20
5.1	1.0000000000000184	3.0898104154951843e-21
5.2	1.0000000000000608	7.2447881855935375e-22
5.3	1.0000000000000828	1.64106522530783e-22
5.4	0.999999999999911	3.5885781720225865e-23
5.5	0.9999999999999298	7.570057201104484e-24
5.6	0.9999999999999135	1.5393358504276019e-24
5.7	0.99999999999999	3.015058833915092e-25
5.8	0.9999999999999448	5.683952045002459e-26
5.9	1.0000000000000422	1.0305153168657191e-26
6.0	0.9999999999999822	1.7953877051938138e-27


==> data/a2_ula_vM_aligned-K-0.0-n-20-inc-60.csv <==
-10.0	2.720547606638453e-14	16.346737539573958
-9.9	3.961004395799525e-14	16.282988860570132
-9.8	5.75856997519567e-14	16.218802576503464
-9.7	8.359492234928405e-14	16.154173129140453
-9.6	1.2117042051345137e-13	16.089094869622613
-9.5	1.7537201053172986e-13	16.023562056985366
-9.4	2.5343484230867033e-13	15.957568856680322
-9.3	3.656874900838997e-13	15.891109339088485
-9.2	5.268499387782457e-13	15.824177478011364
-9.1	7.578653622302337e-13	15.75676714915475
-9.0	1.0884805204609162e-12	15.68887212861305
-8.9	1.5608740637262136e-12	15.620486091335097
-8.8	2.234748862883651e-12	15.551602609590981
-8.7	3.194465752716098e-12	15.482215151431145
-8.6	4.559018200133313e-12	15.412317079140651
-8.5	6.495952694281867e-12	15.341901647703484
-8.4	9.240758310706023e-12	15.270962003252645
-8.3	1.3123821748802422e-11	15.199491181537203
-8.2	1.860782619955953e-11	15.127482106385942
-8.1	2.6339537633381223e-11	15.054927588180425
-8.0	3.722136967557411e-11	14.981820322358388
-7.9	5.251008076636673e-11	14.908152887886196
-7.8	7.395261163597575e-11	14.83391774580155
-7.7	1.0397265242786792e-10	14.759107237755599
-7.6	1.4592634895768817e-10	14.683713584561481
-7.5	2.0445202899251027e-10	14.607728884805503
-7.4	2.859474957501128e-10	14.531145113473881
-7.3	3.992200117420229e-10	14.453954120622845
-7.2	5.56369518125696e-10	14.37614763009858
-7.1	7.73986126309639e-10	14.297717238299366
-7.0	1.074770072790202e-9	14.218654413005915
-6.9	1.4897182127358782e-9	14.138950492269599
-6.8	2.06106841738664e-9	14.058596683374686
-6.7	2.8462553828299745e-9	13.977584061881043
-6.6	3.923212782321226e-9	13.895903570759856
-6.5	5.397463069939818e-9	13.813546019622283
-6.4	7.411574799028518e-9	13.730502084064366
-6.3	1.0157747236940918e-8	13.646762305127417
-6.2	1.3894514956960017e-8	13.562317088894014
-6.1	1.8968865609021327e-8	13.47715670622895
-6.0	2.584545058477916e-8	13.391271292692615
-5.9	3.5145063749057756e-8	13.304650848601824
-5.8	4.769519635724885e-8	13.217285239314863
-5.7	6.459628204267484e-8	13.129164195707242
-5.6	8.730826786787491e-8	13.040277314889408
-5.5	1.1776343921453988e-7	12.950614061164956
-5.4	1.5851305275213226e-7	12.860163767274942
-5.3	2.129173716508391e-7	12.768915635930876
-5.2	2.853912455235716e-7	12.676858741678798
-5.1	3.8172054791830863e-7	12.583982033116778
-5.0	5.094687116760754e-7	12.490274335497078
-4.9	6.784974466554776e-7	12.395724353752037
-4.8	9.016316720849894e-7	12.300320675970058
-4.7	1.1955059642610004e-6	12.204051777372598
-4.6	1.5816386593066187e-6	12.10690602482757
-4.5	2.0877904449565795e-6	12.00887168195085
-4.4	2.74967714542231e-6	11.909936914838323
-4.3	3.6131218058912968e-6	11.810089798491314
-4.2	4.736749508508334e-6	11.709318324004558
-4.1	6.195350019551622e-6	11.607610406523552
-4.0	8.084058821431982e-6	11.504953894154044
-3.9	1.0523536773731423e-5	11.40133657776203
-3.8	1.3666363025978477e-5	11.296746201851755
-3.7	1.7704895287820623e-5	11.19117047656087
-3.6	2.2880896515261582e-5	11.084597090878184
-3.5	2.9497277763110844e-5	10.97701372718857
-3.4	3.7932363512251674e-5	10.86840807725698
-3.3	4.8657148139003484e-5	10.758767859776421
-3.2	6.225608001941886e-5	10.648080839604942
-3.1	7.945198238374596e-5	10.536334848846773
-3.0	0.00010113579634944999	10.423517809918403
-2.9	0.00012840190994097738	10.309617760783887
-2.8	0.00016258991508431796	10.194622882532164
-2.7	0.0002053337095474378	10.078521529493882
-2.6	0.00025861892873719474	9.961302262128928
-2.5	0.0003248497483502948	9.842953882893173
-2.4	0.0004069261373014068	9.723465475357706
-2.3	0.0005083326541827308	9.602826446862354
-2.2	0.0006332398616805835	9.481026574949723
-2.1	0.0007866193728919787	9.358056057984221
-2.0	0.0009743734310487956	9.233905570226923
-1.9	0.0012034797491285926	9.108566321795418
-1.8	0.0014821520865915478	8.982030123888041
-1.7	0.0018200167056981258	8.854289459728765
-1.6	0.0022283044183525487	8.725337561699352
-1.5	0.0027200573963107777	8.595168495179475
-1.4	0.0033103492647984217	8.463777249641327
-1.3	0.0040165162270266366	8.331159837595205
-1.2	0.004858396073698384	8.197313402030952
-1.1	0.005858570921201637	8.062236333024025
-1.0	0.00704260840573448	7.9259283942586745
-0.9	0.008439294855604114	7.788390860225772
-0.8	0.010080852698284912	7.649626664949911
-0.7	0.012003133068207269	7.50964056309762
-0.6	0.014245773314445745	7.368439304420132
-0.5	0.01685230792112541	7.226031822488066
-0.4	0.01987022031746242	7.082429438743618
-0.3	0.023350922246310753	6.937646082922215
-0.2	0.027349646866438697	6.79169853092429
-0.1	0.03192524167599586	6.644606661249597
0.0	0.03713984775437854	6.496393731075674
0.1	0.04305845282066748	6.347086673115354
0.2	0.0497483072725331	6.196716414245301
0.3	0.0572781947780927	6.045318216933822
0.4	0.06571755217710964	5.892932044313858
0.5	0.07513543743093547	5.739602949611217
0.6	0.08559934912123861	5.5853814904376815
0.7	0.09717390646695091	5.430324168134027
0.8	0.10991940490679439	5.2744938920163005
0.9	0.12389026880857826	5.117960467869489
1.0	0.1391334296069196	4.960801109435865
1.1	0.1556866643814878	4.803100970936193
1.2	0.17357693624019324	4.644953697705307
1.3	0.19281878354916743	4.4864619909754095
1.4	0.2134128096601027	4.327738181480937
1.5	0.23534432798709562	4.168904805046358
1.6	0.25858221869376025	4.0100951714622335
1.7	0.2830780525864463	3.8514539158751884
1.8	0.30876553478860375	3.693137519483351
1.9	0.3355603152689063	3.5353147836498544
2.0	0.3633602052111634	3.378167238488415
2.1	0.39204582769659874	3.2218894637736293
2.2	0.4214817183463064	3.066689296481516
2.3	0.4515178769019855	2.9127878957295477
2.4	0.4819917546510688	2.7604196323061023
2.5	0.5127306457967511	2.6098317666420234
2.6	0.5435544340769713	2.4612838762179847
2.7	0.5742786299654957	2.3150469913399996
2.8	0.6047176194811893	2.1714023973472463
2.9	0.6346880338186921	2.0306400621092533
3.0	0.6640121404853702	1.8930566507000393
3.1	0.6925211518920885	1.7589530948303778
3.2	0.7200583470474522	1.6286316937653735
3.3	0.7464819061520582	1.5023927363066578
3.4	0.7716673666670105	1.3805306505671617
3.5	0.7955096224183351	1.2633297097133427
3.6	0.8179244040771352	1.1510593475165845
3.7	0.838849199071089	1.0439691667482724
3.8	0.8582435907301222	0.9422837550703308
3.9	0.8760890191459235	0.8461974553292316
4.0	0.8923879886131075	0.7558692676773443
4.1	0.9071627675021626	0.6714180868263588
4.2	0.9204536448707844	0.5929184956936672
4.3	0.9323168231212897	0.5203973433988934
4.4	0.9428220368471273	0.4538313279836472
4.5	0.9520499941819949	0.39314578014224855
4.6	0.9600897383859119	0.3382148027570935
4.7	0.9670360240989572	0.2888628628764118
4.8	0.9729867951682665	0.24486786070748026
4.9	0.9780408397921138	0.20596561891732867
5.0	0.9822956848285141	0.17185565140276293
5.1	0.9858457753816164	0.14220799113689586
5.2	0.9887809692750354	0.11667078934965976
5.3	0.9911853597011462	0.09487834998907341
5.4	0.9931364241118779	0.07645923922091326
5.5	0.9947044839968653	0.061044112230443585
5.6	0.9959524491814038	0.04827292846616756
5.7	0.9969358119998893	0.037801278500259064
5.8	0.9977028512351173	0.029305615250488814
5.9	0.9982950031111228	0.022487262191199234
6.0	0.9987473564901392	0.017075153528738576


==> data/a2_ula_vM_aligned-K-0.0-n-20.csv <==
-6.0	4.116003235649093e-10	14.447304782136849
-5.9	5.735351432919912e-10	14.369457113628687
-5.8	7.97742566399474e-10	14.290984310379056
-5.7	1.1075863844463225e-9	14.211877821084844
-5.6	1.5349639537943013e-9	14.132128964521307
-5.5	2.1233325482224963e-9	14.05172892850362
-5.4	2.9317744748318353e-9	13.97066876894526
-5.3	4.040444650106594e-9	13.888939408992997
-5.2	5.557853387758434e-9	13.80653163827142
-5.1	7.63057915859384e-9	13.72343611223523
-5.0	1.0456190436336453e-8	13.639643351641542
-4.9	1.430039432043096e-8	13.5551437421613
-4.8	1.9519737389565948e-8	13.469927534134762
-4.7	2.659157995638902e-8	13.383984842490076
-4.6	3.6153572002792313e-8	13.297305646839032
-4.5	4.90555067147141e-8	13.20987979176977
-4.4	6.64272517576822e-8	13.121696987348297
-4.3	8.976750362958797e-8	13.032746809853467
-4.2	1.2105943096659387e-7	12.943018702779478
-4.1	1.6292093479251789e-7	12.852501978071622
-4.0	2.1879933766331481e-7	12.761185817734459
-3.9	2.932229160209346e-7	12.669059275696293
-3.8	3.9212492653617246e-7	12.576111280077052
-3.7	5.232597850762131e-7	12.482330635830582
-3.6	6.967359983412941e-7	12.387706027810102
-3.5	9.256965128952197e-7	12.2922260242961
-3.4	1.22718455451053e-6	12.195879081022595
-3.3	1.6232420357503146e-6	12.098653545748432
-3.2	2.1422984997573707e-6	12.000537663419957
-3.1	2.820921667664536e-6	11.90151958197276
-3.0	3.706016325987543e-6	11.801587358829305
-2.9	4.857576922671171e-6	11.700728968155166
-2.8	6.352121259053143e-6	11.59893230893368
-2.7	8.286958514284213e-6	11.496185213928367
-2.6	1.0785474972682083e-5	11.39247545961976
-2.5	1.400365568947465e-5	11.287790777176898
-2.4	1.8138100343732592e-5	11.182118864576546
-2.3	2.3435837045142212e-5	11.075447399963071
-2.2	3.020628914139063e-5	10.967764056315787
-2.1	3.883580723259317e-5	10.859056517606756
-2.0	4.980524154179189e-5	10.749312496506816
-1.9	6.371109816443883e-5	10.638519753811856
-1.8	8.129089580806441e-5	10.526666119717973
-1.7	0.00010345341629287744	10.413739517109269
-1.6	0.00013131462062507946	10.299727987022816
-1.5	0.00016624008055433494	10.184619716483574
-1.4	0.00020989485009953248	10.068403068901844
-1.3	0.00026430176863939534	9.951066617251499
-1.2	0.0003319092419240995	9.832599180276366
-1.1	0.00041566958381501746	9.712989861957558
-1.0	0.000519129012704726	9.5922280945435
-0.9	0.0006465303742155433	9.470303685423383
-0.8	0.00080292959674946	9.347206868183799
-0.7	0.0009943267685251955	9.222928358183326
-0.6	0.0012278125429893473	9.097459413043955
-0.5	0.0015117303224176316	8.970791898459732
-0.4	0.0018558543256865596	8.842918359767596
-0.3	0.0022715832045764506	8.713832099766575
-0.2	0.0027721483236986997	8.583527263294814
-0.1	0.0033728351545249053	8.451998929131959
0.0	0.004091215449024531	8.319243209802872
0.1	0.004947386952894368	8.18525735997463
0.2	0.005964216395951396	8.05003989406893
0.3	0.00716758037059165	7.9135907138874515
0.4	0.008586597495679492	7.775911247002442
0.5	0.010253843992056599	7.637004596755493
0.6	0.012205543504277189	7.496875704756781
0.7	0.01448172073959084	7.3555315268054615
0.8	0.017126307319397367	7.212981223223569
0.9	0.0201871872195486	7.069236364620789
1.0	0.02371616839319397	6.924311154139337
1.1	0.027768866711518715	6.778222667285705
1.2	0.03240448831291254	6.630991110436502
1.3	0.03768549691593081	6.482640099136174
1.4	0.04367715371228146	6.3331969572629445
1.5	0.050446919196361864	6.182693038124034
1.6	0.05806370876884484	6.0311640684354275
1.7	0.06659699722009214	5.8786505160608735
1.8	0.07611577126115786	5.72519798217972
1.9	0.08668733411095342	5.570857618389833
2.0	0.09837597168504704	5.415686568869901
2.1	0.11124149607130879	5.259748437444963
2.2	0.1253376885256538	5.103113778813444
2.3	0.1407106709840264	4.945860612646757
2.4	0.15739724177797562	4.788074958487144
2.5	0.1754232175542674	4.6298513884436305
2.6	0.1948018289898233	4.4712935935769345
2.7	0.21553222239011247	4.312514958521632
2.8	0.2375981222955304	4.153639137309813
2.9	0.2609667114414256	3.994800621500197
3.0	0.28558778353477987	3.836145289618023
3.1	0.3113932210314682	3.6778309243991214
3.2	0.3382968443478548	3.5200276816630707
3.3	0.3661946705943853	3.3629184915400185
3.4	0.3949656091422957	3.2066993695166737
3.5	0.4244726083025176	3.051579611241359
3.6	0.4545642525437662	2.8977818414605325
3.7	0.4850767934790451	2.745541883890099
3.8	0.515836580990287	2.595108415513931
3.9	0.5466628441024816	2.446742366024366
4.0	0.5773707553429803	2.3007160211306714
4.1	0.6077746982245016	2.1573117877539496
4.2	0.637691645963361	2.0168205801202546
4.3	0.6669445513438153	1.8795397890245347
4.4	0.6953656433689713	1.7457708026008332
4.5	0.7227995264296795	1.6158160563929926
4.6	0.7491059824014313	1.4899756038640117
4.7	0.774162385265164	1.3685432160427515
4.8	0.7978656513030142	1.251802040958003
4.9	0.8201336650143654	1.1400198795762675
5.0	0.8409061409268559	1.033444164525257
5.1	0.8601449033719928	0.9322967596799857
5.2	0.8778335890253449	0.836768730931033
5.3	0.8939767993348229	0.7470152686758263
5.4	0.9085987507642667	0.6631509678309276
5.5	0.9217414889314959	0.58524568813405
5.6	0.9334627473319309	0.5133212228641254
5.7	0.943833541748987	0.44734899491213925
5.8	0.9529355971117863	0.3872489732267863
5.9	0.9608587045131811	0.3328899593359531
6.0	0.9676981023012434	0.28409133380566215


==> data/a2_ula_vM_aligned-K-0.0-n-5-inc-30.csv <==
-10.0	2.441443085348605e-9	16.719577579087094
-9.9	3.5829869215208772e-9	16.599956973001884
-9.8	5.243749482670487e-9	16.479193766252823
-9.7	7.652885877741429e-9	16.357272190638245
-9.6	1.1137390948971651e-8	16.234176276898015
-9.5	1.6162360679053077e-8	16.10988985755046
-9.4	2.3387146653143456e-8	15.984396570340634
-9.3	3.3743385038937906e-8	15.857679862320193
-9.2	4.8543010034584954e-8	15.729722994628984
-9.1	6.962719783902509e-8	15.600509048043403
-9.0	9.957094665182047e-8	15.47002092936966
-8.9	1.4196295511538752e-7	15.338241378747702
-8.8	2.017869615391631e-7	15.205152977960928
-8.7	2.859391812342627e-7	15.070738159842655
-8.6	4.039274647242876e-7	14.934979218868387
-8.5	5.688119526614852e-7	14.797858323072012
-8.4	7.984651222700794e-7	14.659357527369437
-8.3	1.1172521641083704e-6	14.519458788457163
-8.2	1.5582617345032827e-6	14.378143981397317
-8.1	2.166253629321277e-6	14.23539491806795
-8.0	3.0015353516144906e-6	14.091193367657608
-7.9	4.1450356319850336e-6	13.945521079331156
-7.8	5.704911624256085e-6	13.798359807371636
-7.7	7.825109803729218e-6	13.649691338937432
-7.6	1.069640069036854e-5	13.49949752469904
-7.5	1.4570526536707387e-5	13.347760312654197
-7.4	1.9778241031732143e-5	13.1944617853817
-7.3	2.675218249320177e-5	13.039584201064274
-7.2	3.605570794728539e-5	12.883110038632235
-7.1	4.841902497074742e-5	12.725022047412063
-7.0	6.478418988066327e-5	12.565303301696117
-6.9	8.636079163154078e-5	12.403937260700134
-6.8	0.00011469440503171559	12.240907834403732
-6.7	0.00015175016598527175	12.07619945583207
-6.6	0.0002000140830402131	11.909797160381387
-6.5	0.00026261493681348333	11.741686672842986
-6.4	0.0003434698100705182	11.571854502860457
-6.3	0.00044745640898835495	11.40028804959742
-6.2	0.0005806153472062487	11.226975716485029
-6.1	0.000750385429547045	11.051907037000866
-6.0	0.0009658746472334691	10.875072812509769
-5.9	0.0012381690320076271	10.696465263262596
-5.8	0.001580680661243085	10.516078193830253
-5.7	0.002009534907896432	10.333907174263203
-5.6	0.0025439954398278827	10.149949738450186
-5.5	0.003206923451969444	9.964205601233559
-5.4	0.0040252651352956	9.77667689599947
-5.3	0.005030558441342388	9.587368434560606
-5.2	0.006259446810603574	9.396287991326647
-5.1	0.007754183751893748	9.203446613872083
-5.0	0.00956310808454848	9.008858962162236
-4.9	0.011741065431013317	8.81254367885482
-4.8	0.014349747371221437	8.614523793195518
-4.7	0.017457915795286192	8.41482716117451
-4.6	0.02114147672240292	8.21348694469583
-4.5	0.025483365543459206	8.010542132578365
-4.4	0.03057320467864569	7.806038106231282
-4.3	0.03650669542112989	7.600027252817383
-4.2	0.043384708655629704	7.392569628605638
-4.1	0.05131204454475465	7.1837336749494725
-4.0	0.06039583945025395	6.973596989108371
-3.9	0.07074360943500024	6.762247151414249
-3.8	0.08246093370378212	6.549782609762273
-3.7	0.09564879805564867	6.336313621276507
-3.6	0.11040063743515588	6.121963249761694
-3.5	0.126799137297225	5.906868415832707
-3.4	0.14491287481933396	5.691180994460342
-3.3	0.1647929018445859	5.4750689519590905
-3.2	0.1864693904584549	5.258717511072576
-3.1	0.20994847781108805	5.04233032872534
-3.0	0.2352094576521579	4.8261306660358825
-2.9	0.26220247060729585	4.6103625243515625
-2.8	0.2908468421975778	4.395291714161383
-2.7	0.3210302060717939	4.181206815854142
-2.6	0.3526085293941109	3.9684199824097677
-2.5	0.38540712786417686	3.7572675242700586
-2.4	0.4192227202125606	3.54811020621578
-2.3	0.45382652757323166	3.3413331753021303
-2.2	0.48896837394584164	3.1373454284150974
-2.1	0.5243816927592744	2.936578718755279
-2.0	0.5597892942507638	2.739485793359859
-1.9	0.5949097024830945	2.5465378503888796
-1.8	0.6294638325255763	2.358221106814542
-1.7	0.6631817507262473	2.1750323764897597
-1.6	0.695809246573394	1.9974735774390824
-1.5	0.7271139450945971	1.8260451177767616
-1.4	0.7568907047477158	1.6612381536933034
-1.3	0.7849660769192665	1.503525771612689
-1.2	0.8112016478905829	1.3533532198175293
-1.1	0.8354961397685612	1.2111274007592625
-1.0	0.8577862099537027	1.0772059299732653
-0.9	0.8780459549465374	0.951886164349166
-0.8	0.8962851893128648	0.8353946923315815
-0.7	0.9125466299768912	0.7278778499599656
-0.6	0.9269021658451095	0.6293938668289015
-0.5	0.9394484298549416	0.5399072426509192
-0.4	0.9503019129071011	0.459285898226005
-0.3	0.9595938658408554	0.3873015290903474
-0.2	0.9674652270504611	0.32363341772095483
-0.1	0.9740617910938177	0.2678757410090683
0.0	0.9795298001810436	0.21954816223825357
0.1	0.9840120991118115	0.17810924630795857
0.2	0.9876449484593389	0.14297201223962375
0.3	0.9905555445100721	0.11352076613729227
0.4	0.9928602506972631	0.089128263063043
0.5	0.9946635070231692	0.06917224040603819
0.6	0.9960573531567314	0.05305044872505777
0.7	0.9971214787081049	0.040193466889086954
0.8	0.9979237009641474	0.03007480463605991
0.9	0.9985207656228676	0.022218039263029673
1.0	0.9989593687432965	0.0162009746033022
1.1	0.9992773067384602	0.011657023645098411
1.2	0.9995046739953283	0.008274181903150102
1.3	0.9996650429535467	0.005792066531242086
1.4	0.9997765774850723	0.0039975445772499245
1.5	0.9998530459552691	0.002719468650690375
1.6	0.9999047142786935	0.0018229907199764752
1.7	0.9999391110472472	0.0012038485134380917
1.8	0.9999616660052816	0.0007829279965500223
1.9	0.9999762298071272	0.0005013119233829596
2.0	0.9999854872348448	0.0003159380083271022
2.1	0.9999912783273941	0.0001959170915093648
2.2	0.9999948424639477	0.00011950491389402805
2.3	0.9999969998995663	7.168129452793429e-5
2.4	0.9999982839268725	4.226621404168681e-5
2.5	0.9999990350724828	2.4490977598275105e-5
2.6	0.9999994668338393	1.3941160843520891e-5
2.7	0.9999997106080138	7.793336642692451e-6
2.8	0.99999984575589	4.27688953954937e-6
2.9	0.9999999193001226	2.3033389238280305e-6
3.0	0.9999999585700833	1.2168992335825878e-6
3.1	0.9999999791374767	6.304586942945988e-7
3.2	0.999999989699571	3.2018329937955907e-7
3.3	0.999999995015428	1.5933526108514638e-7
3.4	0.9999999976370645	7.766472181443643e-8
3.5	0.9999999989030408	3.7064495831089136e-8
3.6	0.9999999995012195	1.731150083119683e-8
3.7	0.9999999997781053	7.909875709999386e-9
3.8	0.9999999999034771	3.5340681400531074e-9
3.9	0.9999999999589742	1.5433287070587593e-9
4.0	0.9999999999829722	6.584517970632612e-10
4.1	0.9999999999931127	2.7432862115469303e-10
4.2	0.9999999999974161	1.1155654490253596e-10
4.3	0.9999999999990568	4.425747185128302e-11
4.4	0.999999999999817	1.7121116258970843e-11
4.5	1.000000000000066	6.4552521138580924e-12
4.6	1.0000000000001146	2.3708662476540433e-12
4.7	0.9999999999999853	8.477853392924981e-13
4.8	0.9999999999999567	2.949967182568539e-13
4.9	1.0000000000000413	9.983053124569931e-14
5.0	1.0000000000000504	3.2838395556068476e-14
5.1	1.0000000000000866	1.0493614885238321e-14
5.2	1.000000000000135	3.2556672714965228e-15
5.3	1.0000000000001112	9.800953464603057e-16
5.4	0.9999999999998728	2.8611876970668547e-16
5.5	0.9999999999998849	8.094775941045252e-17
5.6	0.9999999999998892	2.21803755760595e-17
5.7	1.000000000000012	5.882445631660594e-18
5.8	0.9999999999999422	1.5089868482886537e-18
5.9	1.0000000000000815	3.741614979027083e-19
6.0	1.0000000000000235	8.961493613786493e-20


==> data/a2_ula_vM_aligned-K-0.0-n-5-inc-60.csv <==
-10.0	1.235957231031669e-19	22.77346193706522
-9.9	2.08613379138144e-19	22.69416055981075
-9.8	3.5146673592720695e-19	22.614131436635535
-9.7	5.910474258480719e-19	22.533365391667104
-9.6	9.920853773209913e-19	22.45185309860884
-9.5	1.6620989422536784e-18	22.369585078108223
-9.4	2.7793177359514682e-18	22.286551695115072
-9.3	4.638582905764217e-18	22.202743156199322
-9.2	7.726635852896107e-18	22.1181495068321
-9.1	1.2845341733012778e-17	22.032760628637558
-9.0	2.1312920869151827e-17	21.946566236621123
-8.9	3.5291837221047806e-17	21.85955587635852
-8.8	5.832185579383475e-17	21.771718921164286
-8.7	9.618466894790784e-17	21.683044569235395
-8.6	1.5830309220269587e-16	21.593521840758687
-8.5	2.6000004687296205e-16	21.503139575015663
-8.4	4.2613704186355663e-16	21.411886427448312
-8.3	6.969605772802378e-16	21.319750866723233
-8.2	1.1374735945918184e-15	21.22672117176538
-8.1	1.852420663114541e-15	21.13278542878797
-8.0	3.0101904373888756e-15	21.03793152833101
-7.9	4.880846457847967e-15	20.94214716224367
-7.8	7.89648421912784e-15	20.84541982072764
-7.7	1.2746776076535582e-14	20.747736789352746
-7.6	2.052982648948475e-14	20.649085146068135
-7.5	3.298973196926099e-14	20.54945175825443
-7.4	5.288968702782544e-14	20.448823279780783
-7.3	8.459640165042784e-14	20.347186148090298
-7.2	1.3499301959541818e-13	20.24452658131734
-7.1	2.1490126273198455e-13	20.140830575446337
-7.0	3.4129067418766364e-13	20.03608390151822
-6.9	5.407009031563507e-13	19.93027210289604
-6.8	8.545279337772019e-13	19.823380492598165
-6.7	1.347165820932574e-12	19.715394150704945
-6.6	2.1185096540242707e-12	19.60629792186557
-6.5	3.3230988741955576e-12	19.496076412896315
-6.4	5.1993394554211604e-12	19.384713990508605
-6.3	8.113975409366975e-12	19.27219477915853
-6.2	1.2629558199771263e-11	19.15850265904909
-6.1	1.9606486565665163e-11	19.04362126430208
-6.0	3.035684018398566e-11	18.92753398132636
-5.9	4.687555038028985e-11	18.81022394736261
-5.8	7.2186653753134e-11	18.691674049300865
-5.7	1.1086020317733574e-10	18.57186692272688
-5.6	1.697813565838111e-10	18.450784951271018
-5.5	2.592907716672975e-10	18.328410266260956
-5.4	3.9486972315708845e-10	18.204724746735334
-5.3	5.996214005716193e-10	18.079710019832373
-5.2	9.079115539668461e-10	17.953347461609958
-5.1	1.370690863865228e-9	17.82561819833029
-5.0	2.0632473096175478e-9	17.696503108260863
-4.9	3.0964558796282432e-9	17.56598282403949
-4.8	4.6330415455735324e-9	17.434037735660983
-4.7	6.9109990855009395e-9	17.300647994144345
-4.6	1.0277187313042276e-8	17.165793515949705
-4.5	1.523532614541882e-8	17.029453988215224
-4.4	2.2514294015335584e-8	16.891608874891496
-4.3	3.316491170455308e-8	16.752237423861835
-4.2	4.869651975029186e-8	16.611318675155598
-4.1	7.126888933570886e-8	16.46883147030175
-4.0	1.0396071414915757e-7	16.324754463046986
-3.9	1.5114358146220739e-7	16.17906613142356
-3.8	2.190005136618972e-7	16.031744791410468
-3.7	3.162416655607114e-7	15.882768612286418
-3.6	4.5508751006111496e-7	15.73211563383989
-3.5	6.526130267357997e-7	15.579763785623603
-3.4	9.3257647399118e-7	15.425690908437055
-3.3	1.327895031004688e-6	15.269874778258394
-3.2	1.8839790360179502e-6	15.112293132849302
-3.1	2.6631991843535225e-6	14.95292370129956
-3.0	3.750839720598524e-6	14.791744236774996
-2.9	5.262988565576341e-6	14.62873255279409
-2.8	7.356935973855014e-6	14.463866563359513
-2.7	1.024480044999121e-5	14.297124327315991
-2.6	1.4211278038390046e-5	14.128484097350059
-2.5	1.963662231711334e-5	13.957924374063909
-2.4	2.7026210486456778e-5	13.785423965628011
-2.3	3.704833782154553e-5	13.610962053561067
-2.2	5.05822087533231e-5	13.434518265186345
-2.1	6.877845579931969e-5	13.256072753487691
-2.0	9.313491189383168e-5	13.075606285019726
-1.9	0.0001255907772661693	12.893100336702416
-1.8	0.00016864274297845617	12.708537202347545
-1.7	0.0002254870365615711	12.521900109880146
-1.6	0.000300191709429585	12.333173350301777
-1.5	0.0003979037498200212	12.14234241955047
-1.4	0.0005250957272564446	11.949394174518028
-1.3	0.0006898565923415844	11.754317004619136
-1.2	0.000902230895819356	11.557101020434626
-1.1	0.0011746099707687684	11.357738261090851
-1.0	0.0015221774525212843	11.156222922216202
-0.9	0.0019634098011601054	10.952551606449859
-0.8	0.0025206301543445418	10.74672359870398
-0.7	0.0032206107989531784	10.538741168521979
-0.6	0.00409521575734988	10.328609902127273
-0.5	0.005182070421492927	10.116339066942311
-0.4	0.006525239868840196	9.901942011576306
-0.3	0.008175891555055319	9.685436604520103
-0.2	0.010192911674631861	9.4668457149886
-0.1	0.012643437877312294	9.246197739587572
0.0	0.01560326458848313	9.023527178635302
0.1	0.019157071372249784	8.798875266217557
0.2	0.02339842015264857	8.572290658062096
0.3	0.028429464315163237	8.343830181494168
0.4	0.034360312430572755	8.113559651628497
0.5	0.04130799227675344	7.881554757830322
0.6	0.049394967629612624	7.64790202416473
0.7	0.05874717148760211	7.41269984703134
0.8	0.06949153533160209	7.176059612390051
0.9	0.08175301477921278	6.938106893852053
1.0	0.09565113730040437	6.698982731337321
1.1	0.11129612684615033	6.458844987930364
1.2	0.1287846921651832	6.217869779777431
1.3	0.14819559866940174	5.976252970370642
1.4	0.16958517591954053	5.7342117160467545
1.5	0.19298294178535752	5.491986043978066
1.6	0.21838754747385486	5.2498404370334235
1.7	0.2457632623016584	5.008065391616094
1.8	0.27503722083110826	4.766978904670957
1.9	0.3060976457864805	4.52692783452129
2.0	0.3387932366319762	4.288289066902469
2.1	0.37293387543752515	4.051470402784429
2.2	0.40829274929112386	3.816911068425379
2.3	0.44460992397927246	3.5850817313098133
2.4	0.48159733001546917	3.3564838889611432
2.5	0.5189450436114771	3.1316484824774213
2.6	0.5563286669373871	2.9111335747786984
2.7	0.5934175396784177	2.6955209274199503
2.8	0.6298834531548019	2.4854113123004264
2.9	0.6654094944107728	2.281418409156088
3.0	0.6996986251054768	2.0841611701666527
3.1	0.7324816014657685	1.8942545828308772
3.2	0.7635238683443393	1.712298834811353
3.3	0.7926311113525579	1.5388669811039726
3.4	0.819653223316134	1.3744913342242848
3.5	0.8444865299235012	1.2196489380035134
3.6	0.8670742181139232	1.07474663689071
3.7	0.8874050120890349	0.9401064023005271
3.8	0.9055102382594155	0.815951707920544
3.9	0.9214595048382617	0.7023958359428173
4.0	0.9353552880037262	0.5994330237509957
4.1	0.9473267603384872	0.5069333061754043
4.2	0.9575232161950554	0.42464175930860104
4.3	0.9661074427399498	0.35218260670511364
4.4	0.9732493567110029	0.2890683206534036
4.5	0.9791201793114657	0.23471346867877274
4.6	0.9838873604491715	0.18845266028573404
4.7	0.9877103946992017	0.14956159057843624
4.8	0.9907376010938452	0.11727990468220217
4.9	0.9931038727119836	0.09083445901995155
5.0	0.9949293447381954	0.06946155415277167
5.1	0.9963188844034094	0.05242685860677306
5.2	0.9973622748296581	0.03904201128971894
5.3	0.9981349475587808	0.028677241583224683
5.4	0.9986991144122657	0.020769731225948128
5.5	0.999105156313458	0.01482781065652454
5.6	0.9993931421300184	0.01043139270119945
5.7	0.9995943715666186	0.007229270474754224
5.8	0.9997328597705175	0.004934032493544674
5.9	0.9998267051842589	0.003315379882126225
6.0	0.9998893042472137	0.00219258348103207


==> data/a2_ula_vM_aligned-K-0.0-n-5.csv <==
-6.0	4.049111715252471e-13	20.227372384021773
-5.9	6.443077198826835e-13	20.11915429902148
-5.8	1.0226783204240214e-12	20.00979752211215
-5.7	1.6191438593068505e-12	19.899286247934082
-5.6	2.5569419751652844e-12	19.787604423770834
-5.5	4.027481641290381e-12	19.67473574719044
-5.4	6.327200200336877e-12	19.56066366383445
-5.3	9.91385985587527e-12	19.445371365359403
-5.2	1.5492263652879987e-11	19.32884178755783
-5.1	2.414434505491052e-11	19.211057608675493
-5.0	3.752595824138653e-11	19.092001247951192
-4.9	5.8163583254430756e-11	18.971654864401955
-4.8	8.990017307892472e-11	18.850000355880848
-4.7	1.385628283349126e-10	18.727019358434852
-4.6	2.1295921209508944e-10	18.602693246000353
-4.5	3.263593487509489e-10	18.47700313046997
-4.4	4.98691405335948e-10	18.349929862160344
-4.3	7.597837134572819e-10	18.221454030735956
-4.2	1.154133968368169e-9	18.0915559666383
-4.1	1.7478988315629945e-9	17.960215743019198
-4.0	2.6390988883049365e-9	17.82741317834185
-3.9	3.972460733714404e-9	17.693127839572
-3.8	5.960918843475131e-9	17.557339046134217
-3.7	8.916641641285482e-9	17.420025874650754
-3.6	1.3295619407881038e-8	17.28116716454664
-3.5	1.9761478444054367e-8	17.140741524618946
-3.4	2.9276429519699058e-8	16.99872734064448
-3.3	4.3230336086893866e-8	16.85510278414055
-3.2	6.362308512389378e-8	16.70984582238458
-3.1	9.3321135161513e-8	16.562934229807478
-3.0	1.3641678779638585e-7	16.414345600902667
-2.9	1.9872900568287243e-7	16.26405736478467
-2.8	2.884982779642958e-7	16.112046801564375
-2.7	4.1734611817350577e-7	15.958291060705431
-2.6	6.015935241398713e-7	15.802767181564505
-2.5	8.640636819816588e-7	15.645452116303387
-2.4	1.2365342420231255e-6	15.486322755418515
-2.3	1.7630558972648019e-6	15.3253559561476
-2.2	2.504419429926639e-6	15.162528573974722
-2.1	3.5441359623587243e-6	14.997817497617818
-2.0	4.996398377495924e-6	14.83119968775812
-1.9	7.016619656387753e-6	14.66265221991613
-1.8	9.815300380110876e-6	14.492152331858197
-1.7	1.3676167119637967e-5	14.319677475980878
-1.6	1.8979749971058504e-5	14.145205377151774
-1.5	2.6233834598005443e-5	13.968714096545193
-1.4	3.611253422660825e-5	13.79018210205219
-1.3	4.950608070268152e-5	13.609588345913833
-1.2	6.758382887208727e-5	13.426912350287362
-1.1	9.187339931071857e-5	13.242134301521904
-1.0	0.00012435933989326029	13.055235154009333
-0.9	0.00016760514945278557	12.866196744547644
-0.8	0.00022490295145532137	12.675001918270878
-0.7	0.00030045549725189085	12.48163466726644
-0.6	0.000399595471237367	12.286080283169639
-0.5	0.0005290472062538433	12.088325525092342
-0.4	0.0006972358265263134	11.888358804418864
-0.3	0.0009146484348553128	11.686170388136189
-0.2	0.0011942511577868538	11.481752622516685
-0.1	0.001551964556838269	11.275100179176928
0.0	0.0020071980029977305	11.066210325664485
0.1	0.002583440998588757	10.855083223022943
0.2	0.003308906032286775	10.641722252864454
0.3	0.004217213314970465	10.426134376837918
0.4	0.005348102651750724	10.208330531525178
0.5	0.006748151803335477	9.988326062071978
0.6	0.008471474096057153	9.766141198110581
0.7	0.010580360963133098	9.541801575747648
0.8	0.013145827853568963	9.315338809654962
0.9	0.016248014954777824	9.086791119480093
1.0	0.019976387981058996	8.856204014974821
1.1	0.024429679528745966	8.623631044383073
1.2	0.029715508918899784	8.389134610632544
1.3	0.035949618820865614	8.152786859846517
1.4	0.04325467104900125	7.9146706464582905
1.5	0.05175855245936468	7.674880578826694
1.6	0.06159215539978187	7.433524148591258
1.7	0.072886616006975	7.190722946037868
1.8	0.08577001778908769	6.946613962356974
1.9	0.10036359696366756	6.70135097781537
2.0	0.11677751902898946	6.455106032281442
2.1	0.1351063316281588	6.208070971332193
2.2	0.1554242349575104	5.960459056862057
2.3	0.17778034539614906	5.712506625836848
2.4	0.2021941579116948	5.464474774177156
2.5	0.22865143519346665	5.2166510346526005
2.6	0.2571007634585808	4.969351007885193
2.7	0.28745101386748256	4.722919893991837
2.8	0.3195699324416669	4.477733858927267
2.9	0.35328404916365863	4.2342011542792655
3.0	0.388380048574646	3.9927628923959193
3.1	0.42460768089330414	3.753893360517948
3.2	0.461684217286841	3.5180997391716504
3.3	0.49930036934741745	3.2859210722930787
3.4	0.537127506393568	3.0579263214129497
3.5	0.5748259208780931	2.8347113258649346
3.6	0.612053818445141	2.6168944885312553
3.7	0.6484766511787735	2.4051110155455024
3.8	0.6837763758352864	2.200005562819276
3.9	0.717660207425508	2.002223186417138
4.0	0.7498684546056857	1.812398561496888
4.1	0.780181067019228	1.631143528523164
4.2	0.8084225936968465	1.4590331463188615
4.3	0.8344653412850627	1.2965905765528298
4.4	0.8582306248482842	1.1442712864568398
4.5	0.8796881143777198	1.0024472235718984
4.6	0.8988533886018234	0.8713917705164962
4.7	0.9157839058431807	0.7512664067871541
4.8	0.930573682270578	0.6421100637950088
4.9	0.9433470252502313	0.5438321351498615
5.0	0.9542517001929347	0.45620997901765015
5.1	0.9634519122972123	0.37889151656969317
5.2	0.971121461431061	0.3114031988450051
5.3	0.9774373827816253	0.25316320992321883
5.4	0.9825743232646528	0.20349933954770377
5.5	0.9866998305590625	0.1616705466946637
5.6	0.9899706548480645	0.12689090300483577
5.7	0.9925300894702176	0.09835439963680767
5.8	0.9945063111082635	0.0752590535917288
5.9	0.9960116271120527	0.05682886656216501
6.0	0.9971424993332468	0.04233245193230967


==> data/a2_ula_vM_aligned-K-4.0-n-2-inc-30.csv <==
-10.0	3.1050586932159805e-13	19.614861077973092
-9.9	4.875764432046227e-13	19.579541584623904
-9.8	7.649921567025209e-13	19.543123113683013
-9.7	1.199226691680236e-12	19.505537289271583
-9.6	1.878294139159425e-12	19.46671394769314
-9.5	2.939213951420275e-12	19.426581116588427
-9.4	4.595053952008003e-12	19.385064993875332
-9.3	7.1767470151303346e-12	19.34208992647563
-9.2	1.1197660398410643e-11	19.29757838887947
-9.1	1.745314991242461e-11	19.251450961615134
-9.0	2.717381748774689e-11	19.20362630969236
-8.9	4.226106238906892e-11	19.15402116108378
-8.8	6.564850773013006e-11	19.10255028534505
-8.7	1.0185559887106504e-10	19.049126472472146
-8.6	1.5783400654123307e-10	18.993660512102977
-8.5	2.4425924243387216e-10	18.93606117321338
-8.4	3.7749776312095983e-10	18.876235184425138
-8.3	5.825966322093374e-10	18.81408721511561
-8.2	8.978174920595873e-10	18.74951985749153
-8.1	1.3814970786246818e-9	18.682433609843795
-8.0	2.122403728326564e-9	18.61272686122669
-7.9	3.255333050947649e-9	18.540295877751024
-7.8	4.984533096545985e-9	18.465034790878725
-7.7	7.618795733004708e-9	18.386835587956792
-7.6	1.1623877784366863e-8	18.3055881053481
-7.5	1.7700582431678983e-8	18.221180024598628
-7.4	2.6900708528480052e-8	18.133496872046905
-7.3	4.079868721229052e-8	18.04242202236158
-7.2	6.174480992240671e-8	17.947836706576886
-7.1	9.32375426340897e-8	17.849620025211955
-7.0	1.4046895260827254e-7	17.74764896717424
-6.9	2.1112072409267465e-7	17.64179843520152
-6.8	3.1652131232074763e-7	17.531941278692962
-6.7	4.733211451491503e-7	17.41794833489355
-6.6	7.059073462559825e-7	17.299688479498396
-6.5	1.0498687525287176e-6	17.177028687877133
-6.4	1.5569445999413195e-6	17.049834108276535
-6.3	2.3020572556701153e-6	16.917968148510674
-6.2	3.3932549448229592e-6	16.78129257785096
-6.1	4.985692334649058e-6	16.63966764603916
-6.0	7.301176972487022e-6	16.492952221609055
-5.9	1.0655334220556557e-5	16.341003951909997
-5.8	1.549512320431133e-5	16.18367944768112
-5.7	2.245030596013167e-5	16.020834495219702
-5.6	3.240356844387532e-5	15.852324299746222
-5.5	4.6585352096901936e-5	15.678003763920819
-5.4	6.67011103250829e-5	15.497727806092415
-5.3	9.510067611826296e-5	15.311351723401183
-5.2	0.00013500171457486856	15.118731605607868
-5.1	0.0001907818024428355	14.919724806269095
-5.0	0.000268356439848354	14.714190478823248
-4.9	0.00037566309902691876	14.501990186162491
-4.8	0.0005232739970476079	14.282988593445197
-4.7	0.0007251622688175677	14.057054255251662
-4.6	0.0009996470922707572	13.824060509695803
-4.5	0.0013705423954661234	13.583886493843455
-4.4	0.0018685302025575963	13.336418296711143
-4.3	0.002532772446904131	13.081550268344401
-4.2	0.0034127630845025626	12.819186505919173
-4.1	0.004570404454253858	12.549242540497454
-4.0	0.006082267058218023	12.271647251244397
-3.9	0.008041959610426927	11.986345036982431
-3.8	0.010562496264797392	11.693298278770836
-3.7	0.01377850122625816	11.392490130806282
-3.6	0.017848039575836642	11.083927680903656
-3.5	0.022953810768088907	10.767645525670472
-3.4	0.029303393356100597	10.443709809080993
-3.3	0.03712819339061408	10.112222776173816
-3.2	0.046680733591319815	9.773327895502636
-3.1	0.05822993582717035	9.427215604113469
-3.0	0.07205410572963554	9.074129726213478
-2.9	0.08843143401178828	8.714374610077043
-2.8	0.10762798954234767	8.348323015319927
-2.7	0.12988339423014458	7.976424762264562
-2.6	0.15539463156562286	7.599216123766749
-2.5	0.18429873236407548	7.217329894011694
-2.4	0.21665537620901545	6.831506004066181
-2.3	0.25243070971657056	6.4426024654130485
-2.2	0.2914838711765202	6.051606304855701
-2.1	0.33355778205784337	5.659644002109518
-2.0	0.3782756808112356	5.267990750860317
-1.9	0.4251446076531615	4.878077634532532
-1.8	0.4735665949071209	4.49149554388836
-1.7	0.5228576966510142	4.109994378832725
-1.6	0.572274253504438	3.735475798891814
-1.5	0.6210450101881076	3.3699775618503653
-1.4	0.6684069816234611	3.0156473868068594
-1.3	0.7136424017223483	2.674704389312991
-1.2	0.7561137823818328	2.3493865740311337
-1.1	0.7952941266016332	2.04188374953432
-1.0	0.8307897051353217	1.7542566386481815
-0.9	0.8623534952413406	1.488344911574072
-0.8	0.8898883154188005	1.2456692546604502
-0.7	0.9134397510357773	1.027335112165327
-0.6	0.9331800077476052	0.8339479109287976
-0.5	0.9493847076057716	0.6655507571744833
-0.4	0.9624052377333964	0.5215951259905
-0.3	0.9726395011225069	0.4009524984483791
-0.2	0.9805037905956652	0.3019702393482968
-0.1	0.9864080571081666	0.2225688634064063
0.0	0.9907361671921646	0.16037140509572598
0.1	0.9938319642186573	0.11285038844212898
0.2	0.9959911895092276	0.07747523089523174
0.3	0.9974586877913241	0.0518435216626444
0.4	0.998429885291481	0.033783299257426604
0.5	0.9990553130258648	0.02141918781693991
0.6	0.9994469364925936	0.013201544392804845
0.7	0.999685200019366	0.007903170131987535
0.8	0.9998259381634236	0.004591665140004618
0.9	0.9999065859174874	0.0025868385971592692
1.0	0.9999513832660311	0.0014120002692249991
1.1	0.9999754844151727	0.0007461030673798059
1.2	0.9999880327687443	0.0003813190294227313
1.3	0.9999943500425533	0.0001883321238015525
1.4	0.9999974225223779	8.980905916768595e-5
1.5	0.9999988649008943	4.131251079857679e-5
1.6	0.9999995178909051	1.8314984993624595e-5
1.7	0.9999998027099594	7.817800403158145e-6
1.8	0.9999999222884538	3.2099375157459317e-6
1.9	0.999999970566589	1.2665280213653969e-6
2.0	0.999999989291656	4.797363362299987e-7
2.1	0.9999999962614942	1.742666833354502e-7
2.2	0.9999999987489937	6.064503766138532e-8
2.3	0.9999999995991906	2.0196739841722122e-8
2.4	0.9999999998771526	6.429821556571331e-9
2.5	0.9999999999642584	1.9546331151525377e-9
2.6	0.9999999999901044	5.667449569579077e-10
2.7	0.9999999999969704	1.5655386586793026e-10
2.8	0.9999999999996043	4.115109652319496e-11
2.9	0.9999999999996323	1.0280595758381033e-11
3.0	0.9999999999998384	2.4380469937005955e-12
3.1	0.9999999999998398	5.481636412065733e-13
3.2	1.0000000000001044	1.1669973205677372e-13
3.3	0.9999999999999701	2.349403703995549e-14
3.4	1.000000000000159	4.466833180579563e-15
3.5	1.0000000000001663	8.009614345031589e-16
3.6	0.999999999999755	1.352689185797585e-16
3.7	0.9999999999998035	2.1485867165646504e-17
3.8	0.9999999999998326	3.2052300058320607e-18
3.9	0.9999999999998788	4.484240871233102e-19
4.0	0.9999999999999034	5.874933609406256e-20
4.1	0.9999999999999738	7.196991571946857e-21
4.2	1.0000000000001412	8.23135780822678e-22
4.3	1.0000000000000637	8.775897875928905e-23
4.4	1.0000000000001863	8.708171932072193e-24
4.5	1.000000000000176	8.029381768056264e-25
4.6	1.0000000000001676	6.868307584073227e-26
4.7	0.9999999999998936	5.441406703199687e-27
4.8	0.9999999999999005	3.98598995397663e-28
4.9	1.0000000000000249	2.6951498233646376e-29
5.0	1.000000000000039	1.6791822789634202e-30
5.1	1.0000000000000382	9.623119245130956e-32
5.2	1.0000000000000966	5.063609671899088e-33
5.3	1.000000000000052	2.441982180707068e-34
5.4	0.9999999999998342	1.0773644230842668e-35
5.5	0.9999999999998904	4.340192343646004e-37
5.6	0.9999999999998387	1.5935227903357385e-38
5.7	0.9999999999999603	5.322010628436064e-40
5.8	0.9999999999998852	1.6136712091440806e-41
5.9	0.9999999999999972	4.433211736630803e-43
6.0	0.9999999999999822	1.1013285395129301e-44


==> data/a2_ula_vM_aligned-K-4.0-n-2-inc-60.csv <==
-10.0	3.104507655662966e-30	26.53428661265084
-9.9	5.7201107357944744e-30	26.54814141838306
-9.8	1.0542831827493114e-29	26.562510823807855
-9.7	1.943821068865103e-29	26.57736985160332
-9.6	3.58514083503066e-29	26.59269224784915
-9.5	6.614721791420122e-29	26.608450462286946
-9.4	1.2208901407533856e-28	26.62461562841916
-9.3	2.2542659513888184e-28	26.641157543390435
-9.2	4.163905726791105e-28	26.65804464761687
-9.1	7.694264035267164e-28	26.67524400413793
-9.0	1.4223507133263997e-27	26.69272127765071
-8.9	2.63040316448005e-27	26.71044071319182
-8.8	4.8664940032356455e-27	26.728365114428982
-8.7	9.00720765334292e-27	26.746455821536887
-8.6	1.6678067595520168e-26	26.764672688598267
-8.5	3.0894694904390896e-26	26.782974060543726
-8.4	5.725393607697082e-26	26.80131674952821
-8.3	1.0614761351685815e-25	26.819656010785526
-8.2	1.9687850520453685e-25	26.837945517859033
-8.1	3.6531610572782137e-25	26.856137337231473
-8.0	6.781418698404557e-25	26.874181902305715
-7.9	1.259365512497001e-24	26.892027986662566
-7.8	2.3397005726677856e-24	26.909622676663336
-7.7	4.348537601078319e-24	26.926911343284495
-7.6	8.085321626886173e-24	26.943837613178083
-7.5	1.5038986876352175e-23	26.960343338965046
-7.4	2.7983534368734097e-23	26.976368568712992
-7.3	5.208877503655274e-23	26.991851514572254
-7.2	9.69923711297487e-23	27.006728520572135
-7.1	1.8066601970531274e-22	27.02093402953617
-7.0	3.3663075720731754e-22	27.03440054912098
-6.9	6.274249619236789e-22	27.04705861695223
-6.8	1.1697472516456088e-21	27.058836764844266
-6.7	2.181400209023096e-21	27.069661482105435
-6.6	4.068945128893554e-21	27.079457177911525
-6.5	7.591381289269036e-21	27.088146142741273
-6.4	1.416579005609321e-20	27.095648508881133
-6.3	2.643805773481951e-20	27.101882209986144
-6.2	4.934849764088774e-20	27.106762939710592
-6.1	9.212128921282075e-20	27.110204109405792
-6.0	1.7197801151514133e-19	27.112116804913306
-5.9	3.210679420431184e-19	27.112409742418826
-5.8	5.993981617967687e-19	27.11098922344836
-5.7	1.1189500422986922e-18	27.107759088973783
-5.6	2.0886430627780635e-18	27.10262067267962
-5.5	3.898130843619792e-18	27.095472753406856
-5.4	7.273888487390511e-18	27.086211506820714
-5.3	1.3569793648382552e-17	27.074730456325856
-5.2	2.5307747044659416e-17	27.060920423292423
-5.1	4.718277892232474e-17	27.04466947663078
-5.0	8.793025972910835e-17	27.025862881779727
-4.9	1.6379168966707335e-16	27.00438304918762
-4.8	3.049416211890886e-16	26.98010948233771
-4.7	5.673934645324462e-16	26.952918725422204
-4.6	1.0550303039213667e-15	26.922684310767046
-4.5	1.9603221105679064e-15	26.889276706094876
-4.4	3.639480938849336e-15	26.85256326176208
-4.3	6.750986379338459e-15	26.81240815810863
-4.2	1.2510529088688805e-14	26.768672353075736
-4.1	2.3159451480363656e-14	26.72121353021506
-4.0	4.28239824584278e-14	26.669886047388676
-3.9	7.90883651410816e-14	26.614540886231513
-3.8	1.4586932395545153e-13	26.555025602728595
-3.7	2.686573276709747e-13	26.49118427912502
-3.6	4.940520487363421e-13	26.42285747745405
-3.5	9.070690434153317e-13	26.34988219505173
-3.4	1.6624718434097003e-12	26.27209182239611
-3.3	3.0413441366543763e-12	26.189316103709174
-3.2	5.552945658346316e-12	26.10138110077147
-3.1	1.0117550882854382e-11	26.008109160490626
-3.0	1.8393620111161746e-11	25.909318886780124
-2.9	3.336128449299391e-11	25.804825117443205
-2.8	6.0359283239422e-11	25.694438906759412
-2.7	1.089209093114719e-10	25.577967514642662
-2.6	1.960119212779457e-10	25.455214403278895
-2.5	3.5171746958484395e-10	25.325979242307525
-2.4	6.291870620324863e-10	25.19005792373087
-2.3	1.1219464243728382e-9	25.047242587924913
-2.2	1.993888876426069e-9	24.89732166219581
-2.1	3.530970991985801e-9	24.74007991370565
-2.0	6.229847518635355e-9	24.57529851862827
-1.9	1.0948994742264702e-8	24.40275514980896
-1.8	1.91648707527008e-8	24.222224085424404
-1.7	3.3403451237342595e-8	24.03347634150678
-1.6	5.79625200767435e-8	23.836279831627376
-1.5	1.0011242732259975e-7	23.630399557456766
-1.4	1.7207806451592664e-7	23.41559783448155
-1.3	2.942858697648569e-7	23.191634557773618
-1.2	5.006415127136966e-7	22.95826751343857
-1.1	8.470374284455002e-7	22.715252742179818
-1.0	1.4249477380816197e-6	22.46234496241347
-0.9	2.3829542438025015e-6	22.19929806149059
-0.8	3.960502384999801e-6	21.925865664908546
-0.7	6.5402986240456635e-6	21.641801794906776
-0.6	1.0728773097803768e-5	21.34686163167615
-0.5	1.7478241950660544e-5	21.040802392491457
-0.4	2.8270158616737527e-5	20.72338434652253
-0.3	4.538650965123421e-5	20.3943719859773
-0.2	7.230632185199573e-5	20.05353537757319
-0.1	0.00011427660649988181	19.70065172230192
0.0	0.00017912179532961924	19.335507156007306
0.1	0.0002783722444543367	18.95789882877185
0.2	0.0004288093347802834	18.567637307284333
0.3	0.0006545395902960698	18.164549351790804
0.4	0.0009897190916830529	17.748481127662902
0.5	0.0014820465220370313	17.31930192148045
0.6	0.0021971207980260245	16.876908442812038
0.7	0.0032237081507847584	16.42122980574858
0.8	0.004679873709304231	15.952233298779177
0.9	0.00671979501160785	15.469931067731684
1.0	0.009540883905115632	14.974387854029484
1.1	0.01339060065952446	14.465729949104414
1.2	0.01857206290616389	13.944155544390496
1.3	0.025447260971985224	13.409946673725536
1.4	0.03443643755842107	12.863482958627483
1.5	0.04601203930120871	12.305257373411044
1.6	0.060685680031848405	11.735894240876654
1.7	0.07898685269357043	11.15616964262296
1.8	0.10143275574529492	10.567034369586157
1.9	0.12848958876646852	9.969639432796292
2.0	0.16052698525706394	9.36536398066701
2.1	0.1977687683509289	8.755845200761481
2.2	0.2402447252851712	8.143009387888506
2.3	0.2877493084753594	7.5291027996212625
2.4	0.33981375608028597	6.916720158154279
2.5	0.39569778205505646	6.308827667663537
2.6	0.4544055247707506	5.708776201293159
2.7	0.5147278661498428	5.12029893073199
2.8	0.5753097880934578	4.5474862802211256
2.9	0.6347376172058723	3.9947299871760444
3.0	0.6916375044375864	3.466627732678527
3.1	0.7447740286907386	2.967840952154544
3.2	0.7931370185563792	2.502901857357481
3.3	0.8360058772070403	2.075972109532176
3.4	0.8729837840572473	1.6905652066356027
3.5	0.9039986126630553	1.349256686922543
3.6	0.929272392436351	1.053418403777009
3.7	0.9492656597803023	0.8030215264450997
3.8	0.9646062093438729	0.5965529396745525
3.9	0.9760130162051951	0.4310777817058522
4.0	0.984225362565114	0.30245680118655244
4.1	0.9899448325121009	0.20569583189811347
4.2	0.9937945269838163	0.1353751150864349
4.3	0.9962964066117712	0.08608857397841345
4.4	0.9978647996551132	0.05282392981818665
4.5	0.99881226050098	0.031233247563553213
4.6	0.9993632530458355	0.017772866832611756
4.7	0.9996714008258388	0.009721336446899613
4.8	0.9998369558816412	0.005105171787885688
4.9	0.9999223105815599	0.0025710167811956253
5.0	0.9999644934084875	0.0012402372846849405
5.1	0.9999844542512066	0.0005724029157202006
5.2	0.9999934878040324	0.0002524536801662033
5.3	0.999997393209908	0.00010627273282263187
5.4	0.999999004161269	4.2647179829448126e-5
5.5	0.999999637416111	1.6294648458370236e-5
5.6	0.9999998743425124	5.920155664531524e-6
5.7	0.9999999586056891	2.0426361461141743e-6
5.8	0.9999999870556484	6.684113390499602e-7
5.9	0.9999999961632732	2.071597399076764e-7
6.0	0.9999999989236076	6.072647252871029e-8


==> data/a2_ula_vM_aligned-K-4.0-n-2.csv <==
-6.0	1.254464098986414e-22	28.71560483227978
-5.9	2.43047141435844e-22	28.73064900865878
-5.8	4.71050024370688e-22	28.74443715732546
-5.7	9.132186813014186e-22	28.75688314074422
-5.6	1.7709240045169306e-21	28.76789844555845
-5.5	3.43500745712628e-21	28.77739213680523
-5.4	6.664113488069709e-21	28.785270811128566
-5.3	1.2930859639503278e-20	28.79143854900536
-5.2	2.5093724419989898e-20	28.795796865985665
-5.1	4.870089772371662e-20	28.79824466298619
-5.0	9.45199108912533e-20	28.798678175631863
-4.9	1.834439787933838e-19	28.79699092269971
-4.8	3.5600466500708536e-19	28.793073653672113
-4.7	6.908076333808576e-19	28.786814295450913
-4.6	1.3402437326310166e-18	28.778097898273256
-4.5	2.5996237923702234e-18	28.766806580869897
-4.4	5.040933067586959e-18	28.752819474930327
-4.3	9.771415796520825e-18	28.73601266893139
-4.2	1.8933084028035234e-17	28.716259151421774
-4.1	3.666675030129389e-17	28.693428753777063
-4.0	7.097072420715118e-17	28.667388092645137
-3.9	1.372805551842613e-16	28.638000512025197
-3.8	2.653552133666301e-16	28.60512602522897
-3.7	5.125065814199404e-16	28.56862125677752
-3.6	9.889798877114062e-16	28.528339384407047
-3.5	1.906571704972103e-15	28.484130081342517
-3.4	3.6716092670363086e-15	28.435839459008886
-3.3	7.062456788753688e-15	28.383310010403644
-3.2	1.3567754955067879e-14	28.32638055433297
-3.1	2.6029642220873492e-14	28.26488618078944
-3.0	4.98643240951759e-14	28.198658197727504
-2.9	9.537290459774362e-14	28.12752407958312
-2.8	1.8210567365909165e-13	28.0513074178647
-2.7	3.4708321785923903e-13	27.969827874234863
-2.6	6.602400689288939e-13	27.882901136514057
-2.5	1.2533514082142665e-12	27.79033887810669
-2.4	2.3740465436381163e-12	27.691948721411375
-2.3	4.48633548819644e-12	27.587534205859594
-2.2	8.457055173897277e-12	27.476894761237876
-2.1	1.590040588582498e-11	27.359825687156512
-2.0	2.981216731102262e-11	27.23611813950596
-1.9	5.573239873882168e-11	27.10555912493019
-1.8	1.0386785687623918e-10	26.96793150445387
-1.7	1.9294879318266811e-10	26.823014007544728
-1.6	3.572040716314186e-10	26.67058125806068
-1.5	6.58912697328056e-10	26.510403813740833
-1.4	1.2108710150264884e-9	26.34224822109434
-1.3	2.216386296067121e-9	26.165877087816668
-1.2	4.040054617634106e-9	25.981049175144367
-1.1	7.332252871767527e-9	25.787519512896438
-1.0	1.3246702799147475e-8	25.58503954033756
-0.9	2.381812395950344e-8	25.373357276447166
-0.8	4.261312789912423e-8	25.15221752369906
-0.7	7.584370082327927e-8	24.921362110038395
-0.6	1.342571429426871e-7	24.680530174461023
-0.5	2.3631755663134796e-7	24.429458502409865
-0.4	4.1351527312972274e-7	24.1678819181044
-0.3	7.191470790691972e-7	23.895533742078957
-0.2	1.2426975216153715e-6	23.61214632343309
-0.1	2.133157667096003e-6	23.317451657831153
0.0	3.636435445017377e-6	23.01118210401491
0.1	6.154703377114688e-6	22.69307121370237
0.2	1.0339438493842233e-5	22.362854692069604
0.3	1.7235464740221052e-5	22.02027150895823
0.4	2.8501013669982447e-5	21.665065184192574
0.5	4.673921232773714e-5	21.296985274367152
0.6	7.59899729558741e-5	20.91578909305026
0.7	0.00012244827527858564	20.52124370177608
0.8	0.00019549512351481834	20.113128215576726
0.9	0.0003091500448358066	19.69123647428163
1.0	0.00048407661959965707	19.25538013955652
1.1	0.0007502911239600223	18.805392287932865
1.2	0.0011507324851235722	18.341131581946467
1.3	0.0017458402043797757	17.862487115324218
1.4	0.002619243746016999	17.36938404398181
1.5	0.003884578149981727	16.861790132627647
1.6	0.005693292133886233	16.339723366951436
1.7	0.008243095600672696	15.80326080362848
1.8	0.01178640005820208	15.25254885408021
1.9	0.01663774885083704	14.687815222261102
2.0	0.02317884585264113	14.109382739790169
2.1	0.031859429035920955	13.517685360819936
2.2	0.043191984620387945	12.91328658933227
2.3	0.05773826685823206	12.296900606386606
2.4	0.07608589529083583	11.66941633368448
2.5	0.0988140469167506	11.031924597938668
2.6	0.1264484964370627	10.385748427030043
2.7	0.1594079467895378	9.732476285639972
2.8	0.19794557741429072	9.073997708068294
2.9	0.2420917283417197	8.412540264087367
3.0	0.29160522872701966	7.750706048552448
3.1	0.3459416084874963	7.091504866810432
3.2	0.4042458859612816	6.438379962383717
3.3	0.4653755567400355	5.795220511053286
3.4	0.5279558602335281	5.166353284978705
3.5	0.5904647716420212	4.556504118899443
3.6	0.6513402063911682	3.970718554909504
3.7	0.709097611358004	3.4142310450384326
3.8	0.7624434514019022	2.892274359412468
3.9	0.810369837238892	2.4098264977135204
4.0	0.8522179578013075	1.9713022654101542
4.1	0.8877027410019527	1.5802106437346835
4.2	0.9168973551865164	1.2388153047105064
4.3	0.9401824893221788	0.9478499811471564
4.4	0.9581704790415781	0.7063468876112852
4.5	0.9716172545734598	0.5116289514350989
4.6	0.9813353291304425	0.35949232753050325
4.7	0.9881188438190526	0.24456784196178655
4.8	0.9926878167725488	0.16080893859176149
4.9	0.995654281723468	0.10202347604410374
5.0	0.9975089866124826	0.06235884110137829
5.1	0.9986244979330218	0.036667242397007714
5.2	0.9992692246299276	0.020713434396963624
5.3	0.9996269164090963	0.011226861900199954
5.4	0.9998171963809616	0.00583114290976455
5.5	0.9999141439941454	0.0028987058247392427
5.6	0.9999613981454513	0.001377458694157947
5.7	0.9999834066315229	0.0006249474596191657
5.8	0.9999931894899139	0.0002703706597398275
5.9	0.9999973345829656	0.00011139847411310492
6.0	0.99999900664446	4.365615206684999e-5


==> data/a2_ula_vM_aligned-K-4.0-n-20-inc-30.csv <==
-10.0	0.827602472239568	1.1035562785420323
-9.9	0.8478671626864143	0.9985553682711379
-9.8	0.8665852913581162	0.8990813824501325
-9.7	0.8837480508964437	0.8053138300368107
-9.6	0.8993672901478021	0.7173943375620526
-9.5	0.9134739881303106	0.6354220789320386
-9.4	0.9261163160670346	0.5594498742812626
-9.3	0.9373573732989425	0.4894811867361227
-9.2	0.9472726917194748	0.42546823068774126
-9.1	0.9559476073731383	0.3673113725558034
-9.0	0.9634745970049993	0.3148599548671618
-8.9	0.9699506719172504	0.2679146084932669
-8.8	0.9754749120561432	0.22623103981757978
-8.7	0.9801462105014569	0.1895251950532188
-8.6	0.9840612834715032	0.15747961998777238
-8.5	0.9873129845349029	0.12975075783648565
-8.4	0.9899889449704269	0.10597686813060388
-8.3	0.9921705461540409	0.08578621185811021
-8.2	0.993932215211413	0.06880513641476685
-8.1	0.9953410227473174	0.054665709551209134
-8.0	0.9964565516134869	0.04301259262871873
-7.9	0.9973309986372418	0.033508905605073656
-7.8	0.9980094672399525	0.025840912654744676
-7.7	0.9985304073711964	0.019721440394384705
-7.6	0.9989261602848784	0.01489202248065242
-7.5	0.9992235687093671	0.011123837844001203
-7.4	0.999444617403699	0.008217569633554637
-7.3	0.9996070745994833	0.00600235474959203
-7.2	0.9997251107557613	0.004334018461406298
-7.1	0.9998098770199139	0.003092795851960739
-7.0	0.9998700314500026	0.002180734042081351
-6.9	0.9999122060887141	0.0015189496804412007
-6.8	0.999941412268322	0.0010448888493047436
-6.7	0.9999613849312747	0.0007097050934494041
-6.6	0.9999748693125583	0.00047583906880415056
-6.5	0.9999838550464407	0.0003148529922453342
-6.4	0.9999897637864523	0.0002055465335248102
-6.3	0.9999935968316717	0.00013235911981006071
-6.2	0.9999960492077409	8.404722260562446e-5
-6.1	0.9999975962705323	5.261390983729677e-5
-6.0	0.9999985583012355	3.246122287696084e-5
-5.9	0.9999991478335069	1.973299526533481e-5
-5.8	0.9999995037438564	1.1815688150515374e-5
-5.7	0.999999715365825	6.966813173499719e-6
-5.6	0.9999998392566956	4.043773876410632e-6
-5.5	0.99999991064758	2.3098438455856886e-6
-5.4	0.9999999511272432	1.2980277268092956e-6
-5.3	0.9999999737051715	7.173818638799767e-7
-5.2	0.999999986088604	3.8979679713728656e-7
-5.1	0.9999999927654084	2.0816168042330618e-7
-5.0	0.9999999963030126	1.0921641055287264e-7
-4.9	0.9999999981441731	5.627898315546925e-8
-4.8	0.9999999990854	2.8472071230977733e-8
-4.7	0.9999999995576462	1.4136638351578293e-8
-4.6	0.9999999997901579	6.885948360510243e-9
-4.5	0.9999999999024739	3.289308135577096e-9
-4.4	0.9999999999556597	1.5402723501201952e-9
-4.3	0.9999999999797405	7.067533338842937e-10
-4.2	0.9999999999915797	3.176413190065324e-10
-4.1	0.9999999999960288	1.3977270694638233e-10
-4.0	0.999999999998187	6.019182538626478e-11
-3.9	0.9999999999992119	2.535664705856528e-11
-3.8	0.9999999999996722	1.0444570355730685e-11
-3.7	0.9999999999998498	4.20469800013638e-12
-3.6	0.9999999999998881	1.6535648171185226e-12
-3.5	1.0000000000000286	6.349538045307114e-13
-3.4	1.000000000000073	2.379497976861123e-13
-3.3	1.000000000000131	8.698294033050148e-14
-3.2	1.0000000000000746	3.1000373252516183e-14
-3.1	1.0000000000000975	1.0766081288686999e-14
-3.0	1.0000000000001101	3.641457332063517e-15
-2.9	1.0000000000001434	1.1989018667775319e-15
-2.8	1.0000000000002214	3.8400939381043736e-16
-2.7	1.0000000000001366	1.195924294280354e-16
-2.6	1.0000000000002303	3.6192430782774334e-17
-2.5	1.0000000000002496	1.0637199620779521e-17
-2.4	0.9999999999997645	3.0343816376481136e-18
-2.3	0.9999999999998365	8.396122111230603e-19
-2.2	0.9999999999997674	2.2520583298269407e-19
-2.1	0.9999999999998264	5.851858713190047e-20
-2.0	0.9999999999998613	1.472097153996236e-20
-1.9	0.9999999999999211	3.582752114651378e-21
-1.8	0.9999999999999626	8.430199693518617e-22
-1.7	1.0000000000000135	1.916446950099234e-22
-1.6	0.9999999999999782	4.2061461387170766e-23
-1.5	0.9999999999999996	8.906046414649479e-24
-1.4	1.0000000000000464	1.8179274792397442e-24
-1.3	1.0000000000000187	3.5746255304960823e-25
-1.2	1.0000000000000897	6.765683331082639e-26
-1.1	1.000000000000096	1.23162310212749e-26
-1.0	1.0000000000000944	2.1546665370117028e-27
-0.9	0.9999999999999036	3.6196153057222536e-28
-0.8	0.9999999999999591	5.833937677043475e-29
-0.7	0.9999999999999432	9.01379878209747e-30
-0.6	0.9999999999999752	1.3338991086087715e-30
-0.5	1.0000000000000082	1.888956909958528e-31
-0.4	1.0000000000000089	2.5574809047449685e-32
-0.3	1.0000000000000138	3.307453067761159e-33
-0.2	0.9999999999999257	4.081857141789328e-34
-0.1	1.0000000000000477	4.8027360073175795e-35
0.0	0.9999999999999328	5.382231962713793e-36
0.1	0.9999999999999576	5.739139082635199e-37
0.2	0.9999999999999888	5.817030846061289e-38
0.3	0.9999999999999707	5.598575801144095e-39
0.4	1.000000000000017	5.111144902911137e-40
0.5	1.0000000000000069	4.4213771651451016e-41
0.6	1.0000000000000409	3.62010627247876e-42
0.7	1.0000000000000264	2.8023756051832754e-43
0.8	0.99999999999994	2.0487107651217564e-44
0.9	0.9999999999999798	1.412808438872265e-45
1.0	0.9999999999999939	9.17960952198842e-47
1.1	0.9999999999999816	5.612860290112232e-48
1.2	0.9999999999999767	3.225781051472236e-49
1.3	1.0000000000000133	1.7403569830237686e-50
1.4	1.000000000000001	8.803336611098327e-52
1.5	1.000000000000047	4.169701454488543e-53
1.6	1.0000000000000253	1.846906197803457e-54
1.7	1.0000000000000575	7.639954402138666e-56
1.8	0.9999999999999782	2.9475201097138527e-57
1.9	0.9999999999999906	1.0591245427282314e-58
2.0	0.9999999999999971	3.5396127697720933e-60
2.1	0.9999999999999927	1.098669715360392e-61
2.2	1.000000000000021	3.162680886321606e-63
2.3	1.0000000000000207	8.431103624877723e-65
2.4	1.0000000000000078	2.0782995529361104e-66
2.5	1.0000000000000349	4.730097882956795e-68
2.6	1.0000000000000278	9.924387485381199e-70
2.7	0.9999999999999686	1.9166019596907857e-71
2.8	1.0000000000000515	3.4014764850206196e-73
2.9	0.9999999999999907	5.538761865612252e-75
3.0	0.9999999999999848	8.261512572484045e-77
3.1	0.9999999999999838	1.1269112186405668e-78
3.2	1.0000000000000129	1.4033769188519431e-80
3.3	1.0000000000000009	1.592847945126598e-82
3.4	1.0000000000000222	1.6449026409354491e-84
3.5	1.000000000000017	1.542809024766991e-86
3.6	0.9999999999999871	1.311958690656348e-88
3.7	0.9999999999999747	1.0096802286856017e-90
3.8	0.9999999999999859	7.019606119181047e-93
3.9	0.9999999999999917	4.4005424449804796e-95
4.0	1.00000000000001	2.482867789904085e-97
4.1	1.0000000000000067	1.258445037926623e-99
4.2	1.0000000000000182	5.718968299233831e-102
4.3	1.0000000000000162	2.3257532791956646e-104
4.4	1.0000000000000284	8.447383344514827e-107
4.5	1.0000000000000326	2.734852742845201e-109
4.6	1.0000000000000229	7.87644182865499e-112
4.7	1.0	2.0138751446638775e-114
4.8	0.9999999999999994	4.5619893759992016e-117
4.9	1.000000000000009	9.136908432323681e-120
5.0	1.0000000000000089	1.614592280313698e-122
5.1	1.0000000000000104	2.5120708871313446e-125
5.2	1.0000000000000249	3.433878060360992e-128
5.3	1.0000000000000102	4.115212746303359e-131
5.4	0.9999999999999855	4.3143644630293758e-134
5.5	0.9999999999999966	3.948331363270224e-137
5.6	0.9999999999999858	3.1472439168453993e-140
5.7	0.9999999999999974	2.180258908139823e-143
5.8	0.9999999999999954	1.3097267439201021e-146
5.9	1.0000000000000053	6.807317135561103e-150
6.0	1.0000000000000004	3.0543272327002904e-153


==> data/a2_ula_vM_aligned-K-4.0-n-20-inc-60.csv <==
-10.0	1.6368218741889831e-18	29.367026160157312
-9.9	3.217884443177472e-18	29.3460976127563
-9.8	6.322801436412734e-18	29.32102023846537
-9.7	1.2415854013249654e-17	29.291667358586764
-9.6	2.436285668363052e-17	29.257910415006886
-9.5	4.776608983315172e-17	29.219619003009804
-9.4	9.356319314740514e-17	29.176660909343337
-9.3	1.830783152537764e-16	29.128902155879945
-9.2	3.5782165813588486e-16	29.07620704930789
-9.1	6.984641757878941e-16	29.0184382372757
-9.0	1.3615011524667558e-15	28.95545677148379
-8.9	2.6499362606072735e-15	28.887122178186484
-8.8	5.149228213730175e-15	28.81329253665877
-8.7	9.988090858658706e-15	28.733824566181934
-8.6	1.933745675081819e-14	28.648573722136604
-8.5	3.736235107612564e-14	28.55739430186473
-8.4	7.20322516325042e-14	28.46013956093603
-8.3	1.3855309931391992e-13	28.35666184057885
-8.2	2.658514230169989e-13	28.246812706994668
-8.1	5.087808591043848e-13	28.130443103394413
-8.0	9.710142829187856e-13	28.00740351561219
-7.9	1.847804847301564e-12	27.877544152145592
-7.8	3.505526616807741e-12	27.740715139682774
-7.7	6.628979462186587e-12	27.596766735053777
-7.6	1.2492931950395277e-11	27.4455495546776
-7.5	2.3460266396598873e-11	27.28691482270455
-7.4	4.3891199772486006e-11	27.120714638985802
-7.3	8.17940145929376e-11	26.946802268161516
-7.2	1.5180542995297442e-10	26.765032451199765
-7.1	2.8054045936671427e-10	26.575261740766237
-7.0	5.161374836585772e-10	26.37734886191557
-6.9	9.451807712056506e-10	26.17115509963269
-6.8	1.7225048220441177e-9	25.95654471484631
-6.7	3.123325702745138e-9	25.733385390597466
-6.6	5.633771509021683e-9	25.50154871014328
-6.5	1.0106921927279656e-8	25.26091066881663
-6.4	1.802966706927126e-8	25.01135222157625
-6.3	3.1975389369337005e-8	24.752759868218085
-6.2	5.636537919694046e-8	24.485026278320007
-6.1	9.873828067819058e-8	24.20805095804628
-6.0	1.718471506841801e-7	23.92174096101964
-5.9	2.970906480420023e-7	23.62601164548622
-5.8	5.100713353295513e-7	23.320787480148716
-5.7	8.695065571054671e-7	23.006002901003825
-5.6	1.4713599292758878e-6	22.681603221637115
-5.5	2.4709999197918165e-6	22.347545599439105
-5.4	4.117537297234593e-6	22.003800060284124
-5.3	6.806383013654302e-6	21.650350584220362
-5.2	1.1158664037029497e-5	21.28719625479449
-5.1	1.8139612665540242e-5	20.91435247465644
-5.0	2.923257424389941e-5	20.53185225013809
-4.9	4.669098512814448e-5	20.139747547569442
-4.8	7.389758336982224e-5	19.738110724135712
-4.7	0.00011586807438895762	19.327036036187245
-4.6	0.00017994504278986848	18.90664122800452
-4.5	0.0002767362300787533	18.47706920415948
-4.4	0.0004213579993259984	18.03848978877552
-4.3	0.0006350478500166606	17.591101575201737
-4.2	0.0009472065069243069	17.135133869854222
-4.1	0.0013979170400509877	16.670848734188368
-4.0	0.0020409619514499665	16.198543129199802
-3.9	0.002947315552438512	15.718551166872642
-3.8	0.004209025446575685	15.231246473408223
-3.7	0.005943312552474807	14.73704466895662
-3.6	0.008296615875427639	14.236405968357763
-3.5	0.01144819238867626	13.72983790667703
-3.4	0.015612765253366787	13.217898191850479
-3.3	0.021041611969921308	12.70119768422273
-3.2	0.0280214194695194	12.18040349860611
-3.1	0.03687023000363688	11.65624221817495
-3.0	0.04792988378229409	11.129503200076151
-2.9	0.0615545502248957	10.601041939183517
-2.8	0.07809523734888689	10.07178343754011
-2.7	0.09788057031352021	9.542725501324657
-2.6	0.1211946079310028	9.014941852871747
-2.5	0.14825297195186013	8.489584900580878
-2.4	0.17917903237651084	7.967887952777343
-2.3	0.2139822468457768	7.4511665913486445
-2.2	0.25254091816062624	6.940818836748169
-2.1	0.29459155081327043	6.438323639052443
-2.0	0.33972662312839674	5.945237123351509
-1.9	0.3874019538533413	5.463185909590885
-1.8	0.4369539826850446	4.9938567290718705
-1.7	0.4876262968022274	4.53898149113914
-1.6	0.5386037436163099	4.100316940170803
-1.5	0.5890516090660683	3.6796181182485013
-1.4	0.6381567356619451	3.278605051496101
-1.3	0.6851671972947648	2.898922447078106
-1.2	0.7294272810866866	2.5420927540237934
-1.1	0.7704050346592709	2.209463714004026
-1.0	0.8077104487795943	1.9021524808451342
-0.9	0.8411033453756186	1.6209894401487293
-0.8	0.870491091235546	1.3664658713309301
-0.7	0.8959172199625673	1.1386903637978512
-0.6	0.9175428033295697	0.9373591941143007
-0.5	0.9356228911309977	0.7617454750107971
-0.4	0.950480506989873	0.610710666829811
-0.3	0.9624805639241739	0.48274001667568794
-0.2	0.972005703914452	0.3760008752893985
-0.1	0.9794355505679924	0.2884200393287804
0.0	0.9851302818485389	0.21777379448766296
0.1	0.9894188630898246	0.16178269768155626
0.2	0.9925917934666744	0.1182026850122987
0.3	0.9948978529638104	0.08490491698176333
0.4	0.9965441074047633	0.059938675583692765
0.5	0.9976983309983158	0.041574184608217574
0.6	0.9984930177051976	0.028324909033411637
0.7	0.9990302445146627	0.018951218240203384
0.8	0.9993867891631173	0.012448940052490585
0.9	0.9996190625208053	0.008027158419342274
1.0	0.9997675687253899	0.005079672850398185
1.1	0.9998607386390278	0.003154025372161158
1.2	0.9999180861273599	0.0019211469795204783
1.3	0.9999527101821768	0.0011477058295975104
1.4	0.9999732113601948	0.0006723277615537355
1.5	0.9999851134985672	0.0003861129863716902
1.6	0.9999918870977551	0.00021733475782561787
1.7	0.9999956650869213	0.00011987250457220449
1.8	0.9999977297148571	6.477019591897491e-5
1.9	0.9999988349428873	3.427527494999817e-5
2.0	0.9999994143364607	1.7758928529122668e-5
2.1	0.9999997116989517	9.00653255161521e-6
2.2	0.9999998610688726	4.469649260981445e-6
2.3	0.9999999344817608	2.1698464560438872e-6
2.4	0.9999999697736003	1.0301106979223992e-6
2.5	0.9999999863634175	4.780711145336922e-7
2.6	0.9999999939859063	2.168222936552692e-7
2.7	0.9999999974077841	9.606429370299728e-8
2.8	0.9999999989091695	4.156283308190217e-8
2.9	0.9999999995513066	1.755361036384421e-8
3.0	0.9999999998198809	7.233917815476288e-9
3.1	0.9999999999294658	2.9076937435377775e-9
3.2	0.9999999999733336	1.1394843898149599e-9
3.3	0.9999999999899932	4.351748712691897e-10
3.4	0.9999999999964904	1.6189014792914015e-10
3.5	0.9999999999989831	5.863784664378959e-11
3.6	0.9999999999993865	2.0669533313219794e-11
3.7	0.9999999999996305	7.087069589581016e-12
3.8	0.9999999999998193	2.362482286821301e-12
3.9	0.999999999999998	7.652667350976248e-13
4.0	0.9999999999999873	2.407521288729657e-13
4.1	0.99999999999996	7.351992470505716e-14
4.2	1.0000000000001936	2.178091341667072e-14
4.3	1.0000000000001352	6.256559532509817e-15
4.4	1.0000000000002371	1.7415247060315789e-15
4.5	1.0000000000002385	4.694594297995963e-16
4.6	1.0000000000002143	1.2248256801879815e-16
4.7	1.0000000000000215	3.090902109633161e-17
4.8	1.0000000000000155	7.539653586410676e-18
4.9	1.0000000000000555	1.7765871229385826e-18
5.0	1.0000000000000222	4.0410823601338733e-19
5.1	1.0000000000000913	8.86717495217776e-20
5.2	1.0000000000001663	1.8756105654423457e-20
5.3	1.0000000000001148	3.821697881054823e-21
5.4	0.9999999999998704	7.495588523839822e-22
5.5	0.9999999999999053	1.414044580973942e-22
5.6	0.9999999999999084	2.563855126107758e-23
5.7	1.0000000000000173	4.46431245983286e-24
5.8	0.9999999999999339	7.459276281080026e-25
5.9	1.0000000000000482	1.1949853350213551e-25
6.0	1.0000000000000007	1.8339495399409612e-26


==> data/a2_ula_vM_aligned-K-4.0-n-20.csv <==
-6.0	1.6837403887184433e-21	26.55190561328657
-5.9	3.1048586536055962e-21	26.601154568897893
-5.8	5.731818930704829e-21	26.648675887547707
-5.7	1.0592764049394511e-20	26.694381180793446
-5.6	1.9596284266467955e-20	26.738179794202615
-5.5	3.6288267079296484e-20	26.779978760289485
-5.4	6.726146510544544e-20	26.81968275087144
-5.3	1.2478218196493404e-19	26.857194028864093
-5.2	2.3168747729866736e-19	26.892412399564076
-5.1	4.3051951111241106e-19	26.925235161443336
-5.0	8.005692930452092e-19	26.95555705649936
-4.9	1.48968787894848e-18	26.983270220215662
-4.8	2.773673061934577e-18	27.00826413117241
-4.7	5.167150669955283e-18	27.03042556036967
-4.6	9.630613456117214e-18	27.049638520333204
-4.5	1.7956995421245676e-17	27.065784214066852
-4.4	3.3493382314614246e-17	27.07874098392622
-4.3	6.248811829331557e-17	27.088384260516833
-4.2	1.1660447616282155e-16	27.09458651170905
-4.1	2.1760920998383123e-16	27.097217191836464
-4.0	4.0611330298425317e-16	27.096142691298713
-3.9	7.578570937967456e-16	27.09122628656575
-3.8	1.4140294977848343e-15	27.08232809084522
-3.7	2.6376680128368015e-15	27.06930500550819
-3.6	4.9184734598309895e-15	27.052010672478463
-3.5	9.16738794326881e-15	27.03029542777297
-3.4	1.7077370267040882e-14	27.004006256421324
-3.3	3.179142301766858e-14	26.972986748999244
-3.2	5.913769996277768e-14	26.93707706005182
-3.1	1.0990935631181831e-13	26.896113868702926
-3.0	2.040653677558875e-13	26.8499303417816
-2.9	3.784559195767101e-13	26.798356099836898
-2.8	7.009997767977114e-13	26.741217186452467
-2.7	1.2966432571628072e-12	26.678336041303062
-2.6	2.394775774526385e-12	26.6095314774877
-2.5	4.415610679814081e-12	26.53461866367119
-2.4	8.127111923618114e-12	26.45340911169162
-2.3	1.492922722409073e-11	26.365710670334437
-2.2	2.736706175574523e-11	26.271327526030312
-2.1	5.0054246931361425e-11	26.170060211408046
-2.0	9.132837967868131e-11	26.061705622645825
-1.9	1.662075437068939e-10	25.946057046759805
-1.8	3.016489928885585e-10	25.822904200044917
-1.7	5.458622849563635e-10	25.69203327909489
-1.6	9.847275637477414e-10	25.553227025957906
-1.5	1.7705999317617398e-9	25.406264809222527
-1.4	3.1725863997730227e-9	25.250922723026555
-1.3	5.6638299824682385e-9	25.086973706269905
-1.2	1.0072179941535634e-8	24.914187684618593
-1.1	1.7838721655254827e-8	24.73233173819283
-1.0	3.1458578364144694e-8	24.54117029829763
-0.9	5.52274922873612e-8	24.340465376951332
-0.8	9.649743917992476e-8	24.129976833546795
-0.7	1.67772757193826e-7	23.909462683548504
-0.6	2.901822286573384e-7	23.678679454894418
-0.5	4.991832285268214e-7	23.437382598543852
-0.4	8.538520023703277e-7	23.185326960592768
-0.3	1.451877064612901e-6	22.92226732449593
-0.2	2.4535247994803174e-6	22.647959033199516
-0.1	4.119558916436062e-6	22.362158702548964
0.0	6.870597620803113e-6	22.064625039005815
0.1	1.1378979456641752e-5	21.75511977689771
0.2	1.8709243344346003e-5	21.433408752657293
0.3	3.0530227395332355e-5	21.099263136479752
0.4	4.9430988640775785e-5	20.752460844994154
0.5	7.938461693895252e-5	20.39278816244903
0.6	0.00012641874624542293	20.020041602391654
0.7	0.0001995689476486352	19.63403004707315
0.8	0.00031221033380435833	19.23457720794974
0.9	0.00048388167579940675	18.821524457800205
1.0	0.0007427317134488692	18.39473409324658
1.1	0.0011287238087026765	17.954093096106433
1.2	0.0016977251307243684	17.499517472986195
1.3	0.0025265704687717112	17.03095726515206
1.4	0.003719117234475389	16.54840233490719
1.5	0.005413185733073387	16.051889050560913
1.6	0.007788098159144521	15.54150800932259
1.7	0.011072287835709061	15.01741295580333
1.8	0.015550154565204154	14.479831072348556
1.9	0.02156701613130981	13.929074834948212
2.0	0.029530693834730993	13.365555642610389
2.1	0.039908037468758206	12.789799435675974
2.2	0.05321462757611177	12.202464514187493
2.3	0.06999608491010341	11.604361743838917
2.4	0.09079995516292547	10.9964772833439
2.5	0.11613807406548131	10.37999786839799
2.6	0.1464406438573369	9.75633852363794
2.7	0.18200486713164654	9.127172318977776
2.8	0.22294268374315304	8.494461408004474
2.9	0.26913363867968987	7.860488046603088
3.0	0.3201898104466975	7.227883551835582
3.1	0.3754396946524559	6.599652194836341
3.2	0.43393670895061925	5.979185823366734
3.3	0.49449550031136813	5.370263627777279
3.4	0.5557556972612656	4.777030038574666
3.5	0.6162686468431484	4.203942554336839
3.6	0.6745987264602046	3.65568081134708
3.7	0.7294278379351744	3.1370090899414382
3.8	0.7796503954489127	2.6525875210382
3.9	0.8244469404721186	2.2067332752407403
4.0	0.8633274478668588	1.8031423286311348
4.1	0.896139940406561	1.444594389943314
4.2	0.9230453240871547	1.1326761505005347
4.3	0.9444643264266368	0.8675674545078707
4.4	0.961006077229904	0.6479365833663906
4.5	0.9733895589827967	0.47098064673174816
4.6	0.9823687010838893	0.3326242391606216
4.7	0.9886696270426759	0.2278581705250457
4.8	0.9929451880330212	0.15116902591848033
4.9	0.9957482840749601	0.09699002377474289
5.0	0.9975223562861466	0.06010152082185261
5.1	0.9986053373925832	0.03592615967889623
5.2	0.9992424413339006	0.020692521258113782
5.3	0.9996033181839328	0.011471840175962636
5.4	0.9997999631123905	0.006115488219577675
5.5	0.9999029527697272	0.003131723726851093
5.6	0.9999547492772765	0.0015391288307188512
5.7	0.999979741754839	0.0007252633216692961
5.8	0.9999913008400796	0.00032736933257107966
5.9	0.9999964205364098	0.00014141480107064151
6.0	0.9999985900919337	5.840625037352563e-5


==> data/a2_ula_vM_aligned-K-4.0-n-5-inc-30.csv <==
-10.0	6.454244566322977e-5	18.008335222838316
-9.9	9.736799519634516e-5	17.70452089508799
-9.8	0.00014585107222982323	17.39284405174835
-9.7	0.00021689360205979873	17.07325728398192
-9.6	0.0003201461500851593	16.745724445720526
-9.5	0.0004689587712291987	16.410221935980957
-9.4	0.0006815945715069554	16.066740113994896
-9.3	0.00098274962193602	15.715284862219905
-9.2	0.0014054173706124255	15.355879314074558
-9.1	0.0019931230392058437	14.988565765113446
-9.0	0.0028025313638520076	14.613407788403052
-8.9	0.00390639724282698	14.23049257692216
-8.8	0.005396781691142936	13.839933538016915
-8.7	0.007388394349277658	13.441873167014306
-8.6	0.010021849762767076	13.036486229037056
-8.5	0.01346654130858242	12.623983279648455
-8.4	0.017922750651702034	12.204614555838113
-8.3	0.023622532117070282	11.77867426882336
-8.2	0.03082885392654035	11.346505328467577
-8.1	0.03983245815216829	10.908504525309011
-8.0	0.05094593588957261	10.465128189169887
-7.9	0.06449461965029059	10.016898331881041
-7.8	0.080804082839797	9.56440926452041
-7.7	0.10018430961367698	9.10833465424452
-7.6	0.12291094869669343	8.64943495051262
-7.5	0.14920446855553102	8.188565062107802
-7.4	0.17920844974364375	7.726682101660155
-7.3	0.21296863064351823	7.264852930233033
-7.2	0.25041460368516766	6.804261127619732
-7.1	0.2913461781370391	6.346212882053801
-7.0	0.3354263302582739	5.8921411356852955
-6.9	0.3821823206780885	5.443607142329629
-6.8	0.4310159725309976	5.002298400206337
-6.7	0.4812233102654016	4.570021731198357
-6.6	0.5320228349279846	4.148690117239113
-6.5	0.5825907657932556	3.7403018150513603
-6.4	0.6321007372339807	3.3469103089025296
-6.3	0.6797648289543237	2.9705838965914677
-6.2	0.7248725292009379	2.6133542119397233
-6.1	0.7668243431112576	2.2771538339867403
-6.0	0.8051572640641035	1.9637443525304958
-5.9	0.8395601662275793	1.674637820549658
-5.8	0.869878240106857	1.4110162971671671
-5.7	0.8961067328887526	1.1736559189418483
-5.6	0.9183753152916616	0.9628632641070798
-5.5	0.9369252362973144	0.7784322574177936
-5.4	0.9520819470818392	0.619629101334081
-5.3	0.9642260311108564	0.48521048854365967
-5.2	0.973765083561443	0.37347674543119674
-5.1	0.981108706136638	0.28235706293916873
-5.0	0.986648124369229	0.2095194215423712
-4.9	0.990741208740879	0.15249419535380768
-4.8	0.9937029959699561	0.10879857827049812
-4.7	0.9958012459313353	0.07604935341596804
-4.6	0.9972561820908472	0.05205400383349357
-4.5	0.9982433624638869	0.03487409429527446
-4.4	0.998898596814541	0.022859295228935473
-4.3	0.999323925900633	0.014654420825264039
-4.2	0.9995938622114672	0.00918472226332579
-4.1	0.9997613115422761	0.005626113501079146
-4.0	0.9998628119767212	0.003367091858536855
-3.9	0.9999229140394084	0.001968192642943474
-3.8	0.9999576692867311	0.0011233369156771439
-3.7	0.9999772907402058	0.0006258149760691622
-3.6	0.9999881023271132	0.00034020294971875314
-3.5	0.9999939147897635	0.00018040446515642914
-3.4	0.9999969627218638	9.328933452630686e-5
-3.3	0.9999985211381788	4.702704366644738e-5
-3.2	0.9999992978324431	2.3101833520210085e-5
-3.1	0.9999996750197863	1.1055458610047384e-5
-3.0	0.9999998534431022	5.152086309458459e-6
-2.9	0.9999999356253506	2.3372538507204207e-6
-2.8	0.9999999724702966	1.031765407074939e-6
-2.7	0.999999988542479	4.430367036723269e-7
-2.6	0.9999999953616376	1.8497314163769427e-7
-2.5	0.9999999981744565	7.506015424679323e-8
-2.4	0.9999999993005475	2.9590922625982162e-8
-2.3	0.9999999997396984	1.1328358908640117e-8
-2.2	0.9999999999056248	4.209598248907375e-9
-2.1	0.9999999999665875	1.5176777822769936e-9
-2.0	0.9999999999884275	5.306133352192213e-10
-1.9	0.9999999999960066	1.7981458250421533e-10
-1.8	0.9999999999986369	5.90340154947604e-11
-1.7	0.9999999999994752	1.87666511430868e-11
-1.6	0.999999999999777	5.773622689204901e-12
-1.5	0.9999999999998636	1.7181098762386678e-12
-1.4	1.0000000000000944	4.942556721697156e-13
-1.3	1.0000000000000169	1.3737296381617301e-13
-1.2	1.0000000000001747	3.686750460522056e-14
-1.1	1.0000000000002005	9.54808502655889e-15
-1.0	1.0000000000002474	2.384784619502852e-15
-0.9	0.9999999999997913	5.740711020696013e-16
-0.8	0.9999999999997524	1.3310122109570944e-16
-0.7	0.9999999999997856	2.970347232666277e-17
-0.6	0.9999999999998628	6.375921135194332e-18
-0.5	0.9999999999999877	1.3154777554214405e-18
-0.4	0.9999999999998962	2.606848440412289e-19
-0.3	0.9999999999999385	4.9581428241489143e-20
-0.2	0.9999999999997061	9.044089931643596e-21
-0.1	1.000000000000084	1.5809464445713945e-21
0.0	0.9999999999998213	2.6462562879664623e-22
0.1	0.9999999999998445	4.237963201911668e-23
0.2	0.9999999999998566	6.488331646399673e-24
0.3	0.999999999999909	9.48836555093467e-25
0.4	0.9999999999999966	1.32420737768726e-25
0.5	0.9999999999999731	1.7621474467743053e-26
0.6	1.0000000000000686	2.2338662310749605e-27
0.7	1.0000000000000604	2.695251569942741e-28
0.8	0.9999999999998106	3.092136523479403e-29
0.9	0.9999999999998916	3.369896369790455e-30
1.0	0.9999999999998996	3.4853431365201636e-31
1.1	0.9999999999999246	3.4175068348043536e-32
1.2	0.9999999999998844	3.173678432283504e-33
1.3	0.9999999999999771	2.7883799015103276e-34
1.4	0.9999999999999605	2.3153315256296028e-35
1.5	1.0000000000000506	1.8149898121958392e-36
1.6	1.0000000000000138	1.3416932953678616e-37
1.7	1.0000000000001048	9.342418186566103e-39
1.8	0.9999999999998855	6.120570076195976e-40
1.9	0.9999999999999426	3.7682610695326457e-41
2.0	0.9999999999999727	2.1776449440622948e-42
2.1	0.9999999999999536	1.1797797149227701e-43
2.2	1.000000000000014	5.984716784428667e-45
2.3	1.0000000000000009	2.8390063709838402e-46
2.4	1.0000000000000138	1.2577971610127813e-47
2.5	1.0000000000000713	5.1976590994759794e-49
2.6	1.000000000000076	2.0006880370594009e-50
2.7	0.9999999999999307	7.163689707363697e-52
2.8	1.0000000000001015	2.382765242422645e-53
2.9	0.9999999999999247	7.351974117311786e-55
3.0	0.9999999999999224	2.1012891181984167e-56
3.1	0.9999999999999394	5.555170907362542e-58
3.2	1.0000000000000246	1.3564354956892495e-59
3.3	0.9999999999999649	3.0545059064030172e-61
3.4	1.0000000000000393	6.333773272159933e-63
3.5	1.0000000000000373	1.207516275710044e-64
3.6	0.9999999999999272	2.1132515714589043e-66
3.7	0.9999999999999254	3.389576850074788e-68
3.8	0.9999999999999498	4.9747784441549595e-70
3.9	0.9999999999999901	6.669962917994737e-72
4.0	0.9999999999999951	8.155892639426858e-74
4.1	0.9999999999999881	9.079972459387155e-76
4.2	1.0000000000000155	9.187950154232805e-78
4.3	1.0000000000000504	8.435668673783973e-80
4.4	1.0000000000000757	7.014916849825876e-82
4.5	1.000000000000069	5.274152587433369e-84
4.6	1.0000000000000313	3.578695457302548e-86
4.7	0.999999999999988	2.1874755322956695e-88
4.8	0.9999999999999667	1.2022712096614425e-90
4.9	1.000000000000004	5.930438029562226e-93
5.0	1.000000000000024	2.6204175302184704e-95
5.1	1.0000000000000044	1.0351852026038588e-97
5.2	1.0000000000000246	3.649086133359005e-100
5.3	1.0000000000000198	1.1455490518688062e-102
5.4	0.9999999999999407	3.1962613589896103e-105
5.5	0.9999999999999727	7.91035605762077e-108
5.6	0.9999999999999468	1.732973254772752e-110
5.7	1.0000000000000016	3.353803852306814e-113
5.8	0.9999999999999648	5.721797312856544e-116
5.9	1.0000000000000182	8.587498605409341e-119
6.0	0.9999999999999768	1.1314158012432436e-121


==> data/a2_ula_vM_aligned-K-4.0-n-5-inc-60.csv <==
-10.0	6.82099099328722e-30	25.91993843114514
-9.9	1.2393426903472432e-29	25.948920380293764
-9.8	2.253342863107136e-29	25.97832056590312
-9.7	4.099766449256472e-29	26.008109534622765
-9.6	7.464327095870579e-29	26.038256615110207
-9.5	1.359957501153956e-28	26.06872989829271
-9.4	2.47951213068388e-28	26.09949621720859
-9.3	4.523932572219952e-28	26.130521126382924
-9.2	8.259949704086582e-28	26.161768880705523
-9.1	1.5092185005671392e-27	26.19320241378917
-9.0	2.7595733520515695e-27	26.224783315790255
-8.9	5.049497312827479e-27	26.2564718106406
-8.8	9.246377073886001e-27	26.288226732695268
-8.7	1.6943875814278446e-26	26.320005502741296
-8.6	3.107217421925051e-26	26.351764103361266
-8.5	5.702270604115297e-26	26.383457053631965
-8.4	1.0472259831376043e-25	26.415037383108082
-8.3	1.9246334695041955e-25	26.446456605106334
-8.2	3.539719412521877e-25	26.477664689232412
-8.1	6.514790465316194e-25	26.508610033153474
-8.0	1.1998859977897243e-24	26.539239433607168
-7.9	2.211485035811682e-24	26.56949805656643
-7.8	4.078763482620637e-24	26.599329406645346
-7.7	7.527815651939714e-24	26.62867529564329
-7.6	1.3902733906002724e-23	26.657475810232818
-7.5	2.5693097684036445e-23	26.68566927881234
-7.4	4.7512880578552745e-23	26.713192237472175
-7.3	8.79180122188709e-23	26.7399793950813
-7.2	1.6278270947542126e-22	26.765963597482568
-7.1	3.01574228745762e-22	26.791075790781523
-7.0	5.590190986465132e-22	26.815244983736658
-6.9	1.0368017920034065e-21	26.838398209233254
-6.8	1.9239375614164776e-21	26.860460484842566
-6.7	3.571914508645483e-21	26.881354772464142
-6.6	6.634587286259695e-21	26.901001937060354
-6.5	1.2328682455435213e-20	26.919320704469865
-6.4	2.2918997662135498e-20	26.93622761832258
-6.3	4.262223582091751e-20	26.95163699605444
-6.2	7.929085036406506e-20	26.965460884026964
-6.1	1.4755021942876033e-19	26.977609011785326
-6.0	2.746435229949389e-19	26.987988745461163
-5.9	5.113207572390369e-19	26.996505040309042
-5.8	9.521227142207285e-19	27.003060392468065
-5.7	1.773159330561277e-18	27.00755478991001
-5.6	3.3024542531996225e-18	27.009885662651378
-5.5	6.150889328068047e-18	27.009947832234612
-5.4	1.1455863901395351e-17	27.007633460546117
-5.3	2.133449130626494e-17	27.002831998005036
-5.2	3.972608959362346e-17	26.995430131178242
-5.1	7.39574349063124e-17	26.985311729892125
-5.0	1.3764885427014982e-16	26.97235779390182
-4.9	2.561056372190972e-16	26.956446399200978
-4.8	4.763117056020902e-16	26.937452644059668
-4.7	8.854366415816923e-16	26.915248594883643
-4.6	1.64507267682856e-15	26.889703232019166
-4.5	3.0544988804596022e-15	26.86068239561104
-4.4	5.667436915833864e-15	26.82804873166047
-4.3	1.0507234715965765e-14	26.79166163843717
-4.2	1.9462872460347465e-14	26.75137721342651
-4.1	3.601658208056175e-14	26.707048200954837
-4.0	6.657848629671063e-14	26.658523940818238
-3.9	1.2293016877412022e-13	26.605650318011214
-3.8	2.2668975884405663e-13	26.548269713942855
-3.7	4.174536974838404e-13	26.48622095938022
-3.6	7.676092691210105e-13	26.419339289467672
-3.5	1.4092187962342726e-12	26.347456301198292
-3.4	2.582688876798413e-12	26.270399913761352
-3.3	4.724638615703368e-12	26.187994332225042
-3.2	8.626081360397193e-12	26.100060015090357
-3.1	1.5716316123776762e-11	26.00641364630539
-3.0	2.857078410954547e-11	25.906868112396676
-2.9	5.181646938305009e-11	25.801232485476593
-2.8	9.37401966314882e-11	25.68931201294636
-2.7	1.6913459484377646e-10	25.57090811485626
-2.6	3.043138628130938e-10	25.44581838997907
-2.5	5.459160240862036e-10	25.313836631788043
-2.4	9.76280908137041e-10	25.1747528557151
-2.3	1.7401893799566755e-9	25.028353339216178
-2.2	3.0911263209170943e-9	24.874420676355186
-2.1	5.470903829921468e-9	24.71273384893189
-2.0	9.645946188978336e-9	24.543068316334008
-1.9	1.6939207646629366e-8	24.365196126703534
-1.8	2.9622426558863344e-8	24.178886052284273
-1.7	5.157531697096027e-8	23.983903752280803
-1.6	8.938589818991652e-8	23.78001196698739
-1.5	1.5417417999666526e-7	23.566970747522838
-1.4	2.645922489451612e-7	23.34453772610666
-1.3	4.517210001534679e-7	23.11246843256791
-1.2	7.669967873817579e-7	22.870516663614577
-1.1	1.2949316559972566e-6	22.61843491236191
-1.0	2.173339878087599e-6	22.355974866802356
-0.9	3.625191243504875e-6	22.082887987197743
-0.8	6.008266097073622e-6	21.798926173969484
-0.7	9.891732716298802e-6	21.503842539451504
-0.6	1.617290816269198e-5	21.19739229904688
-0.5	2.625315629688343e-5	20.87933379978711
-0.4	4.229950746500747e-5	20.549429707244993
-0.3	6.762851636833012e-5	20.207448375159156
-0.2	0.00010726135317710054	19.853165426145853
-0.1	0.00016871412514693498	19.486365576589805
0.0	0.000263104440777686	19.106844744247894
0.1	0.00040667296229966444	18.714412483614172
0.2	0.000622834710509648	18.308894801449448
0.3	0.0009448852299220981	17.89013741370772
0.4	0.0014194855784238982	17.458009515052343
0.5	0.002111029661002752	17.012408143789013
0.6	0.0031069480956785133	16.553263238231583
0.7	0.004523914055271062	16.08054349545063
0.8	0.006514778584066315	15.594263159958583
0.9	0.009275869402927479	15.09448988799817
1.0	0.013054039039779145	14.581353852236452
1.1	0.018152557785380576	14.05505827106759
1.2	0.02493464318561685	13.515891564755554
1.3	0.03382314868666903	12.96424135513416
1.4	0.04529476750172664	12.400610532650253
1.5	0.059867126669375964	11.825635608802472
1.6	0.07807743727014235	11.240107545218374
1.7	0.1004520016862201	10.644995191347729
1.8	0.1274668900042795	10.04147135478143
1.9	0.159501451375337	9.430941350207531
2.0	0.19678790015221384	8.815073596855683
2.1	0.23936179158494722	8.195831426069434
2.2	0.2870194746862536	7.575504681286839
2.3	0.33928923568406755	6.956738904063327
2.4	0.3954225070745022	6.342558874189372
2.5	0.4544100129106837	5.736382011625849
2.6	0.5150250503501966	5.142015714781654
2.7	0.5758925297565126	4.5636312673759285
2.8	0.6355784324819466	4.005705811266107
2.9	0.6926907123877233	3.47292356927839
3.0	0.7459801347021134	2.970028729949193
3.1	0.7944287554414046	2.5016260201960794
3.2	0.8373150274772538	2.0719317329755076
3.3	0.8742477714610732	1.6844880591528497
3.4	0.9051659144876378	1.3418661186853917
3.5	0.9303060727720516	1.0453956258172303
3.6	0.9501446983995688	0.7949675601041748
3.7	0.9653247112455162	0.5889557126653222
3.8	0.9765777389303794	0.424289917177711
3.9	0.9846522195685065	0.296688219059806
4.0	0.9902550886016223	0.2010224994160616
4.1	0.9940113084924506	0.1317618836811123
4.2	0.9964419526107408	0.08342111842538313
4.3	0.9979586459465102	0.050943337210685655
4.4	0.9988703362209157	0.02996718283936995
4.5	0.999397721357344	0.016959130531303542
4.6	0.99969100510228	0.009222185559493596
4.7	0.9998476321196871	0.004813085020390506
4.8	0.9999278725710166	0.002408051146357393
4.9	0.9999672627284126	0.0011535971822566999
5.0	0.99998577073057	0.0005285418352560022
5.1	0.999994084703968	0.00023132649040374513
5.2	0.9999976510601528	9.659800130558318e-5
5.3	0.999999110166886	3.843919513371617e-5
5.4	0.9999996788423204	1.4557953570929194e-5
5.5	0.9999998897135801	5.240735962033156e-6
5.6	0.9999999640138822	1.7909577373345973e-6
5.7	0.9999999888581944	5.802347148823625e-7
5.8	0.9999999967311621	1.77975593896404e-7
5.9	0.9999999990928156	5.1612791488580777e-8
6.0	0.9999999997619153	1.4131387301902064e-8


==> data/a2_ula_vM_aligned-K-4.0-n-5.csv <==
-6.0	3.2038480833860854e-24	27.149142575818473
-5.9	5.988832878295323e-24	27.184805033599954
-5.8	1.1203810127335575e-23	27.219784776663687
-5.7	2.0976613992938016e-23	27.254013533639647
-5.6	3.9304590307715196e-23	27.287421102255177
-5.5	7.37022643532453e-23	27.319935310005047
-5.4	1.3830527834584e-22	27.35148197384243
-5.3	2.597209551299178e-22	27.381984858869224
-5.2	4.880616817817119e-22	27.411365636026822
-5.1	9.17762473313023e-22	27.43954383879292
-5.0	1.7268766015712866e-21	27.466436818878186
-4.9	3.251280694989161e-21	27.491959700940303
-4.8	6.12485260491913e-21	27.51602533630007
-4.7	1.1544358810700674e-20	27.538544255685107
-4.6	2.177013215217243e-20	27.55942462101219
-4.5	4.107263192907414e-20	27.578572176210287
-4.4	7.752225741955539e-20	27.595890197112084
-4.3	1.4637398893764052e-19	27.611279440427264
-4.2	2.7646822941461057e-19	27.624638091842243
-4.1	5.223355125017964e-19	27.635861713210883
-4.0	9.870859991988145e-19	27.644843188990556
-3.9	1.8656861078488925e-18	27.65147267180913
-3.8	3.526762629597138e-18	27.65563752733102
-3.7	6.667188411514371e-18	27.65722227840582
-3.6	1.2604095386743357e-17	27.656108548571694
-3.5	2.3826239346668535e-17	27.652175004978268
-3.4	4.503450233131243e-17	27.64529730078903
-3.3	8.510424200352262e-17	27.635348017161316
-3.2	1.6078356530649585e-16	27.622196604863365
-3.1	3.0365750606017575e-16	27.605709325665135
-3.0	5.732502666699113e-16	27.585749193571797
-2.9	1.0816505146960417e-15	27.56217591606598
-2.8	2.039742107941935e-15	27.534845835464573
-2.7	3.843889242226027e-15	27.50361187056326
-2.6	7.23825675708014e-15	27.46832345874737
-2.5	1.3618312837760439e-14	27.428826498742925
-2.4	2.5597406225847526e-14	27.384963294238048
-2.3	4.8062624355722405e-14	27.336572498643783
-2.2	9.013879934042173e-14	27.283489061189137
-2.1	1.688344462077075e-13	27.22554417475706
-2.0	3.157954530962636e-13	27.16256522571105
-1.9	5.897867263444091e-13	27.09437574615169
-1.8	1.099703021577713e-12	27.02079536899682
-1.7	2.0468796956172103e-12	26.941639786377827
-1.6	3.802673190587003e-12	26.856720711877216
-1.5	7.05028835702604e-12	26.76584584722463
-1.4	1.304323782724653e-11	26.668818854099552
-1.3	2.4074766435455726e-11	26.56543933182979
-1.2	4.432740865892539e-11	26.455502801816976
-1.1	8.14047200371388e-11	26.33880069965883
-1.0	1.4908196117837683e-10	26.21512037606027
-0.9	2.7222500337094634e-10	26.08424510774291
-0.8	4.955474900931901e-10	25.94595411976261
-0.7	8.991282152293571e-10	25.800022620770594
-0.6	1.6257714877417418e-9	25.646221853029367
-0.5	2.9289978803158173e-9	25.48431915918309
-0.4	5.2567592999597094e-9	25.314078068076316
-0.3	9.396627780225058e-9	25.135258402242787
-0.2	1.672606778023051e-8	24.947616410026022
-0.1	2.9641086640972044e-8	24.750904925749225
0.0	5.228545418804794e-8	24.54487356178704
0.1	9.178245741964402e-8	24.329268937042666
0.2	1.6029999153294415e-7	24.10383494686127
0.3	2.784856069944656e-7	23.868313080315843
0.4	4.811331341613721e-7	23.622442791552093
0.5	8.264493487641596e-7	23.365961932999
0.6	1.411069026792505e-6	23.098607259413374
0.7	2.3941494766267442e-6	22.820115013117928
0.8	4.035641277054659e-6	22.53022160245936
0.9	6.7564227284296715e-6	22.22866438741652
1.0	1.1231715499940808e-5	21.915182588518565
1.1	1.853445658307936e-5	21.589518337916115
1.2	3.0352537642766364e-5	21.251417894488707
1.3	4.9313511997235373e-5	20.900633048556738
1.4	7.946293127167716e-5	20.536922745999643
1.5	0.0001269581333838777	20.16005496662796
1.6	0.00020105787355377222	19.76980889751982
1.7	0.0003155087587252753	19.36597744896777
1.8	0.0004904499700422113	18.948370168722455
1.9	0.000754974586995887	18.51681661970749
2.0	0.0011504932253249378	18.071170297279835
2.1	0.001735035503585271	17.61131317488313
2.2	0.0025885864559102726	17.137160981453643
2.3	0.003819475972368297	16.648669330568488
2.4	0.005571706941967794	16.1458408399476
2.5	0.00803291174282921	15.628733400466492
2.6	0.011442363435731686	15.097469775880217
2.7	0.016098145796934166	14.552248737228918
2.8	0.022362231303300208	13.993357957838771
2.9	0.030661877289405535	13.421188913579154
3.0	0.04148550157210655	12.836254044712664
3.1	0.05537113531316049	12.239206434177625
3.2	0.07288577863663646	11.630862233964613
3.3	0.09459459935669114	11.012226013286284
3.4	0.12101997385692298	10.3845190918423
3.5	0.152591855700807	9.749210734031237
3.6	0.18959275276232285	9.10805178352823
3.7	0.2321024588163102	8.46310987209582
3.8	0.27994927212616116	7.816804695550474
3.9	0.3326753282414191	7.1719409660828015
4.0	0.3895234801128201	6.531735486864643
4.1	0.44945160311614585	5.899833348095236
4.2	0.51117724731442	5.280306577287564
4.3	0.5732514794510257	4.677626874424618
4.4	0.6341561542329899	4.0966026910667495
4.5	0.6924145786984395	3.5422704787768176
4.6	0.7467025158822909	3.019731298867568
4.7	0.7959454982147571	2.5339281760559476
4.8	0.839389895216912	2.0893674950578456
4.9	0.8766389801361799	1.6897996353681664
5.0	0.9076506876941832	1.3378888116322885
5.1	0.9326997528282575	1.0349166555219431
5.2	0.9523122202479024	0.7805733819029929
5.3	0.967183842685439	0.5728885832966613
5.4	0.9780950220689214	0.40833670258456733
5.5	0.9858336729301242	0.2821207662009194
5.6	0.9911342484674157	0.18859926432686303
5.7	0.9946370852970042	0.1217873894541909
5.8	0.9968681980882979	0.07584746721402842
5.9	0.9982365069168736	0.04549058954461946
6.0	0.9990436572580418	0.026239057012393933


==> data/a4_circ_vM_aligned-K-0.0-n-2-inc-30.csv <==
-10.0	3.023551174729502e-9	13.934118275533331
-9.9	4.162918557911582e-9	13.841931684737984
-9.8	5.719454123589278e-9	13.749332146422239
-9.7	7.841211299206831e-9	13.656312475747706
-9.6	1.0727027785336986e-8	13.562865364156666
-9.5	1.4643301849147205e-8	13.468983378929785
-9.4	1.994608191896475e-8	13.374658962866235
-9.3	2.7110073415651157e-8	13.27988443408172
-9.2	3.676662458654167e-8	13.184651985926713
-9.1	4.975333310524604e-8	13.088953687053705
-9.0	6.717864730448007e-8	12.992781481640192
-8.9	9.050575659388542e-8	12.89612718978127
-8.8	1.216612190805684e-7	12.798982508067914
-8.7	1.6317521391980674e-7	12.701339010373843
-8.6	2.1836209528685613e-7	12.6031881488547
-8.5	2.915521400690746e-7	12.50452125520783
-8.4	3.8838811228697877e-7	12.405329542175982
-8.3	5.16203619488473e-7	12.30560410535805
-8.2	6.845043329844282e-7	12.205335925314284
-8.1	9.055781272754369e-7	12.104515870026527
-8.0	1.1952662275982566e-6	12.003134697732014
-7.9	1.5739347235855568e-6	11.901183060124238
-7.8	2.0676945202108457e-6	11.798651506040859
-7.7	2.709928185341137e-6	11.695530485593912
-7.6	3.543194470151797e-6	11.591810354805489
-7.5	4.621595797278907e-6	11.487481380822148
-7.4	6.013711020246102e-6	11.382533747720318
-7.3	7.806215554948763e-6	11.276957562963888
-7.2	1.0108333868023325e-5	11.170742864573864
-7.1	1.305729556447309e-5	11.063879629058707
-7.0	1.6824996207396188e-5	10.956357780178822
-6.9	2.162609773634966e-5	10.848167198606815
-6.8	2.772784106561083e-5	10.739297732560804
-6.7	3.5461885171670775e-5	10.629739209484693
-6.6	4.523853261350787e-5	10.519481448878121
-6.5	5.756375067452776e-5	10.408514276341124
-6.4	7.305944965132723e-5	10.296827538968694
-6.3	9.24875344228405e-5	10.18441112217261
-6.2	0.00011677830116186361	10.071254968068084
-6.1	0.00014706380632786655	9.957349095540962
-6.0	0.00018471688787137218	9.842683622155377
-5.9	0.000231396566295851	9.727248787995618
-5.8	0.0002891005927395352	9.61103498167598
-5.7	0.000360225938693016	9.49403276862979
-5.6	0.0004476380329604057	9.376232921899868
-5.5	0.0005547495407995602	9.257626455608463
-5.4	0.0006856094420943921	9.138204661343053
-5.3	0.0008450030934837789	9.017959147674004
-5.2	0.0010385638467767214	8.896881883069259
-5.1	0.0012728966354734023	8.77496524246395
-5.0	0.0015557137255631404	8.652202057792016
-4.9	0.0018959825488335887	8.528585672776808
-4.8	0.002304085190276262	8.404110002330835
-4.7	0.002791988680272391	8.278769596912
-4.6	0.0033734247433024767	8.152559712239015
-4.5	0.004064077076089783	8.025476384768297
-4.4	0.004881773570568784	7.897516513377621
-4.3	0.005846680165486718	7.768677947729124
-4.2	0.006981492213742636	7.638959583830229
-4.1	0.008311618403871561	7.508361467264009
-4.0	0.009865351394834505	7.376884904769676
-3.9	0.01167401843458464	7.24453258463032
-3.8	0.013772104372164048	7.111308706599788
-3.7	0.016197338672711826	6.977219121972389
-3.6	0.01899073735262985	6.842271484491857
-3.5	0.022196590216033447	6.7064754127928685
-3.4	0.025862383448023926	6.569842665107304
-3.3	0.030038647561512262	6.432387326962047
-3.2	0.03477872095996876	6.294126012602426
-3.1	0.040138420023893	6.1550780808708385
-3.0	0.04617560770386033	6.015265866234916
-2.9	0.0529496541511256	5.874714925640051
-2.8	0.06052078496450287	5.733454301768746
-2.7	0.0689493151963554	5.591516803223522
-2.6	0.07829477033101655	5.448939302015479
-2.5	0.08861489899548947	5.305763048575214
-2.4	0.09996458612757272	5.162034004290295
-2.3	0.11239467962502335	5.017803191330402
-2.2	0.12595074800221578	4.8731270591185885
-2.1	0.14067179116813008	4.7280678664992974
-2.0	0.15658893089540557	4.5826940780401735
-1.9	0.17372411171951632	4.437080772375506
-1.8	0.19208884664323175	4.2913100597351095
-1.7	0.21168304491496204	4.145471504954068
-1.6	0.232493961074606	3.999662551253182
-1.5	0.2544953052049101	3.8539889389150415
-1.4	0.2776465537078409	3.7085651116387734
-1.3	0.3018924977954169	3.5635146018359873
-1.2	0.3271630631613281	3.4189703844473964
-1.1	0.35337342892909285	3.275075186952615
-1.0	0.3804244670417561	3.131981741246603
-0.9	0.4082035148428076	2.9898529608548996
-0.8	0.4365854839665194	2.8488620247516834
-0.7	0.465434298039199	2.7091923467528836
-0.6	0.49460464053739084	2.571037407342064
-0.5	0.523943982805456	2.434600422813052
-0.4	0.5532948512649244	2.300093825104084
-0.3	0.5824972827008771	2.1677385247409977
-0.2	0.6113914077226746	2.037762929225044
-0.1	0.6398200955492432	1.9104016902469343
0.0	0.667631588542322	1.7858941555678556
0.1	0.6946820528370266	1.664482505703234
0.2	0.7208379720491439	1.5464095617982696
0.3	0.7459783147048757	1.431916259832943
0.4	0.7699964124493708	1.321238797464049
0.5	0.7928014952177695	1.2146054736468515
0.6	0.8143198409821469	1.112233257476905
0.7	0.8344955109333538	1.0143241410788415
0.8	0.8532906554916159	0.9210613512274803
0.9	0.8706853916281967	0.8326055146762833
1.0	0.8866772669753225	0.74909089161119
1.1	0.9012803403870755	0.6706218086149406
1.2	0.9145239212823195	0.5972694351646316
1.3	0.9264510207529201	0.5290690541253115
1.4	0.9371165754828086	0.4660179751028202
1.5	0.946585510793717	0.4080742284838749
1.6	0.954930711323112	0.3551561566352162
1.7	0.9622309670744135	0.3071429870822407
1.8	0.9685689589266154	0.263876431519958
1.9	0.9740293415859198	0.2251633063263631
2.0	0.9786969736977358	0.1907791179186472
2.1	0.9826553351628792	0.16047250374419514
2.2	0.9859851609686753	0.13397037120076719
2.3	0.9887633098694347	0.11098353665054392
2.4	0.9910618754861417	0.09121263862027623
2.5	0.9929475373937708	0.07435408595550387
2.6	0.994481140988107	0.060105804403849494
2.7	0.995717487650304	0.048172563536524514
2.8	0.9967053111763394	0.0382706982326611
2.9	0.9974874126925821	0.03013208199049594
3.0	0.9981009243380263	0.02350725903579001
3.1	0.9985776715920032	0.018167694121466075
3.2	0.9989446052744053	0.013907148751523928
3.3	0.999224276438736	0.010542236595209522
3.4	0.9994353304970199	0.007912246319767545
3.5	0.9995930005404213	0.0058783453064789925
3.6	0.9997095837597351	0.004322292221830223
3.7	0.9997948887646952	0.0031447907119430407
3.8	0.9998566453250279	0.002263611905352203
3.9	0.9999008714149018	0.0016116018130253407
4.0	0.9999321953122491	0.001134673228031315
4.1	0.9999541328527046	0.0007898624758292095
4.2	0.9999693217481044	0.000543511275234065
4.3	0.9999797161573165	0.0003696146287197222
4.4	0.999986745522818	0.00024835824967293576
4.5	0.9999914420878727	0.00016485431188475143
4.6	0.9999945416168007	0.00010807264091703348
4.7	0.9999965616721022	6.995589742359551e-5
4.8	0.999997861488359	4.470161866455835e-5
4.9	0.999998687048018	2.8190808375330595e-5
5.0	0.9999992044844238	1.7541627992720827e-5
5.1	0.9999995244474229	1.0767148880420569e-5
5.2	0.999999719596763	6.517603546699098e-6
5.3	0.9999998369631856	3.8897081761564015e-6
5.4	0.9999999065483346	2.2880782165032442e-6
5.5	0.9999999472086201	1.3262633597004195e-6
5.6	0.9999999706172837	7.573059098246399e-7
5.7	0.9999999838921032	4.258635322687045e-7
5.8	0.9999999913046816	2.3577575084491536e-7
5.9	0.9999999953796304	1.284773475149894e-7
6.0	0.9999999975839496	6.888409137632795e-8


==> data/a4_circ_vM_aligned-K-0.0-n-2-inc-60.csv <==
-10.0	6.700039877565815e-14	19.248403617336038
-9.9	1.042462397218582e-13	19.148083644141277
-9.8	1.6182169565279292e-13	19.04706982101805
-9.7	2.506106094561386e-13	18.945353330909494
-9.6	3.8720543276530397e-13	18.842925203779505
-9.5	5.968367464303326e-13	18.739776315653845
-9.4	9.177714319303523e-13	18.63589738773158
-9.3	1.4078974977682324e-12	18.531278985548607
-9.2	2.1545551632650925e-12	18.425911518200795
-9.1	3.289173162730948e-12	18.31978523763648
-9.0	5.008996868968344e-12	18.212890238030287
-8.9	7.60925164585564e-12	18.105216455233816
-8.8	1.1530614675065648e-11	17.99675366631935
-8.7	1.742907567754571e-11	17.88749148922422
-8.6	2.627844056117138e-11	17.777419382494028
-8.5	3.952027954203341e-11	17.66652664515856
-8.4	5.928261475405174e-11	17.554802416719003
-8.3	8.869788165682898e-11	17.442235677287314
-8.2	1.3236379751677797e-10	17.328815247864934
-8.1	1.9700927345488723e-10	17.214529790790724
-8.0	2.9245354674692484e-10	17.099367810384113
-7.9	4.3298321916658514e-10	16.98331765373502
-7.8	6.393228779657653e-10	16.866367511761002
-7.7	9.414459152222194e-10	16.74850542046874
-7.6	1.3825704615791547e-9	16.629719262445953
-7.5	2.024821015043658e-9	16.509996768656187
-7.4	2.957222806534656e-9	16.389325520510774
-7.3	4.306951146557365e-9	16.267692952263918
-7.2	6.255105790593832e-9	16.145086353757222
-7.1	9.058752268944274e-9	16.021492873538996
-7.0	1.308160958799848e-8	15.896899522398753
-6.9	1.883662087962533e-8	15.771293177348207
-6.8	2.704479080694039e-8	15.644660586088005
-6.7	3.87162016560598e-8	15.516988372001178
-6.6	5.5261145558193625e-8	15.388263039731132
-6.5	7.864198161779574e-8	15.258470981372987
-6.4	1.1157983162722818e-7	15.127598483361602
-6.3	1.578348022490179e-7	14.995631734089013
-6.2	2.2258435867972962e-7	14.862556832333519
-6.1	3.129321375529955e-7	14.728359796570452
-6.0	4.385893191687646e-7	14.593026575243412
-5.9	6.127832192642393e-7	14.45654305805746
-5.8	8.534636542142417e-7	14.318895088429713
-5.7	1.1848976464273455e-6	14.180068477160303
-5.6	1.6397680654992694e-6	14.040049017455278
-5.5	2.261922880202527e-6	13.898822501407837
-5.4	3.1099600018545507e-6	13.756374738078689
-5.3	4.2618795398660575e-6	13.612691573310387
-5.2	5.821092090451561e-6	13.467758911436517
-5.1	7.924139946724354e-6	13.321562739049273
-5.0	1.0750569388600864e-5	13.174089151015187
-4.9	1.4535487968519333e-5	13.02532437893837
-4.8	1.9585452276116762e-5	12.87525482228868
-4.7	2.629846005344597e-5	12.72386708243487
-4.6	3.5188966252058796e-5	12.571147999846783
-4.5	4.691900544434026e-5	12.417084694749162
-4.4	6.233668166515468e-5	12.261664611534867
-4.3	8.252347864116739e-5	12.104875567276272
-4.2	0.00010885204408759113	11.946705804725381
-4.1	0.00014305630475301953	11.787144050136627
-4.0	0.00018731596503546424	11.626179576470765
-3.9	0.0002443576189894674	11.463802272319649
-3.8	0.0003175748477968598	11.300002717177927
-3.7	0.000411169762740748	11.134772263575032
-3.6	0.0005303184640480321	10.968103126701653
-3.5	0.0006813627912783586	10.799988482194447
-3.4	0.0008720305102851691	10.630422572809426
-3.3	0.0011116856812529749	10.459400824775111
-3.2	0.0014116103461873765	10.286919974685002
-3.1	0.0017853178266012868	10.112978207851315
-3.0	0.0022488967991558806	9.937575309127588
-2.9	0.0028213838897876353	9.760712827290089
-2.8	0.0035251607747792905	9.582394254135725
-2.7	0.004386369692359593	9.402625219557416
-2.6	0.005435338859537931	9.221413703945363
-2.5	0.006707006586426458	9.038770269341747
-2.4	0.008241329941331053	8.85470831088339
-2.3	0.010083660731664204	8.669244330164615
-2.2	0.012285068448776597	8.48239823217993
-2.1	0.014902586838014768	8.294193647687237
-2.0	0.017999358087773414	8.104658282791755
-1.9	0.021644646511283	7.913824297665164
-1.8	0.02591369227115776	7.721728716310844
-1.7	0.03088737543867011	7.528413869279121
-1.6	0.03665166175817385	7.333927871187977
-1.5	0.04329680415822243	7.138325134785588
-1.4	0.050916278536504316	6.941666923108987
-1.3	0.05960543880718394	6.744021941016926
-1.2	0.06945988471521643	6.545466966994136
-1.1	0.08057354645773485	6.346087525568535
-1.0	0.09303650254984946	6.145978600008395
-0.9	0.10693256130957601	5.945245384023676
-0.8	0.12233665134985279	5.7440040700597805
-0.7	0.13931208190828415	5.5423826702657895
-0.6	0.15790774895278997	5.340521864463093
-0.5	0.17815537684512395	5.138575867171765
-0.4	0.20006689695704355	4.936713303092398
-0.3	0.22363207299043858	4.735118077250179
-0.2	0.24881648687386784	4.533990222212103
-0.1	0.2755599981492357	4.333546700441143
0.0	0.3037757830284147	4.134022134785506
0.1	0.3333500464585314	3.935669434538874
0.2	0.3641424814469917	3.738760278199076
0.3	0.395987525036171	3.543585407483205
0.4	0.42869643032966587	3.350454680152421
0.5	0.46206014015855335	3.1596968223523985
0.6	0.4958529118577741	2.9716588147242216
0.7	0.5298366061307609	2.7867048411684427
0.8	0.5637655182170095	2.605214725543927
0.9	0.5973915987393825	2.427581780722173
1.0	0.630469886766841	2.2542099973206575
1.1	0.6627639607297895	2.0855105074393077
1.2	0.6940512052142209	1.9218972729629267
1.3	0.7241276943722407	1.7637819698248027
1.4	0.7528125059146844	1.6115680699627464
1.5	0.7799513030178512	1.465644162135901
1.6	0.8054190537984365	1.326376601113519
1.7	0.8291217975652554	1.1941016308789059
1.8	0.8509974114399669	1.0691171889291808
1.9	0.8710153775516549	0.9516746616950407
2.0	0.8891755968679044	0.8419709201226323
2.1	0.905506338147562	0.740141012991027
2.2	0.9200614467846229	0.6462519260654277
2.3	0.9329169664706043	0.5602978203236995
2.4	0.9441673451449119	0.4821971358913978
2.5	0.9539214048320422	0.411791885956761
2.6	0.9622982527691248	0.3488493664118959
2.7	0.9694232994243175	0.29306637630242355
2.8	0.9754245289780243	0.24407589021672302
2.9	0.9804291415010876	0.20145595972561167
3.0	0.9845606556548391	0.16474046312768345
3.1	0.9879365284440883	0.1334311882186779
3.2	0.9906663168584352	0.10701063720268285
3.3	0.9928503768589131	0.08495489764906285
3.4	0.994579069955138	0.06674593405722018
3.5	0.9959324274845462	0.05188271953290948
3.6	0.9969802084469487	0.03989073799027231
3.7	0.9977822782822655	0.030329530442023044
3.8	0.9983892330955813	0.02279811750533146
3.9	0.9988431957656841	0.016938286897460863
4.0	0.9991787161700559	0.012435874077624717
4.1	0.9994237163529276	0.009020274829672218
4.2	0.9996004317713176	0.006462503884997734
4.3	0.9997263107182611	0.004572152081021121
4.4	0.999814844820218	0.003193598827615359
4.5	0.9998763134011831	0.002201812798294558
4.6	0.999918433099718	0.0014980295776335537
4.7	0.9999469110766579	0.001005538761628818
4.8	0.9999659054576119	0.0006657523920675352
4.9	0.9999784003207155	0.00043466791593453375
5.0	0.9999865047843255	0.0002797866596862945
5.1	0.9999916867840074	0.00017750585210338113
5.2	0.999994952229693	0.00011096964604875497
5.3	0.9999969796735362	6.834220366848319e-5
5.4	0.9999982196215816	4.145263177265421e-5
5.5	0.9999989663993348	2.475576221454505e-5
5.6	0.9999994091854663	1.4552640468882462e-5
5.7	0.9999996675851363	8.418336697609499e-6
5.8	0.9999998159599642	4.790764746848201e-6
5.9	0.9999998997664067	2.681327310624665e-6
6.0	0.9999999463151411	1.4754716002562675e-6


==> data/a4_circ_vM_aligned-K-0.0-n-2.csv <==
-6.0	1.2304054167582781e-7	15.611190267141389
-5.9	1.7597362862433164e-7	15.468475241569628
-5.8	2.508497120551684e-7	15.324520496596104
-5.7	3.5639682105797596e-7	15.179312436417844
-5.6	5.0465622232409e-7	15.03283742209522
-5.5	7.121743064632869e-7	14.885081785106504
-5.4	1.0015968585926475e-6	14.736031842374068
-5.3	1.403791402356265e-6	14.585673912890252
-5.2	1.960658816055689e-6	14.433994336088611
-5.1	2.728839633013918e-6	14.280979492123581
-5.0	3.784575035445976e-6	14.126615824227923
-4.9	5.230049382539396e-6	13.97088986334312
-4.8	7.201622161099661e-6	13.813788255221796
-4.7	9.880454557746012e-6	13.655297790231119
-4.6	1.3506151434694399e-5	13.495405436103455
-4.5	1.8394175173544937e-5	13.334098373900979
-4.4	2.4957945079503746e-5	13.171364037482146
-4.3	3.373671562030649e-5	13.007190156792046
-4.2	4.543052855295494e-5	12.841564805336278
-4.1	6.094375644437079e-5	12.674476452164535
-4.0	8.143899487673829e-5	12.50591401888037
-3.9	0.00010840331199707984	12.335866942001216
-3.8	0.0001437291183690201	12.164325241262768
-3.7	0.0001898121650091347	11.991279594351694
-3.6	0.0002496693966007382	11.816721418668228
-3.5	0.0003270795589521836	11.640642960752851
-3.4	0.00042674955842470565	11.46303739407316
-3.3	0.0005545095645398658	11.283898925925477
-3.2	0.000717539698252894	11.103222914279147
-3.1	0.0009246308156768914	10.9210059954572
-3.0	0.0011864813349354423	10.737246223620547
-2.9	0.001516031215032629	10.551943223121611
-2.8	0.001928833033452645	10.365098354862496
-2.7	0.002443458581100749	10.176714897895355
-2.6	0.0030819374649079284	9.98679824760891
-2.5	0.00387022185912801	9.795356131920697
-2.4	0.004838668774893929	9.602398847032738
-2.3	0.006022528048269518	9.407939514410616
-2.2	0.007462420736220072	9.211994360700873
-2.1	0.00920478885402147	9.01458302251842
-2.0	0.011302293523432948	8.815728878017769
-1.9	0.013814134816485373	8.615459407336083
-1.8	0.016806263107132048	8.413806584039506
-1.7	0.02035144886191221	8.210807299767431
-1.6	0.02452917582840208	8.006503824298884
-1.5	0.029425321860182846	7.800944303254667
-1.4	0.03513159250194026	7.594183295578888
-1.3	0.04174467528737021	7.3862823528053605
-1.2	0.04936508777427384	7.177310641911729
-1.1	0.05809569987714549	6.967345613195104
-1.0	0.06803992117928967	6.7564737141592355
-0.9	0.07929955658385211	6.544791149729681
-0.8	0.09197234870457602	6.332404688261529
-0.7	0.10614924240276603	6.11943251166702
-0.6	0.12191142524878006	5.906005106572624
-0.5	0.13932721659745015	5.692266191582687
-0.4	0.1584488964152907	5.478373673500024
-0.3	0.17930958180385861	5.264500622594193
-0.2	0.2019202730584497	5.050836253685202
-0.1	0.22626720078411133	4.837586895837442
0.0	0.25230960981670847	4.624976928757213
0.1	0.279978113429088	4.413249658610789
0.2	0.3091737416912387	4.202668099679346
0.3	0.33976779057976575	3.993515621417112
0.4	0.3716025534588632	3.7860964127941887
0.5	0.40449298454931565	3.580735707743038
0.6	0.4382293060694009	3.377779707218754
0.7	0.4725805285724973	3.1775951253054453
0.8	0.5072988097979545	2.980568279558134
0.9	0.5421245336049675	2.787103640144028
1.0	0.5767919500292833	2.5976217493773817
1.1	0.6110351829505052	2.412556424185085
1.2	0.6445943858066167	2.2323511602833928
1.3	0.6772218104311564	2.057454670030828
1.4	0.7086875509107504	1.8883155075602054
1.5	0.7387847341513087	1.7253757663394091
1.6	0.7673339514297726	1.569063876676671
1.7	0.7941867596182066	1.4197865841738018
1.8	0.8192281249819642	1.2779202537614602
1.9	0.8423777339161033	1.1438017154648683
2.0	0.8635901502947746	1.0177189432156206
2.1	0.8828538549222653	0.899901930970219
2.2	0.9001892550667624	0.7905141932188999
2.3	0.9156457981066694	0.6896453607727013
2.4	0.9292983599973167	0.5973053580726785
2.5	0.9412431045672356	0.5134206268085337
2.6	0.9515930224095219	0.4378327964988058
2.7	0.9604733581944008	0.3703000941788575
2.8	0.9680171232894654	0.3105016361890301
2.9	0.9743608683212015	0.2580445650958648
3.0	0.9796408599980121	0.21247379951446513
3.1	0.9839897707308318	0.1732839737125914
3.2	0.9875339514481902	0.1399329787260864
3.3	0.9903913200398807	0.11185639698643035
3.4	0.9926698627913285	0.08848206307981762
3.5	0.9944667158495746	0.06924399163372368
3.6	0.9958677697280646	0.053594988088639446
3.7	0.9969477227366543	0.04101738924942522
3.8	0.9977704992401065	0.031031551168077865
3.9	0.9983899453290241	0.02320189123498946
4.0	0.9988507169233714	0.01714047789556436
4.1	0.9991892823838098	0.01250832628841341
4.2	0.9994349720225002	0.009014687398710761
4.3	0.9996110191515746	0.006414704333251551
4.4	0.999735550246891	0.004505850636291645
4.5	0.9998224944010238	0.003123566137114238
4.6	0.9998823936986477	0.002136473437476559
4.7	0.9999231059306736	0.0014415026355611906
4.8	0.9999503989139821	0.0009591834287210177
4.9	0.9999684415098906	0.000629291553816606
5.0	0.999980200386811	0.00040696798427306837
5.1	0.999987753851634	0.0002593695410165917
5.2	0.9999925350051245	0.00016286148495698075
5.3	0.9999955163722649	0.00010072718220968819
5.4	0.9999973473472764	6.134650379642903e-5
5.5	0.9999984545304598	3.67816674094434e-5
5.6	0.9999991135666079	2.1704644460923013e-5
5.7	0.9999994996073482	1.2601791787703658e-5
5.8	0.9999997220753601	7.196915254469477e-6
5.9	0.9999998481682733	4.041740097770215e-6
6.0	0.9999999184385161	2.2313565981065096e-6


==> data/a4_circ_vM_aligned-K-0.0-n-20-inc-30.csv <==
-10.0	3.902949734189472e-6	8.376066257183401
-9.9	4.7299194310723105e-6	8.316071081932964
-9.8	5.724189246236028e-6	8.255957027393602
-9.7	6.917871350223894e-6	8.195722274672882
-9.6	8.348876186158695e-6	8.135364994539616
-9.5	1.0061885400466513e-5	8.074883348065283
-9.4	1.2109473656665443e-5	8.014275487335205
-9.3	1.4553399443482811e-5	7.9535395562057145
-9.2	1.7466087228835722e-5	7.892673691123065
-9.1	2.0932325717341674e-5	7.831676021996293
-9.0	2.5051209539799176e-5	7.77054467314811
-8.9	2.9938354430557352e-5	7.709277764325943
-8.8	3.572841882492397e-5	7.647873411794968
-8.7	4.257796781600702e-5	7.586329729505682
-8.6	5.0668718530001764e-5	7.524644830341396
-8.5	6.0211209183095436e-5	7.462816827473231
-8.4	7.144893733400402e-5	7.400843835787026
-8.3	8.466301610900108e-5	7.338723973431256
-8.2	0.00010017740038766096	7.276455363458137
-8.1	0.00011836473804813587	7.214036135584141
-8.0	0.0001396529043009339	7.15146442808775
-7.9	0.0001645322797970165	7.088738389789636
-7.8	0.00019356383552387077	7.025856182228797
-7.7	0.0002273880893219403	6.962815981949542
-7.6	0.0002667350001175059	6.899615982934278
-7.5	0.00031243486650625916	6.8362543992256715
-7.4	0.0003654302959686219	6.772729467704995
-7.3	0.00042678930964204373	6.709039451058821
-7.2	0.0004977196450075539	6.6451826409397325
-7.1	0.0005795843148993933	6.581157361332391
-7.0	0.0006739184757374061	6.516961972142071
-6.9	0.0007824476505959001	6.4525948730107086
-6.8	0.000907107343484516	6.38805450738109
-6.7	0.0010500640698109817	6.323339366820354
-6.6	0.001213737814241633	6.258447995622784
-6.5	0.001400825910864737	6.193378995698909
-6.4	0.001614328321576798	6.128131031780546
-6.3	0.0018575742667333393	6.062702836949952
-6.2	0.0021342501372707454	5.997093218515433
-6.1	0.002448428589624338	5.931301064255741
-6.0	0.0028045986937833595	5.86532534906153
-5.9	0.0032076969706413667	5.799165141965085
-5.8	0.00366313911791154	5.732819613628424
-5.7	0.004176852183683312	5.666288044277974
-5.6	0.004755306904282295	5.599569832132983
-5.5	0.005405549877980167	5.53266450233845
-5.4	0.006135235199399869	5.4655717164459805
-5.3	0.006952655131014379	5.398291282463534
-5.2	0.007866769339176561	5.3308231655132765
-5.1	0.008887232172790383	5.263167499117226
-5.0	0.010024417414544504	5.195324597162459
-4.9	0.011289439887750868	5.12729496656766
-4.8	0.012694173258143333	5.05907932069478
-4.7	0.014251263330006677	4.990678593543734
-4.6	0.015974136101432484	4.92209395476497
-4.5	0.017876999815617627	4.853326825541834
-4.4	0.01997484022497212	4.784378895375856
-4.3	0.022283408274492253	4.715252139816709
-4.2	0.024819199411920595	4.6459488392045225
-4.1	0.027599423743566137	4.576471598411783
-4.0	0.030641966285408898	4.506823367730523
-3.9	0.03396533659617122	4.437007464834794
-3.8	0.03758860714295349	4.3670275979532285
-3.7	0.041531339823408016	4.296887890260282
-3.6	0.045813500164252154	4.226592905535877
-3.5	0.05045535882965084	4.156147675139808
-3.4	0.05547738020655754	4.08555772634608
-3.3	0.06090009798556505	4.01482911207092
-3.2	0.06674397782776388	3.943968442035673
-3.1	0.07302926739656766	3.8729829154014066
-3.0	0.07977583423776699	3.801880354887288
-2.9	0.08700299221211469	3.73066924241116
-2.8	0.09472931741467823	3.659358756253519
-2.7	0.1029724547564826	3.58795880975107
-2.6	0.11174891663015102	3.5164800915187375
-2.5	0.12107387532636404	3.4449341071619575
-2.4	0.13096095111609732	3.373333222464622
-2.3	0.14142199814763046	3.3016907079896516
-2.2	0.15246689052691917	3.2300207849990743
-2.1	0.16410331116458443	3.158338672631184
-2.0	0.1763365461409614	3.08666063617682
-1.9	0.18916928749983153	3.015004036321194
-1.8	0.20260144748969067	2.9433873791429033
-1.7	0.21662998734849664	2.871830366655073
-1.6	0.23124876375207212	2.8003539476055317
-1.5	0.2464483960235192	2.7289803682203053
-1.4	0.2622161571222648	2.6577332225133445
-1.3	0.2785358912942797	2.586637501726682
-1.2	0.29538796107201454	2.51571964240981
-1.1	0.31274922605112837	2.445007572557606
-1.0	0.3305930555614975	2.374530755173157
-0.9	0.348889376970427	2.3043202285255924
-0.8	0.3676047609319635	2.2344086422957417
-0.7	0.3867025444046587	2.164830288689943
-0.6	0.40614299175979496	2.0956211275575996
-0.5	0.42588349371057155	2.0268188043801523
-0.4	0.44587880323486173	1.9584626599737838
-0.3	0.4660813070365347	1.8905937305900424
-0.2	0.48644133049006644	1.8232547370468721
-0.1	0.506907473408248	1.756490061413054
0.0	0.5274269733681504	1.6903457096815169
0.1	0.5479460928147984	1.624869258848802
0.2	0.5684105255890823	1.5601097866843352
0.3	0.5887658181404449	1.496117782545242
0.4	0.6089578002485438	1.4329450375224806
0.5	0.6289330197986213	1.370644512276156
0.6	0.6486391759374066	1.3092701809939784
0.7	0.668025544816152	1.248876850032099
0.8	0.6870433921193765	1.189519949982732
0.9	0.7056463666726461	1.1312553001697083
1.0	0.7237908696213079	1.074138844872249
1.1	0.7414363940009977	1.0182263609932072
1.2	0.7585458299176977	0.9635731373383483
1.3	0.7750857310858392	0.9102336262336824
1.4	0.7910265390642328	0.8582610688356359
1.5	0.8063427622222548	0.80770709619948
1.6	0.8210131071966719	0.7586213089351492
1.7	0.8350205614116816	0.7110508391270527
1.8	0.848352426030383	0.6650398990403801
1.9	0.8610002995786866	0.6206293220490097
2.0	0.8729600132669827	0.5778561020612889
2.1	0.884231519885237	0.5367529385824087
2.2	0.8948187388859113	0.4973477952793433
2.3	0.9047293609720698	0.45966348054808187
2.4	0.9139746161547635	0.4237172590555289
2.5	0.9225690097619242	0.3895205034768237
2.6	0.9305300313373284	0.35707839567600547
2.7	0.9378778416912342	0.32638968630604
2.8	0.9446349435708058	0.29744652123844284
2.9	0.9508258415244543	0.2702343423382788
3.0	0.9564766965237277	0.24473186889040774
3.1	0.961614980724633	0.220911164437311
3.2	0.9662691375720572	0.19873779199630315
3.3	0.9704682520488035	0.17817105855312562
3.4	0.9742417354784022	0.1591643475183442
3.5	0.9776190287666001	0.14166553550107763
3.6	0.9806293274156724	0.12561748742803353
3.7	0.9833013310414281	0.11095862179294695
3.8	0.985663019479398	0.09762353575779988
3.9	0.9877414569509406	0.08554367805445161
4.0	0.9895626251153156	0.0746480562155033
4.1	0.9911512852266977	0.06486396368060414
4.2	0.9925308690557342	0.05611771182427595
4.3	0.9937233977032458	0.04833535195768318
4.4	0.9947494269789338	0.041443372871449974
4.5	0.9956280176231898	0.035369360487136355
4.6	0.996376728320259	0.03004260761682728
4.7	0.9970116292132397	0.025394663630984218
4.8	0.9975473334450842	0.02135981591077323
4.9	0.9979970441650712	0.017875497223059728
5.0	0.9983726143930198	0.014882615495497199
5.1	0.9986846171826572	0.012325804792063421
5.2	0.9989424236018545	0.010153598497083456
5.3	0.9991542861946872	0.00831852773039202
5.4	0.9993274257642782	0.006777149769433122
5.5	0.9994681195278119	0.005490012697868425
5.6	0.9995817889168259	0.0044215636045606965
5.7	0.9996730855535919	0.0035400084110937284
5.8	0.9997459741651692	0.002817131815276106
5.9	0.9998038114539834	0.0022280859245521856
6.0	0.9998494201656817	0.001751155949829976


==> data/a4_circ_vM_aligned-K-0.0-n-20-inc-60.csv <==
-10.0	1.8219617822402987e-8	11.38616764288548
-9.9	2.3661068357708923e-8	11.31281087995071
-9.8	3.0675715264704686e-8	11.239219350138706
-9.7	3.9702508491881095e-8	11.165390840348323
-9.6	5.129815168036417e-8	11.091323112679566
-9.5	6.616732914590542e-8	11.017013905414405
-9.4	8.520031156635455e-8	10.942460934081575
-9.3	1.0951963887001515e-7	10.867661892583797
-9.2	1.4053794304752013e-7	10.79261445437722
-9.1	1.800294092405443e-7	10.717316273739828
-9.0	2.302178928581048e-7	10.641764987102256
-8.9	2.938853277949931e-7	10.565958214464825
-8.8	3.745047921349874e-7	10.48989356089217
-8.7	4.764034611900953e-7	10.413568618096274
-8.6	6.049616937419475e-7	10.336980966107218
-8.5	7.668556886889598e-7	10.260128175048155
-8.4	9.703525411291754e-7	10.183007806998743
-8.3	1.22566814698979e-6	10.105617417978365
-8.2	1.54540028373383e-6	10.027954560026348
-8.1	1.945051364105079e-6	9.950016783406038
-8.0	2.4436578550060005e-6	9.871801638948762
-7.9	3.0645462108775835e-6	9.793306680482658
-7.8	3.836238429044189e-6	9.714529467452643
-7.7	4.793534031095527e-6	9.635467567659672
-7.6	5.978799449189934e-6	9.556118560135705
-7.5	7.443500486509435e-6	9.476480038209482
-7.4	9.25001876115731e-6	9.396549612725462
-7.3	1.1473798864458832e-5	9.316324915445866
-7.2	1.420587939157797e-5	9.23580360263686
-7.1	1.7555868050972418e-5	9.15498335886053
-7.0	2.1655428733641713e-5	9.073861900967358
-6.9	2.6662356714231277e-5	8.992436982321975
-6.8	3.276532703440967e-5	8.910706397253405
-6.7	4.0189410536213874e-5	8.828667985754217
-6.6	4.920246189164206e-5	8.746319638445671
-6.5	6.0122494206935966e-5	8.663659301813055
-6.4	7.332616522412096e-5	8.580684983736381
-6.3	8.925851061114103e-5	8.497394759326994
-6.2	0.00010844407009780605	8.413786777088623
-6.1	0.00013149956199400438	8.329859265424258
-6.0	0.0001591482705843312	8.24561053951979
-5.9	0.0001922363186224557	8.161039008581522
-5.8	0.0002317510032155026	8.076143183512592
-5.7	0.0002788413772281079	7.990921685004329
-5.6	0.0003348412593996667	7.905373252091914
-5.5	0.000401294853967943	7.819496751182423
-5.4	0.00047998515404961713	7.733291185607395
-5.3	0.0005729652915310952	7.646755705701499
-5.2	0.0006825929790187264	7.559889619464314
-5.1	0.0008115681655947617	7.472692403823774
-5.0	0.0009629739969049617	7.385163716538626
-4.9	0.0011403211306281697	7.2973034087861715
-4.8	0.0013475954098063417	7.20911153845854
-4.7	0.00158930883818068	7.120588384226834
-4.6	0.0018705537328711217	7.031734460405428
-4.5	0.0021970598500428897	6.942550532669479
-4.4	0.0025752541882654574	6.85303763466878
-4.3	0.0030123230720890412	6.763197085594213
-4.2	0.0035162760051515142	6.673030508764336
-4.1	0.0040960106581777395	6.582539851232816
-4.0	0.0047613782244764775	6.491727404583795
-3.9	0.005523248233384362	6.400595826853317
-3.8	0.0063935717650806054	6.309148165733419
-3.7	0.007385441858227991	6.217387883091686
-3.6	0.008513149749314417	6.1253188808761205
-3.5	0.009792235432611545	6.032945528490345
-3.4	0.011239530885883583	5.940272691706568
-3.3	0.012873194174594746	5.847305763199418
-3.2	0.014712732530838426	5.7540506947816
-3.1	0.016779012408446592	5.660514031420001
-3.0	0.019094254448155077	5.566702947118861
-2.9	0.021682011252862673	5.472625282755816
-2.8	0.02456712587817355	5.378289585952541
-2.7	0.02777566899433967	5.283705153058622
-2.6	0.03133485277805391	5.188882073347131
-2.5	0.03527291975001132	5.093831275478521
-2.4	0.03961900499377831	4.998564576320372
-2.3	0.04440297047472999	4.903094732204786
-2.2	0.04965521052423458	4.807435492635217
-2.1	0.05540642797436087	4.7116016565584955
-2.0	0.061687380904865655	4.615609131189679
-1.9	0.06852860050997613	4.519474993428942
-1.8	0.07596008119217403	4.423217553876206
-1.7	0.08401094463814811	4.326856423407975
-1.6	0.09270908032231684	4.230412582285621
-1.5	0.1020807655955696	4.133908451690354
-1.4	0.1121502692462581	4.037367967581714
-1.3	0.12293944313991285	3.940816656701533
-1.2	0.13446730724408038	3.8442817145078974
-1.1	0.14674963399618499	3.747792084751874
-1.0	0.15979853856446236	3.6513785403568915
-0.9	0.17362208204952767	3.5550737651571334
-0.8	0.1882238950716914	3.4589124359903103
-0.7	0.20360282944587046	3.3629313045019353
-0.6	0.2197526457691038	3.2671692779480934
-0.5	0.23666174468661183	3.171667498119565
-0.4	0.2543129493769119	3.07646941739421
-0.3	0.2726833463753637	2.981620870757866
-0.2	0.29174419124095463	2.887170142475513
-0.1	0.3114608847686401	2.793168025918086
0.0	0.331793024440014	2.6996678748348653
0.1	0.35269453465635164	2.6067256442109814
0.2	0.37411387793289447	2.514399918566484
0.3	0.39599434779690706	2.4227519254078795
0.4	0.41827444253959983	2.3318455312859645
0.5	0.44088831733154143	2.241747217709354
0.6	0.4637663105400419	2.152526033976371
0.7	0.486835538411582	2.0642535237927326
0.8	0.5100205506778875	1.9770036224023961
0.9	0.5332440381327828	1.890852520851319
1.0	0.5564275818530143	1.805878493940119
1.1	0.579492432576445	1.722161688461648
1.2	0.6023603077903955	1.6397838684095891
1.3	0.624954193397889	1.5588281140555098
1.4	0.647199136442685	1.4793784721449188
1.5	0.6690230152866945	1.4015195549307338
1.6	0.6903572738573475	1.325336086397804
1.7	0.7111376071723275	1.2509123948779628
1.8	0.7313045861858826	1.1783318522221697
1.9	0.7508042112176055	1.107676260940734
2.0	0.7695883846221606	1.039025192080525
2.1	0.7876152950828623	0.9724552782266562
2.2	0.8048497077418978	0.9080394677350979
2.3	0.8212631564035855	0.84584624819756
2.4	0.8368340361375863	0.7859388490954742
2.5	0.8515475967200992	0.7283744355842257
2.6	0.8653958394295187	0.6732033072671135
2.7	0.8783773217164431	0.6204681176007739
2.8	0.8904968760996176	0.5702031310891288
2.9	0.9017652512782925	0.5224335365736965
3.0	0.9121986848985025	0.47717483563099555
3.1	0.9218184184782323	0.43443232515400815
3.2	0.9306501658954779	0.39420069264383767
3.3	0.9387235473176092	0.3564637413964985
3.4	0.9460715006676541	0.32119426065518303
3.5	0.9527296825957048	0.28835405289406557
3.6	0.9587358705250711	0.2578941267497858
3.7	0.9641293766430247	0.22975505980880356
3.8	0.9689504837715138	0.20386753064192462
3.9	0.973239911949266	0.180153014346157
4.0	0.9770383232422397	0.15852463060869063
4.1	0.9803858709175588	0.13888812822530833
4.2	0.9833217976521813	0.12114298532809621
4.3	0.985884085970713	0.10518360055826415
4.4	0.9881091626715237	0.09090054728787364
4.5	0.9900316576139815	0.07818186091756528
4.6	0.9916842159790012	0.0669143283916481
4.7	0.9930973619882598	0.05698474941601551
4.8	0.994299411087195	0.048281140425034695
4.9	0.9953164268022007	0.040693855025155774
5.0	0.9961722178680109	0.034116598290504015
5.1	0.996888370788275	0.02844731668645404
5.2	0.9974843127335787	0.023588950307216038
5.3	0.9979773995987479	0.019450039270582226
5.4	0.9983830241041894	0.01594518125177516
5.5	0.9987147390193502	0.012995342017761227
5.6	0.9989843908947371	0.010528025231393384
5.7	0.9992022600876165	0.00847731156629781
5.8	0.9993772033139964	0.0067837801916745466
5.9	0.9995167954706887	0.005394327890426108
6.0	0.9996274679728604	0.004261902451417724


==> data/a4_circ_vM_aligned-K-0.0-n-20.csv <==
-6.0	9.879322945867212e-5	8.730502129348807
-5.9	0.0001206642643693644	8.639738917671682
-5.8	0.00014706889610451682	8.548637288981098
-5.7	0.00017887526379314284	8.457197234336737
-5.6	0.00021710191267830284	8.365418877623815
-5.5	0.0002629405324170839	8.27330248397289
-5.4	0.0003177814730778618	8.180848468642656
-5.3	0.00038324225231201465	8.08805740639247
-5.2	0.000461199259139006	7.9949300413739515
-5.1	0.0005538228455722697	7.901467297577409
-5.0	0.0006636159759127351	7.80767028986593
-4.9	0.0007934565738874551	7.713540335636438
-4.8	0.0009466436688302536	7.6190789671427535
-4.7	0.0011269473927783451	7.524287944528672
-4.6	0.0013386628196650342	7.429169269608593
-4.5	0.0015866675648973036	7.333725200450154
-4.4	0.001876482977729021	7.237958266803413
-4.3	0.0022143386595168423	7.14187128643028
-4.2	0.0026072399279205146	7.045467382402557
-4.1	0.003063037720246169	6.948750001378164
-4.0	0.0035905002896365573	6.851722933017315
-3.9	0.004199385895145885	6.754390330479303
-3.8	0.004900515524423007	6.656756732166709
-3.7	0.005705844515777719	6.558827084742467
-3.6	0.006628531768874851	6.460606767501959
-3.5	0.007683005052991698	6.362101618183538
-3.4	0.008885020742664826	6.263317960289979
-3.3	0.010251716137766036	6.1642626320144105
-3.2	0.0118016523634112	6.064943016849262
-3.1	0.013554845701247917	5.965367075969025
-3.0	0.015532785083640121	5.865543382476663
-2.9	0.017758433393527135	5.765481157608067
-2.8	0.020256210162072855	5.665190308984545
-2.7	0.023051953251442013	5.564681471002994
-2.6	0.026172857158467448	5.463966047468279
-2.5	0.02964738568243492	5.363056256533628
-2.4	0.03350515687525757	5.261965178057945
-2.3	0.0377767984380731	5.160706803461062
-2.2	0.0424937720477274	5.059296088112652
-2.1	0.047688165499908945	4.9577490063832235
-2.0	0.053392452029222	4.8560826093507785
-1.9	0.05963921672530278	4.754315085239639
-1.8	0.06646085059011501	4.65246582259503
-1.7	0.07388921347697137	4.55055547619265
-1.6	0.08195526790304	4.4486060356591
-1.5	0.09068868652355935	4.3466408967448915
-1.4	0.10011743687936743	4.244684935140509
-1.3	0.11026734786782509	4.142764582706969
-1.2	0.1211616632134662	4.040907905926053
-1.1	0.13282058800731222	3.9391446863014044
-1.0	0.14526083512839133	3.837506502417479
-0.9	0.15849517901168828	3.7360268132287855
-0.8	0.17253202478248975	3.634741042111115
-0.7	0.18737500118988373	3.533686661066404
-0.6	0.20302258603878062	3.432903274397636
-0.5	0.2194677728974624	3.332432701005477
-0.4	0.23669778774805564	3.232319054345581
-0.3	0.2546938639216814	3.1326088189168857
-0.2	0.2734310831133379	3.0333509219808654
-0.1	0.2928782895084172	2.934596799039737
0.0	0.31299808305246185	2.8364004513798786
0.1	0.3337468967115818	2.738818493818256
0.2	0.35507516115109017	2.641910190509397
0.3	0.3769275587149538	2.545737476502958
0.4	0.39924336686980527	2.4503649624761783
0.5	0.4219568894649725	2.3558599198395385
0.6	0.4449979722999534	2.2622922432081514
0.7	0.468292597590144	2.1697343870049517
0.8	0.49176355009454303	2.0782612728122722
0.9	0.5153311458954595	1.9879501639264625
1.0	0.5389140132083426	1.8988805034898095
1.1	0.5624299131854762	1.8111337125717832
1.2	0.5857965874778226	1.7247929446168526
1.3	0.6089326184258179	1.6399427928658248
1.4	0.6317582871527031	1.556668947645265
1.5	0.6541964145967523	1.4750578008737403
1.6	0.6761731706135972	1.395195995725316
1.7	0.6976188367711398	1.3171699202008
1.8	0.7184685092759195	1.2410651443306302
1.9	0.7386627296624274	1.1669658019478482
2.0	0.7581480323347941	1.0949539193497473
2.1	0.7768773998619735	1.0251086948242312
2.2	0.7948106188709106	0.9575057347714526
2.3	0.8119145315864684	0.8922162541439815
2.4	0.8281631803323545	0.8293062509816086
2.5	0.8435378446354769	0.7688356669387982
2.6	0.8580269728898152	0.7108575477910368
2.7	0.8716260127716638	0.6554172198796677
2.8	0.8843371466565904	0.6025515001700786
2.9	0.8961689401832711	0.5522879589997286
3.0	0.9071359137418021	0.5046442555006435
3.1	0.917258047948973	0.4596275659878576
3.2	0.9265602352385249	0.41723412525655457
3.3	0.9350716902932565	0.3774488995418791
3.4	0.9428253324029721	0.3402454079203236
3.5	0.9498571527395144	0.3055857060544416
3.6	0.956205579220107	0.2734205425262552
3.7	0.961910850903488	0.24368969357225195
3.8	0.9670144129272578	0.21632247702741797
3.9	0.971558341819631	0.19123844086333863
4.0	0.9755848096382785	0.16834821610480744
4.1	0.9791355938985927	0.1475545184032874
4.2	0.982251638678393	0.1287532774068158
4.3	0.9849726706894897	0.11183486857265341
4.4	0.9873368725307176	0.09668541847056313
4.5	0.9893806138267924	0.08318815212788971
4.6	0.9911382395719869	0.07122474972539106
4.7	0.9926419137407955	0.06067668002922746
4.8	0.9939215151497042	0.05142647934295367
4.9	0.9950045816565294	0.04335894739551265
5.0	0.9959162980935337	0.03636223528970003
5.1	0.9966795228286642	0.030328805205783144
5.2	0.9973148475433689	0.025156246722933633
5.3	0.9978406847016227	0.020747940107958246
5.4	0.9982733772283598	0.017013562437088656
5.5	0.9986273251071145	0.013869437695572095
5.6	0.9989151239137345	0.011238736806303834
5.7	0.9991477107362067	0.009051537685598144
5.8	0.9993345133845306	0.007244758775604142
5.9	0.9994835993534225	0.005761981986732865
6.0	0.9996018215258246	0.004553182576124009


==> data/a4_circ_vM_aligned-K-0.0-n-5-inc-30.csv <==
-10.0	2.259637328238621e-8	12.275648328279457
-9.9	2.9948533582492937e-8	12.191667238637447
-9.8	3.961604365927931e-8	12.107391057548401
-9.7	5.2302492197512286e-8	12.022814877723185
-9.6	6.891700294461661e-8	11.93793373318956
-9.5	9.063167881809982e-8	11.852742599878875
-9.4	1.1895431060657115e-7	11.767236396332908
-9.3	1.558201741170126e-7	11.681409984505187
-9.2	2.037076315683992e-7	11.595258170679996
-9.1	2.657833349929496e-7	11.508775706503885
-9.0	3.4608413712174003e-7	11.421957290164851
-8.9	4.4974438990483626e-7	11.334797567696357
-8.8	5.83279199745486e-7	11.247291134442904
-8.7	7.549364654980397e-7	11.159432536686804
-8.6	9.751332111054523e-7	11.071216273444925
-8.5	1.2569949076125033e-6	10.98263679846597
-8.4	1.6170202347776375e-6	10.893688522414037
-8.3	2.0758981439876354e-6	10.804365815284994
-8.2	2.6595092419000852e-6	10.714663009042592
-8.1	3.400149515477151e-6	10.624574400508223
-8.0	4.3380213662978545e-6	10.534094254538322
-7.9	5.523044921285972e-6	10.443216807440427
-7.8	7.01705174742468e-6	10.351936270754068
-7.7	8.89643352396303e-6	10.260246835335385
-7.6	1.1255330019577031e-5	10.168142675784917
-7.5	1.4209453973100317e-5	10.07561795527673
-7.4	1.790066525660928e-5	9.982666830788087
-7.3	2.250242305772644e-5	9.889283458762241
-7.2	2.822626276709837e-5	9.79546200124456
-7.1	3.532946376560886e-5	9.701196632514177
-7.0	4.412409528715171e-5	9.606481546262131
-6.9	5.4987649825743366e-5	9.511310963338234
-6.8	6.837549691801202e-5	9.41567914012086
-6.7	8.483541421327751e-5	9.319580377544753
-6.6	0.00010502447707893551	9.223009030845704
-6.5	0.00012972861196784428	9.125959520052755
-6.4	0.00015988514164377358	9.028426341314027
-6.3	0.00019660867117024514	8.930404079077013
-6.2	0.00024122068121372602	8.8318874192169
-6.1	0.00029528320834594615	8.732871163161485
-6.0	0.0003606369991420865	8.633350243104994
-5.9	0.00043944452417339316	8.533319738342938
-5.8	0.0005342382276112037	8.432774892874235
-5.7	0.0006479743658252618	8.331711134301484
-5.6	0.0007840927519009169	8.230124094160693
-5.5	0.0009465826698494968	8.128009629755912
-5.4	0.0011400551500417749	8.025363847627318
-5.3	0.001369821703439472	7.922183128749324
-5.2	0.0016419794942115725	7.8184641555936025
-5.1	0.0019635027859792307	7.714203941179241
-5.0	0.002342340324426047	7.6093998602607185
-4.9	0.0027875181167860193	7.5040496827820435
-4.8	0.0033092468362110527	7.398151609781606
-4.7	0.0039190328159008645	7.291704311885274
-4.6	0.00462979130564678	7.184706970589113
-4.5	0.005455960343896506	7.07715932251009
-4.4	0.006413613255462854	6.969061706798678
-4.3	0.00752056742380596	6.860415115930688
-4.2	0.008796486614282794	6.7512212501074655
-4.1	0.010262973749032067	6.641482575446184
-4.0	0.011943650668343993	6.531202386302534
-3.9	0.013864221065056847	6.420384871852463
-3.8	0.016052512469354775	6.309035187299261
-3.7	0.018538492900131643	6.197159529921338
-3.6	0.021354257608798995	6.084765220252685
-3.5	0.024533981238191272	5.971860788685945
-3.4	0.028113830722430858	5.858456067770543
-3.3	0.032131834383530566	5.744562290507759
-3.2	0.036627702953964274	5.630192194921125
-3.1	0.04164259868871956	5.515360135173409
-3.0	0.047218849340199535	5.400082199504683
-2.9	0.053399604563351244	5.284376335226811
-2.8	0.060228433303572894	5.168262480994749
-2.7	0.06774886189605575	5.051762706533708
-2.6	0.07600385396449372	4.934901359955098
-2.5	0.08503523473537022	4.817705222725245
-2.4	0.0948830640599222	4.70020367228564
-2.3	0.10558496422652829	4.582428852229722
-2.2	0.11717541050615715	4.464415849788609
-2.1	0.12968499427124172	4.3462028803066834
-2.0	0.14313967037811562	4.227831478154046
-1.9	0.15756000226973768	4.109346693359112
-1.8	0.17296041985035693	3.990797293004557
-1.7	0.1893485065429972	3.8722359661561137
-1.6	0.20672433298470047	3.75371953076759
-1.5	0.22507985548311632	3.6353091406680047
-1.4	0.2443983975663301	3.5170704902928254
-1.3	0.2646542326678556	3.3990740143676725
-1.2	0.2858122851468833	3.2813950792408
-1.1	0.3078279654083564	3.1641141619483864
-1.0	0.33064715287642804	3.0473170124902933
-0.9	0.35420633796322654	2.931094794085151
-0.8	0.37843293102519143	2.815544195445024
-0.7	0.40324574264326773	2.7007675083273166
-0.6	0.42855563551216397	2.5868726628502277
-0.5	0.45426634384482856	2.4739732122431417
-0.4	0.48027545165083046	2.3621882579609963
-0.3	0.5064755166552334	2.2516423053929118
-0.2	0.5327553221410405	2.142465039807503
-0.1	0.5590012348129703	2.034791011791125
0.0	0.5850986429962274	1.9287592212151699
0.1	0.6109334463675986	1.8245125889621623
0.2	0.6363935659393524	1.7221973060888285
0.3	0.66137044152135	1.6219620511783506
0.4	0.6857604832451851	1.5239570681605323
0.5	0.7094664441828211	1.428333099137888
0.6	0.7323986825471934	1.335240169715874
0.7	0.7544762844482642	1.2448262280960989
0.8	0.7756280216424737	1.1572356437792926
0.9	0.7957931230171373	1.0726075771012675
1.0	0.8149218435887708	0.9910742369395874
1.1	0.8329758203974555	0.9127590506413263
1.2	0.8499282105955193	0.8377747772964325
1.3	0.865763613120618	0.7662216026452892
1.4	0.8804777813146524	0.6981852607573436
1.5	0.8940771395333694	0.6337352337179709
1.6	0.9065781219243192	0.5729230853630453
1.7	0.9180063560189746	0.5157809881287596
1.8	0.9283957173306726	0.46232050273296726
1.9	0.9377872837856825	0.4125316683098393
2.0	0.9462282203203923	0.36638245535656017
2.1	0.9537706244881883	0.3238186253331007
2.2	0.9604703632934296	0.2847640289956179
2.3	0.9663859299068513	0.24912136089824388
2.4	0.9715773464617498	0.21677337055988308
2.5	0.9761051359031109	0.18758451239909732
2.6	0.9800293821057802	0.161402997784105
2.7	0.9834088933026306	0.13806319459902522
2.8	0.9863004794955329	0.11738830383379247
2.9	0.9887583501370243	0.09919323000807356
3.0	0.9908336341956347	0.08328755369927182
3.1	0.9925740207615904	0.06947851069599725
3.2	0.9940235149751053	0.05757388366385581
3.3	0.9952223011047101	0.04738471854096646
3.4	0.996206702355668	0.03872778870264357
3.5	0.9970092252976431	0.031427744382906755
3.6	0.9976586758230767	0.025318901837893704
3.7	0.998180333105904	0.020246645033204034
3.8	0.9985961681675959	0.016068430987092625
3.9	0.998925094274833	0.012654407134493556
4.0	0.9991832373536733	0.009887664214097492
4.1	0.9993842158944997	0.007664160498526218
4.2	0.9995394212684893	0.005892362243515356
4.3	0.9996582909448996	0.004492650877718641
4.4	0.9997485686752217	0.0033965498006236525
4.5	0.9998165472245764	0.002545823031918242
4.6	0.9998672906564094	0.0018914948463343382
4.7	0.9999048344256359	0.0013928345123439612
4.8	0.9999323626259424	0.0010163439423155254
4.9	0.9999523626196172	0.0007347790462382361
5.0	0.9999667579768187	0.0005262283905480636
5.1	0.9999770211667479	0.000373265838031576
5.2	0.9999842677714882	0.00026218752060540827
5.3	0.999989334203348	0.00018233800323275224
5.4	0.9999928409668843	0.00012552596221948337
5.5	0.9999952434863626	8.552616434179463e-5
5.6	0.9999968724096504	5.766196268069915e-5
5.7	0.9999979651655858	3.846083569342843e-5
5.8	0.999998690348191	2.5374568206969782e-5
5.9	0.999999166324091	1.6555368858714538e-5
6.0	0.9999994752426143	1.0679396026226107e-5


==> data/a4_circ_vM_aligned-K-0.0-n-5-inc-60.csv <==
-10.0	2.503770307526313e-12	17.008489738675557
-9.9	3.699976089563672e-12	16.912308701008932
-9.8	5.455554351417001e-12	16.815596067675415
-9.7	8.026182806023517e-12	16.71834589575231
-9.6	1.1781592377684373e-11	16.620552149485516
-9.5	1.725513087960098e-11	16.52220870019341
-9.4	2.5214265049088787e-11	16.423309326274612
-9.3	3.676059821447157e-11	16.323847713296633
-9.2	5.347137753204792e-11	16.223817454179855
-9.1	7.759915678207643e-11	16.123212049478237
-9.0	1.1235274160485919e-10	16.022024907775087
-8.9	1.6229141202163034e-10	15.920249346185637
-8.8	2.338765492551284e-10	15.817878590984128
-8.7	3.362413369570724e-10	15.714905778359926
-8.6	4.822616891247614e-10	15.6113239553054
-8.5	6.900420066680191e-10	15.507126080662873
-8.4	9.84970463203572e-10	15.402305026312508
-8.3	1.4025537983651074e-9	15.296853578539421
-8.2	1.992315681189202e-9	15.190764439564767
-8.1	2.823141636909425e-9	15.08403022927302
-8.0	3.9905851557150166e-9	14.976643487153815
-7.9	5.6268240721558895e-9	14.86859667441346
-7.8	7.9141866872896e-9	14.75988217637177
-7.7	1.1103470141535072e-8	14.650492305073808
-7.6	1.5538670575156367e-8	14.54041930215095
-7.5	2.1690262696342185e-8	14.429655341983144
-7.4	3.0199839645798285e-8	14.318192535150073
-7.3	4.193979531863485e-8	14.206022932197016
-7.2	5.809285397477519e-8	14.093138527742093
-7.1	8.025769222948183e-8	13.979531264946543
-7.0	1.1058873790561938e-7	13.865193040375129
-6.9	1.519805685253806e-7	13.75011570926714
-6.8	2.0831029067678413e-7	13.634291091257545
-6.7	2.8475500636423153e-7	13.517710976567985
-6.6	3.882061387918813e-7	13.40036713271522
-6.5	5.278082055507975e-7	13.282251311755415
-6.4	7.156568361978919e-7	13.163355258126998
-6.3	9.676997181312805e-7	13.04367071710795
-6.2	1.3048950471588828e-6	12.923189443952612
-6.1	1.7546953299775108e-6	12.801903213749501
-6.0	2.352940453427308e-6	12.679803832063175
-5.9	3.146263262065208e-6	12.556883146381134
-5.8	4.1951339731458804e-6	12.433133058483406
-5.7	5.5776971378232975e-6	12.308545537753004
-5.6	7.394587078429074e-6	12.183112635525962
-5.5	9.774945338429036e-6	12.05682650054002
-5.4	1.2883907188517097e-5	11.929679395581736
-5.3	1.6931874084474354e-5	11.801663715409177
-5.2	2.218594550148412e-5	11.672772006046895
-5.1	2.898394693280411e-5	11.5429969855728
-5.0	3.7751560949966787e-5	11.412331566482864
-4.9	4.9023144663143045e-5	11.280768879785398
-4.8	6.346689884866006e-5	11.148302300929142
-4.7	8.191514005273657e-5	11.014925477723306
-4.6	0.00010540051510279946	10.88063236039614
-4.5	0.00013519908485141956	10.745417233958346
-4.4	0.00017288128692800154	10.60927475304502
-4.3	0.00022037186103749526	10.47219997943084
-4.2	0.0002800198790596719	10.334188422440887
-4.1	0.0003546800587538272	10.195236082416852
-4.0	0.00044780654602627506	10.055339497594526
-3.9	0.0005635603167533616	9.914495794517894
-3.8	0.0007069312646098306	9.772702742361664
-3.7	0.0008838758944073519	9.629958811429269
-3.6	0.0011014713189430574	9.486263236136383
-3.5	0.0013680859488187764	9.34161608284569
-3.4	0.001693566856930753	9.196018322903651
-3.3	0.0020894432814299617	9.049471911287108
-3.2	0.0025691450937865147	8.901979871276458
-3.1	0.003148234296186143	8.753546385605508
-3.0	0.003844646722977737	8.604176894564299
-2.9	0.004678940107923262	8.453878201576432
-2.8	0.0056745435527633436	8.30265858677182
-2.7	0.006858002211718083	8.150527929137706
-2.6	0.008259209718321886	7.997497837846001
-2.5	0.00991161956303886	7.84358179336553
-2.4	0.011852425331429006	7.688795299032453
-2.3	0.014122698491787542	7.533156043749919
-2.2	0.016767471347807573	7.376684076470641
-2.1	0.019835751927121906	7.219401993230358
-2.0	0.023380457042385477	7.061335137368994
-1.9	0.02745824963381765	6.902511813682125
-1.8	0.032129266867218044	6.74296351714737
-1.7	0.03745672640931401	6.582725176875364
-1.6	0.04350639990743997	6.4218354158449475
-1.5	0.05034594502531394	6.2603368269165935
-1.4	0.05804409046639787	6.098276265476794
-1.3	0.0666696722613502	5.9357051589260825
-1.2	0.07629052417609258	5.772679833006888
-1.1	0.08697223034240707	5.609261854699031
-1.0	0.0987767540111102	5.445518391101738
-0.9	0.11176096251088923	5.2815225832962245
-0.8	0.12597507486032694	5.11735393371041
-0.7	0.1414610647619103	4.953098704875266
-0.6	0.15825105763124434	4.7888503267930576
-0.5	0.17636576554134173	4.6247098092496435
-0.4	0.19581300818133524	4.460786154431811
-0.3	0.21658637079688953	4.297196764043291
-0.2	0.2386640512969188	4.134067833784729
-0.1	0.2620079480156935	3.971534726554706
0.0	0.28656303679324613	3.8097423140005007
0.1	0.3122570810068685	3.6488452742237047
0.2	0.33900071085466643	3.4890083312994817
0.3	0.3666878987625035	3.3304064201592554
0.4	0.3951968463739676	3.17322475804064
0.5	0.4243912855997251	3.0176588014062906
0.6	0.4541221820748944	2.863914064985383
0.7	0.4842298146646956	2.712205777531165
0.8	0.5145461900132021	2.562758347215484
0.9	0.5448977372243954	2.4158046084539344
1.0	0.5751082152970003	2.271584821658991
1.1	0.6050017556016053	2.130345398240296
1.2	0.6344059540373861	1.992337325384937
1.3	0.6631549231025912	1.857814269159305
1.4	0.6910922132259647	1.7270303405372962
1.5	0.7180735156004279	1.600237517462703
1.6	0.7439690653150228	1.477682727115742
1.7	0.7686656736879803	1.3596046063837528
1.8	0.7920683318379141	1.246229974950868
1.9	0.8141013432283487	1.1377700741923984
2.0	0.8347089602881725	1.0344166454586847
2.1	0.8538555186166398	0.9363379425375591
2.2	0.8715250806062539	0.8436747936446758
2.3	0.88772061785102	0.7565368466847419
2.4	0.9024627775290134	0.6749991458292768
2.5	0.9157882912960138	0.5990991956384355
2.6	0.9277480956104305	0.5288346691614275
2.7	0.9384052393188285	0.46416190699402676
2.8	0.9478326576516144	0.40499533417527567
2.9	0.9561108914471884	0.3512078908265905
3.0	0.9633258267559737	0.30263253143719526
3.1	0.9695665231900659	0.259064798587947
3.2	0.974923190252067	0.22026642279042502
3.3	0.9794853598042179	0.18596984487492027
3.4	0.9833402907150637	0.1558835055033352
3.5	0.9865716291217211	0.12969770240850637
3.6	0.9892583354565541	0.10709078392004187
3.7	0.9914738779099027	0.08773543025621841
3.8	0.9932856818843266	0.07130477357362759
3.9	0.9947548166154753	0.057478123866179294
4.0	0.9959358936457072	0.04594609883377035
4.1	0.9968771474017518	0.03641499873654411
4.2	0.9976206656559674	0.02861031791380476
4.3	0.998202737014858	0.02227933849293517
4.4	0.9986542835245394	0.017192804304693467
4.5	0.9990013487265271	0.013145720175899742
4.6	0.9992656147134986	0.009957360530273813
4.7	0.9994649255746466	0.007470599679256178
4.8	0.9996137987977616	0.005550693601492737
4.9	0.9997239103985289	0.004083649751193282
5.0	0.9998045435811929	0.0029743187337284522
5.1	0.9998629943943674	0.0021443313701379548
5.2	0.9999049310202275	0.0015299888757848701
5.3	0.9999347059688073	0.0010801947799686414
5.4	0.999955622509133	0.0007544968175869092
5.5	0.9999701581732006	0.0005212870157727548
5.6	0.9999801491760787	0.0003561898599283144
5.7	0.99998694017387	0.0002406526129423772
5.8	0.9999915039824436	0.00016073903805354084
5.9	0.9999945358329992	0.0001061180586293089
6.0	0.9999965264577647	6.923213070583913e-5


==> data/a4_circ_vM_aligned-K-0.0-n-5.csv <==
-6.0	8.60085204413093e-7	13.57775699899351
-5.9	1.173998008495118e-6	13.44726841627381
-5.8	1.5976579625187892e-6	13.315868764368833
-5.7	2.1676126437560167e-6	13.1835511502193
-5.6	2.9319175200698797e-6	13.050308779438323
-5.5	3.953527339493313e-6	12.916134970915165
-5.4	5.3146090343543565e-6	12.781023172582561
-5.3	7.1220015167951485e-6	12.644966978414695
-5.2	9.514095188236361e-6	12.507960146767015
-5.1	1.2669459155759272e-5	12.369996620151433
-5.0	1.681760764230731e-5	12.231070546551946
-4.9	2.225236932843976e-5	12.09117630240502
-4.8	2.934840455317063e-5	11.95030851736724
-4.7	3.8581505257433096e-5	11.808462101003997
-4.6	5.055341062354555e-5	11.665632271553067
-4.5	6.602197627401165e-5	11.521814586921527
-4.4	8.59376445869479e-5	11.377004978075716
-4.3	0.00011148727515886722	11.23119978502892
-4.2	0.0001441465035544368	11.0843957956221
-4.1	0.00018574189777148105	10.93659028727229
-4.0	0.00023852426842885767	10.78778107202217
-3.9	0.00030525455195335875	10.637966545015543
-3.8	0.0003893037158903922	10.487145736765997
-3.7	0.0004947681198696688	10.335318369471366
-3.6	0.0006266016912545955	10.182484917690745
-3.5	0.0007907661261277937	10.02864667372958
-3.4	0.00099440008802192	9.873805818089055
-3.3	0.0012460080322233315	9.717965495379941
-3.2	0.0015556688162733563	9.561129896112584
-3.1	0.001935263652446437	9.403304344817121
-3.0	0.0023987222028040967	9.24449539496796
-2.9	0.002962284703078436	9.084710931234198
-2.8	0.0036447769245736314	8.923960279594032
-2.7	0.004467893547178295	8.76225432589155
-2.6	0.0054564841340743134	8.599605643464445
-2.5	0.006638834392727904	8.436028630461976
-2.4	0.00804693381341174	8.271539657556378
-2.3	0.00971671914443289	8.106157226758505
-2.2	0.011688281555789734	7.939902142033104
-2.1	0.01400602383991287	7.772797692536549
-2.0	0.016718752688375364	7.604869849194466
-1.9	0.01987969007441354	7.436147475432812
-1.8	0.023546387173068884	7.266662552824671
-1.7	0.027780524183287032	7.096450422419417
-1.6	0.032647579995697916	6.925550042467123
-1.5	0.03821635698604294	6.75400426320737
-1.4	0.044558348400778644	6.581860119288881
-1.3	0.051746938908273026	6.40916914026954
-1.2	0.05985643295318719	6.235987679490007
-1.1	0.06896091056367849	6.062377261366102
-1.0	0.07913291617118635	5.888404946914547
-0.9	0.09044199268714294	5.7141437169283655
-0.8	0.10295308037606728	5.539672871823732
-0.7	0.116724807720254	5.365078446602529
-0.6	0.13180770920546708	5.190453638775983
-0.5	0.1482424124004253	5.015899246257531
-0.4	0.16605784348385627	4.84152411134572
-0.3	0.18526950606002227	4.667445565793059
-0.2	0.2058778922819136	4.49378987067742
-0.1	0.227867087576949	4.320692643326709
0.0	0.25120363026687453	4.148299261813764
0.1	0.2758356848544659	3.976765235697661
0.2	0.30169258246552916	3.8062565294644233
0.3	0.32868477392477763	3.636949822899974
0.4	0.35670423019757186	3.4690326900506214
0.5	0.38562531177088927	3.302703675865315
0.6	0.4153061133264954	3.138172246939055
0.7	0.4455902733497264	2.975658590205399
0.8	0.4763092208003523	2.8153932310694376
0.9	0.5072848134251529	2.6576164405227507
1.0	0.5383323055672491	2.502577399493464
1.1	0.5692635683146683	2.350533088349975
1.2	0.5998904723167675	2.201746870405826
1.3	0.6300283343933183	2.056486740885566
1.4	0.6594993237055042	1.9150232174503246
1.5	0.6881357222547895	1.7776268555089094
1.6	0.7157829379393678	1.6445653814155252
1.7	0.7423021763808172	1.5161004496321724
1.8	0.7675726898556557	1.3924840460230807
1.9	0.7914935374942788	1.2739545786182864
2.0	0.8139848095653465	1.1607327189118544
2.1	0.8349882894055767	1.0530170804035792
2.2	0.8544675481327247	0.9509798453151416
2.3	0.8724074887882424	0.8547624737369623
2.4	0.8888133767927493	0.7644716498322173
2.5	0.9037094116323137	0.6801756349062732
2.6	0.9171369096136293	0.6019012047661396
2.7	0.9291521787666585	0.5296313466557516
2.8	0.9398241739975176	0.46330387733917
2.9	0.9492320233250144	0.4028111176433148
3.0	0.9574625145667068	0.3480007200114662
3.1	0.9646076263544712	0.29867769564626667
3.2	0.9707621786639435	0.2546076294050922
3.3	0.976021666525759	0.21552100760330542
3.4	0.9804803273061341	0.18111852124843505
3.5	0.9842294775893687	0.15107715028825588
3.6	0.9873561412037594	0.12505678843692608
3.7	0.9899419760066426	0.10270713743874625
3.8	0.9920624943883037	0.08367458725245203
3.9	0.9937865616053988	0.06760880578035641
4.0	0.9951761472989887	0.054168787618708414
4.1	0.9962862991525886	0.04302815318832855
4.2	0.9971653035993441	0.03387954330915116
4.3	0.9978549966499969	0.0264380146446642
4.4	0.9983911881181305	0.020443403014229495
4.5	0.9988041643567007	0.015661679247009955
4.6	0.9991192378147363	0.0118853718362854
4.7	0.9993573157896194	0.008933169200090895
4.8	0.9995354653938797	0.006648840341486199
4.9	0.9996674565489898	0.004899625972774803
5.0	0.9997642695429322	0.0035742537409292467
5.1	0.9998345580383599	0.002580722943358068
5.2	0.9998850622836336	0.001843988447708744
5.3	0.9999209705226014	0.0013036529943436983
5.4	0.9999462292053897	0.0009117541238333398
5.5	0.9999638045418667	0.0006307087706543109
5.6	0.9999758992946968	0.0004314567852243158
5.7	0.9999841295426208	0.0002918254749055355
5.8	0.9999896665043942	0.00019512138788705852
5.9	0.9999933485649579	0.00012894326894813098
6.0	0.9999957684067066	8.420131538795592e-5


==> data/a4_circ_vM_aligned-K-4.0-n-2-inc-30.csv <==
-10.0	1.5195871334705875e-13	15.880340136733212
-9.9	2.1900228607087957e-13	15.864251119994336
-9.8	3.155078963534853e-13	15.848042947724062
-9.7	4.54369308650118e-13	15.831679076597188
-9.6	6.540985262603826e-13	15.815122004931402
-9.5	9.412622824052636e-13	15.798333257170894
-9.4	1.3539696580459775e-12	15.781273367983188
-9.3	1.9468616264663523e-12	15.763901865957349
-9.2	2.798245361281801e-12	15.746177256911842
-9.1	4.020289350680077e-12	15.728057006834733
-9.0	5.773583732593049e-12	15.709497524461764
-8.9	8.287921885058597e-12	15.690454143504569
-8.8	1.1891942102243432e-11	15.670881104550634
-8.7	1.7055378016527813e-11	15.650731536636274
-8.6	2.444923839521993e-11	15.62995743852708
-8.5	3.503146122369142e-11	15.608509659717079
-8.4	5.016873092508538e-11	15.586337881162441
-8.3	7.180958644563982e-11	15.563390595791663
-8.2	1.0273020777983634e-10	15.539615088789535
-8.1	1.4688308550669107e-10	15.514957417711985
-8.0	2.0989118065246626e-10	15.489362392466544
-7.9	2.997476053590873e-10	15.462773555136168
-7.8	4.2780529594350927e-10	15.435133159787528
-7.7	6.101753846103013e-10	15.406382152225312
-7.6	8.697008537859994e-10	15.376460149753411
-7.5	1.2387389048840752e-9	15.345305421044285
-7.4	1.7630786467513334e-9	15.31285486612667
-7.3	2.507450340817907e-9	15.279043996587417
-7.2	3.563262453259053e-9	15.243806916048646
-7.1	5.059452241514134e-9	15.207076301011693
-7.0	7.177680623154183e-9	15.168783382157711
-6.9	1.0173578179035629e-8	15.128857926200048
-6.8	1.440640461093824e-8	15.087228218413218
-6.7	2.0380384181177857e-8	15.043821045954466
-6.6	2.880221282210835e-8	14.99856168212189
-6.5	4.066091730974902e-8	14.95137387169643
-6.4	5.733854195861103e-8	14.902179817550977
-6.3	8.076325549203911e-8	14.850900168697418
-6.2	1.1362069123786268e-7	14.797454009997997
-6.1	1.5964502909221687e-7	14.741758853754824
-6.0	2.2401898617574247e-7	14.683730633474982
-5.9	3.139221432755743e-7	14.623283700019481
-5.8	4.392807260122261e-7	14.560330820544296
-5.7	6.137901549943281e-7	14.494783180521525
-5.6	8.563057529218988e-7	14.426550389262372
-5.5	1.1927286987715025e-6	14.355540489357567
-5.4	1.6585558595573697e-6	14.28165997053573
-5.3	2.3023162731097314e-6	14.204813788464937
-5.2	3.1901872245691386e-6	14.124905389109287
-5.1	4.412173246664834e-6	14.041836739287193
-5.0	6.09034704589001e-6	13.955508364198845
-4.9	8.389798345380976e-6	13.86581939273987
-4.8	1.1533121997192164e-5	13.772667611524325
-4.7	1.5819508532895287e-5	13.675949528663208
-4.6	2.1649787604184083e-5	13.57556044844009
-4.5	2.95591272276482e-5	13.47139455819948
-4.4	4.02595193704931e-5	13.36334502886903
-4.3	5.469469475066763e-5	13.251304130755269
-4.2	7.411071484213333e-5	13.135163366445434
-4.1	0.00010014619204329518	13.014813622783773
-4.0	0.00013494688983548141	12.890145344340116
-3.9	0.00018131034576300686	12.761048730785035
-3.8	0.0002428671223766116	12.627413961176165
-3.7	0.0003243062905961717	12.489131448345423
-3.6	0.0004316537318377191	12.346092127034613
-3.5	0.0005726127295698981	12.198187779894432
-3.4	0.0007569769962273036	12.045311405938572
-3.3	0.000997126599440304	11.887357636651307
-3.2	0.0013086170230733475	11.724223205573074
-3.1	0.001710870591216869	11.555807477930442
-3.0	0.0022279774228516195	11.382013047651384
-2.9	0.0028896096625257443	11.202746410081348
-2.8	0.0037320476179487916	11.01791871963382
-2.7	0.004799309302303656	10.827446642815339
-2.6	0.006144365437519412	10.631253318226909
-2.5	0.007830410020899552	10.429269436520444
-2.4	0.009932142033166067	10.221434454752456
-2.3	0.012536996931024566	10.007697961142517
-2.2	0.01574624767954644	9.788021207853072
-2.1	0.019675875079597546	9.562378831224667
-2.0	0.024457087320360452	9.330760780517984
-1.9	0.030236350833246085	9.093174477952294
-1.8	0.037174780941994695	8.849647234314862
-1.7	0.04544673425872229	8.60022894561328
-1.6	0.05523744835983333	8.344995096951587
-1.5	0.0667395911808577	8.084050099695439
-1.4	0.08014861576072282	7.81753098677029
-1.3	0.0956568677386083	7.5456114880422085
-1.2	0.11344646447888622	7.268506502611115
-1.1	0.1336810552471414	6.986476976613989
-1.0	0.15649667860631414	6.69983518287133
-0.9	0.181992050588973	6.408950381114079
-0.8	0.2102187368256741	6.114254813163166
-0.7	0.24117177253160965	5.816249954510121
-0.6	0.2747813828493261	5.515512900572882
-0.5	0.31090650810370407	5.212702710239957
-0.4	0.3493308401879033	4.908566459687982
-0.3	0.3897620159769257	4.603944674475992
-0.2	0.43183448426329357	4.299775707476144
-0.1	0.475116363683625	3.997098516219045
0.0	0.5191203479318912	3.697053170380914
0.1	0.5633184077903637	3.400878297812925
0.2	0.6071597120145077	3.1099045704347987
0.3	0.6500908730053016	2.8255432620758283
0.4	0.6915773539008356	2.5492689087012517
0.5	0.7311246865198264	2.282595205149476
0.6	0.76829807404642	2.0270435231822614
0.7	0.8027390076835954	1.7841038730320546
0.8	0.8341777175090209	1.555188781632037
0.9	0.8624405923394522	1.34158142450413
1.0	0.8874521128593542	1.144380379325955
1.1	0.9092313038346312	0.964444462058835
1.2	0.9278831734121186	0.8023420901074336
1.3	0.9435860172156181	0.6583102664301833
1.4	0.9565757750113769	0.532228351234326
1.5	0.9671288042869732	0.42361108457824526
1.6	0.9755444624144834	0.3316237622943312
1.7	0.9821287720568238	0.2551201508039006
1.8	0.987180206935534	0.19270096449862656
1.9	0.9909783158535719	0.14278800507002476
2.0	0.9937755483743013	0.10370692437771536
2.1	0.9957923028614732	0.07377048855784066
2.2	0.9972149263328761	0.05135443614142837
2.3	0.9981961833928945	0.03495948055668602
2.4	0.9988575908106608	0.023255364805792773
2.5	0.9992929827233651	0.015105608976469601
2.6	0.999572714752938	0.00957414657032044
2.7	0.9997480115185581	0.0059169863046015505
2.8	0.999855086625663	0.0035631304768344624
2.9	0.9999187944304299	0.0020892189117008987
3.0	0.9999556910353271	0.0011919129733203209
3.1	0.9999764766684561	0.0006611447855062822
3.2	0.9999878584413487	0.0003563017086173642
3.3	0.9999939119361734	0.00018641484536193527
3.4	0.9999970367567359	9.46127949493215e-5
3.5	0.999998601100326	4.654625246935568e-5
3.6	0.9999993600024519	2.2178725182167632e-5
3.7	0.9999997164849977	1.02270317509187e-5
3.8	0.9999998784912898	4.5599530964225285e-6
3.9	0.9999999496624257	1.9642544004236746e-6
4.0	0.9999999798607565	8.167377637992013e-7
4.1	0.999999992225649	3.275125996893623e-7
4.2	0.9999999971070235	1.2654314881025198e-7
4.3	0.9999999989633567	4.706640212834092e-8
4.4	0.9999999996428272	1.6835777710931294e-8
4.5	0.9999999998816945	5.786083838704004e-9
4.6	0.9999999999623718	1.908694812009841e-9
4.7	0.9999999999882232	6.037408743128793e-10
4.8	0.9999999999964918	1.8292798424700327e-10
4.9	0.9999999999990112	5.303582493202219e-11
5.0	0.9999999999996655	1.469782528841697e-11
5.1	0.9999999999999493	3.889171372555122e-12
5.2	1.000000000000132	9.815164712883493e-13
5.3	1.0000000000000417	2.3598334324538356e-13
5.4	0.9999999999996617	5.3989018934215216e-14
5.5	0.9999999999996835	1.1739704464896635e-14
5.6	0.9999999999997541	2.4233378338884954e-15
5.7	0.9999999999998553	4.742892253112751e-16
5.8	0.9999999999997692	8.790273051436328e-17
5.9	0.9999999999999329	1.5407719858943305e-17
6.0	0.99999999999988	2.5508683162724112e-18


==> data/a4_circ_vM_aligned-K-4.0-n-2-inc-60.csv <==
-10.0	7.04359771572705e-19	20.68246749690732
-9.9	1.1337081545259883e-18	20.658899776530802
-9.8	1.8237820122441557e-18	20.635448573129977
-9.7	2.9323143497210184e-18	20.612082458910926
-9.6	4.712102751831538e-18	20.588768775749397
-9.5	7.56808433663487e-18	20.565473619587035
-9.4	1.2148542270897211e-17	20.54216182478415
-9.3	1.9490771173006726e-17	20.51879694838426
-9.2	3.1253582442105694e-17	20.495341254248682
-9.1	5.008819887377787e-17	20.47175569705551
-9.0	8.022954924136555e-17	20.44799990613107
-8.9	1.2843834680932883e-16	20.424032169074017
-8.8	2.0550109752397953e-16	20.39980941516783
-8.7	3.2861690207749785e-16	20.37528719854068
-8.6	5.251927699884001e-16	20.35041968105703
-8.5	8.388744796906657e-16	20.32515961492474
-8.4	1.339122972883699e-15	20.29945832498387
-8.3	2.13640955321621e-15	20.27326569067825
-8.2	3.4063083937429835e-15	20.24653012766869
-8.1	5.427666156927502e-15	20.219198569100957
-8.0	8.64302497057075e-15	20.191216446518517
-7.9	1.3754192583687118e-14	20.16252767034986
-7.8	2.1873273013904743e-14	20.13307461007851
-7.7	3.476112700258924e-14	20.1027980739909
-7.6	5.520352214323955e-14	20.071637288537005
-7.5	8.760389963358022e-14	20.039529877333184
-7.4	1.389165588851786e-13	20.00641183978781
-7.3	2.2011421404237768e-13	19.972217529361956
-7.2	3.4849339846475577e-13	19.936879631502617
-7.1	5.512919351108537e-13	19.900329141250285
-7.0	8.713584777550941e-13	19.862495340557736
-6.9	1.3760272262552187e-12	19.823305775357316
-6.8	2.1709919348482473e-12	19.78268623240415
-6.7	3.4219663291186802e-12	19.74056071594597
-6.6	5.388453573253879e-12	19.69685142428576
-6.5	8.476317501744276e-12	19.651478726268582
-6.4	1.3319499435410125e-11	19.604361137796428
-6.3	2.0906837551276023e-11	19.555415298420563
-6.2	3.277855705579284e-11	19.504555948116412
-6.1	5.133018091264689e-11	19.45169590433179
-6.0	8.028174132115327e-11	19.396746039444484
-5.9	1.2540084016903417e-10	19.33961525869433
-5.8	1.9561470959375e-10	19.280210478809504
-5.7	3.0471705268766196e-10	19.21843660741923
-5.6	4.739821874153224e-10	19.154196523467018
-5.5	7.361598687323978e-10	19.087391058783087
-5.4	1.1415658111630312e-9	19.017918981070707
-5.3	1.7673447952352946e-9	18.945676978512726
-5.2	2.731523297115428e-9	18.87055964628706
-5.1	4.214271737532847e-9	18.792459475279063
-5.0	6.4899864563849405e-9	18.71126684332673
-4.9	9.975557862131312e-9	18.626870009369032
-4.8	1.5302772812920755e-8	18.53915511090366
-4.7	2.3426577639558238e-8	18.448006165216583
-4.6	3.578643311208231e-8	18.35330507489899
-4.5	5.4545974893400976e-8	18.254931638216508
-4.4	8.294770949086847e-8	18.152763564974865
-4.3	1.2583600339720824e-7	18.046676498587715
-4.2	1.9042521014558395e-7	17.936544045174113
-4.1	2.8742324283754287e-7	17.82223781050415
-4.0	4.326680764759904e-7	17.703627445926323
-3.9	6.495007339623358e-7	17.580580704248295
-3.8	9.72190185126658e-7	17.45296350695398
-3.7	1.4508523880066194e-6	17.32064002411854
-3.6	2.1584792947234426e-6	17.18347276862819
-3.5	3.200929250014768e-6	17.04132270650644
-3.4	4.73104701368972e-6	16.89404938537147
-3.3	6.9685033467192076e-6	16.74151108331438
-3.2	1.0227499325674396e-5	16.58356498077275
-3.1	1.4955202831721903e-5	16.420067358328065
-3.0	2.1784711877636548e-5	16.25087382371759
-2.9	3.160751225582798e-5	16.075839571818353
-2.8	4.5671855890481464e-5	15.89481968182488
-2.7	6.571526660021053e-5	15.707669456437825
-2.6	9.414150435526402e-5	15.514244808525484
-2.5	0.00013425478660026959	15.31440270145364
-2.4	0.00019056683651721358	15.108001650129234
-2.3	0.0002691953065195551	14.894902290804405
-2.2	0.00037837513332759286	14.674968028692472
-2.1	0.0005291071338091166	14.44806577385095
-2.0	0.0007359702276319293	14.214066777087783
-1.9	0.0010181244910348914	13.972847579331525
-1.8	0.0014005310420737629	13.72429108974573
-1.7	0.001915410583282101	13.468287809927594
-1.6	0.002603954171290135	13.204737223901496
-1.5	0.003518286227714139	12.933549376198766
-1.4	0.004723659737422642	12.654646663266139
-1.3	0.00630083595550377	12.367965866643456
-1.2	0.008348565126224335	12.073460459845128
-1.1	0.01098604077836729	11.771103224656482
-1.0	0.014355149236953657	11.460889216512122
-0.9	0.018622280651438235	11.142839122641819
-0.8	0.023979412427832535	10.817003060672887
-0.7	0.030644126797468828	10.483464868899688
-0.6	0.03885818969113784	10.142346942325824
-0.5	0.0488843081193826	9.793815670067776
-0.4	0.06100070882737823	9.438087529082063
-0.3	0.07549325272156443	9.075435885347597
-0.2	0.09264492601830206	8.706198545082135
-0.1	0.11272273459135165	8.330786083318769
0.0	0.13596227038496245	7.949690952639023
0.1	0.16255050711724567	7.563497337930434
0.2	0.19260769566687688	7.172891669330061
0.3	0.22616953599573852	6.778673630781158
0.4	0.26317106158101555	6.381767399896829
0.5	0.30343383822818576	5.983232720881745
0.6	0.3466581062482847	5.584275240778972
0.7	0.39242134571515436	5.186255327077972
0.8	0.44018439764417827	4.790694332536187
0.9	0.48930573234427527	4.399276988661635
1.0	0.5390637524582803	4.013848311739751
1.1	0.5886862159638183	3.636403129889253
1.2	0.6373850541294855	3.269066142871106
1.3	0.6843941486602387	2.914060390021431
1.4	0.7290071299625697	2.5736622314508577
1.5	0.7706120567910059	2.2501415647898595
1.6	0.8087199933044381	1.9456871187293512
1.7	0.842985019971952	1.6623183549758194
1.8	0.8732140505739167	1.401787742703114
1.9	0.8993658768485931	1.1654797563711738
2.0	0.9215399842410769	0.9543154981865113
2.1	0.9399567204781569	0.7686737715604154
2.2	0.9549312080343847	0.6083400304711991
2.3	0.9668438648547285	0.4724932727206566
2.4	0.9761104842576536	0.35973732851866863
2.5	0.9831545388345738	0.26817737790893104
2.6	0.988383787809844	0.19553583129297125
2.7	0.9921724985047239	0.13929536690233432
2.8	0.9948497737996214	0.09685250486281825
2.9	0.9966937340878796	0.06566378226114751
3.0	0.9979307291191852	0.04336872344618691
3.1	0.9987384037171073	0.02787875587224931
3.2	0.9992513175207021	0.017427647348227448
3.3	0.9995678894009671	0.01058532651424248
3.4	0.999757644619497	0.0062417565375080634
3.5	0.9998680206721473	0.003570143818142145
3.6	0.9999302757449413	0.0019791547188064613
3.7	0.9999642965849463	0.0010624906281085408
3.8	0.9999822948155366	0.000551891354987941
3.9	0.9999915049416747	0.00027713495464076564
4.0	0.9999960598644068	0.00013441809557042196
4.1	0.9999982350536278	6.291657595477769e-5
4.2	0.9999992371890828	2.8393423569838127e-5
4.3	0.9999996822031625	1.2342755272313313e-5
4.4	0.9999998725020341	5.163404400791547e-6
4.5	0.9999999507910434	2.0766785731754773e-6
4.6	0.9999999817470036	8.021993307751816e-7
4.7	0.9999999934998003	2.9732887619745304e-7
4.8	0.9999999977798928	1.0562983299983946e-7
4.9	0.9999999992736008	3.593144034475633e-8
5.0	0.9999999997726002	1.1690572341844387e-8
5.1	0.9999999999319786	3.634086473496019e-9
5.2	0.9999999999807562	1.0781242522830531e-9
5.3	0.999999999994943	3.0490361990306487e-10
5.4	0.9999999999983052	8.210563343423158e-11
5.5	0.999999999999586	2.102744468257573e-11
5.6	0.9999999999996722	5.1154023932547666e-12
5.7	1.0000000000000349	1.1806451224022028e-12
5.8	0.9999999999997757	2.582031529075645e-13
5.9	1.0000000000002018	5.3438259538232546e-14
6.0	0.9999999999999841	1.0452670593252413e-14


==> data/a4_circ_vM_aligned-K-4.0-n-2.csv <==
-6.0	1.8681194269942934e-11	20.362214784052693
-5.9	2.983497650462761e-11	20.301632728652297
-5.8	4.758059082046407e-11	20.23881233945659
-5.7	7.57694554448221e-11	20.173657588934958
-5.6	1.2047442834364456e-10	20.106070359674483
-5.5	1.912525045017617e-10	20.03595042462744
-5.4	3.03113374452984e-10	19.96319542852746
-5.3	4.795809327233994e-10	19.88770087066301
-5.2	7.574424302267999e-10	19.809360089260604
-5.1	1.194096044791308e-9	19.728064247754734
-5.0	1.8788871429395273e-9	19.643702323226808
-4.9	2.950548167545849e-9	19.556161097367056
-4.8	4.6239479247234645e-9	19.465325150310438
-4.7	7.230991277079153e-9	19.37107685778663
-4.6	1.128295089070683e-8	19.273296392020185
-4.5	1.7565138764010837e-8	19.171861726928558
-4.4	2.7280186682465616e-8	19.066648648166282
-4.3	4.226409192264468e-8	18.957530768684368
-4.2	6.531072564516707e-8	18.844379550526924
-4.1	1.0065729459069556e-7	18.72706433362782
-4.0	1.5470753751539165e-7	18.605452372620523
-3.9	2.371043541698073e-7	18.47940888253992
-3.8	3.6231342268176707e-7	18.348797094668917
-3.7	5.519500557725025e-7	18.21347832376732
-3.6	8.381810387243247e-7	18.07331204811496
-3.5	1.2686721028048357e-6	17.928156004021844
-3.4	1.9137439910247524e-6	17.77786629661275
-3.3	2.8766638738572813e-6	17.622297528962562
-3.2	4.308357218492521e-6	17.461302951909527
-3.1	6.428306851523056e-6	17.294734637182902
-3.0	9.554045870869564e-6	17.12244367681974
-2.9	1.4142490595888937e-5	16.94428041226318
-2.8	2.0847445900945564e-5	16.7600946969562
-2.7	3.0598998800825115e-5	16.569736196769412
-2.6	4.471224773078487e-5	16.373054733228457
-2.5	6.503493879164804e-5	16.16990067509979
-2.4	9.414612413236394e-5	15.960125384755017
-2.3	0.00013562091873210437	15.743581726567635
-2.2	0.00019437975701303462	15.52012464556621
-2.1	0.00027714411145630805	15.289611825841147
-2.0	0.0003930241969902885	15.051904439379747
-1.9	0.0005542673716326673	14.806867997607315
-1.8	0.0007771982025028455	14.554373319572058
-1.7	0.0010833817339196633	14.294297632682897
-1.6	0.0015010393773357753	14.026525824105914
-1.5	0.0020667408193310267	13.750951863423506
-1.4	0.002827384002074281	13.467480419965089
-1.3	0.0038424570607834265	13.176028701349779
-1.2	0.005186549657993937	12.87652854327017
-1.1	0.006952045294477457	12.56892878434446
-1.0	0.009251880400226127	12.253197964028061
-0.9	0.01222220086539165	11.929327385955043
-0.8	0.016024684226175742	11.597334593648021
-0.7	0.020848230015510866	11.257267310091434
-0.6	0.026909658210920517	10.909207896934829
-0.5	0.03445300515885059	10.55327839272224
-0.4	0.043746979046646955	10.189646191851855
-0.3	0.05508014580995782	9.818530426321063
-0.2	0.0687534745532734	9.440209109280575
-0.1	0.08506999084272562	9.05502709175975
0.0	0.10432147424074796	8.66340486918423
0.1	0.12677239392841883	8.265848250076921
0.2	0.1526415941232924	7.8629588616452555
0.3	0.18208259824458065	7.455445411820978
0.4	0.21516376343107693	7.044135548925952
0.5	0.25184983939352584	6.62998805263518
0.6	0.29198671386896846	6.21410494656309
0.7	0.33529120567420645	5.7977429373313765
0.8	0.3813476473247987	5.3823233530492
0.9	0.4296126516158103	4.96943947527193
1.0	0.4794288771585434	4.560859840014131
1.1	0.5300478282898989	4.158525744858653
1.2	0.580660814327023	3.7645408784058616
1.3	0.6304362550379278	3.3811507476234484
1.4	0.6785606791538026	3.010709509692455
1.5	0.7242801509970629	2.6556320386966643
1.6	0.7669385891654895	2.318329714933619
1.7	0.8060095826174256	2.0011296521993325
1.8	0.8411188765881723	1.7061789634552595
1.9	0.8720556394638438	1.4353381827147174
2.0	0.8987718139158127	1.1900709006730594
2.1	0.9213701366136927	0.9713395842115412
2.2	0.940082596275833	0.7795197489839221
2.3	0.955242019585606	0.6143453191803805
2.4	0.9672500035018803	0.4748964049075401
2.5	0.9765444940220479	0.3596365124822369
2.6	0.9835699656185058	0.26649970762832004
2.7	0.9887524722206327	0.19302059164170468
2.8	0.992480957789922	0.13649283831541417
2.9	0.9950952886840443	0.0941372947590968
3.0	0.9968806446381565	0.0632595711365849
3.1	0.9980672853409976	0.04137991619926223
3.2	0.9988343482987024	0.026324146553321895
3.3	0.9993162299384084	0.016271804132772703
3.4	0.9996102118173098	0.009764688036369299
3.5	0.9997842472207064	0.005683977385888205
3.6	0.9998841437212487	0.003206637383980814
3.7	0.9999396970335375	0.0017517919025892752
3.8	0.9999696031825059	0.0009259318969426394
3.9	0.99998517495667	0.0004731115123891295
4.0	0.9999930105379866	0.00023348235864216615
4.1	0.9999968175164679	0.00011118904762339136
4.2	0.999998601859593	5.1049458357576624e-5
4.3	0.9999994079230247	2.2575497255334927e-5
4.4	0.999999758553745	9.607008651031844e-6
4.5	0.9999999052795656	3.930274002955908e-6
4.6	0.9999999642889369	1.5442290131454826e-6
4.7	0.9999999870742801	5.821252346769034e-7
4.8	0.9999999955132338	2.1032437851558704e-7
4.9	0.9999999985080553	7.275700185584268e-8
5.0	0.9999999995254728	2.4071671692643792e-8
5.1	0.999999999855703	7.60867279175556e-9
5.2	0.999999999958467	2.2950819621159594e-9
5.3	0.9999999999885287	6.599027759562061e-10
5.4	0.9999999999966381	1.8065511963060332e-10
5.5	0.9999999999992059	4.703221210654459e-11
5.6	0.9999999999997292	1.1630319265723115e-11
5.7	0.9999999999999948	2.7283819664109754e-12
5.8	0.99999999999995	6.064458311192714e-13
5.9	1.000000000000199	1.2755511314637568e-13
6.0	0.9999999999999909	2.5354673859686398e-14


==> data/a4_circ_vM_aligned-K-4.0-n-20-inc-30.csv <==
-10.0	1.1067254708968253e-9	10.663704566980613
-9.9	1.414251467350547e-9	10.63363482140732
-9.8	1.805977978309746e-9	10.603519667457455
-9.7	2.3046069286342278e-9	10.573354054763172
-9.6	2.9388630232903856e-9	10.543132385979856
-9.5	3.7450645153196725e-9	10.512848489261673
-9.4	4.769096217234962e-9	10.48249559231753
-9.3	6.0688857374726114e-9	10.452066298102286
-9.2	7.717508723200523e-9	10.421552562225916
-9.1	9.807079630515158e-9	10.390945672125818
-9.0	1.2453622605212277e-8	10.360236228056719
-8.9	1.5803164133764037e-8	10.329414125919378
-8.8	2.0039347284165855e-8	10.29846854192499
-8.7	2.5392939126930493e-8	10.267387919117905
-8.6	3.215369138542699e-8	10.236159955707885
-8.5	4.068512326248675e-8	10.20477159521951
-8.4	5.144292927447269e-8	10.173209018372463
-8.3	6.499787932292442e-8	10.141457636678851
-8.2	8.20642798212739e-8	10.109502087662095
-8.1	1.0353531155188827e-7	10.077326231638514
-8.0	1.3052686178634456e-7	10.044913149998106
-7.9	1.6443183675762887e-7	10.01224514482715
-7.8	2.0698738992161987e-7	9.979303739892515
-7.7	2.603580483535853e-7	9.946069682794286
-7.6	3.2723838426627854e-7	9.912522948212727
-7.5	4.109796849463814e-7	9.878642742188207
-7.4	5.157460508216825e-7	9.844407507294468
-7.3	6.467065316728025e-7	9.809794928614352
-7.2	8.102713350041186e-7	9.774781940442773
-7.1	1.0143818551631086e-6	9.739344733603351
-7.0	1.2688663320101253e-6	9.703458763306305
-6.9	1.5858754180457543e-6	9.667098757463846
-6.8	1.980414887755645e-6	9.630238725385809
-6.7	2.4709962492791304e-6	9.592851966792448
-6.6	3.0804302164030235e-6	9.55491108109065
-6.5	3.8367929830553976e-6	9.51638797684871
-6.4	4.774601144115893e-6	9.477253881442408
-6.3	5.936238073855116e-6	9.43747935083801
-6.2	7.373682774056364e-6	9.397034279480295
-6.1	9.150601825008083e-6	9.355887910283611
-6.0	1.1344876321106634e-5	9.314008844736323
-5.9	1.4051648775396068e-5	9.271365053082063
-5.8	1.738699018205316e-5	9.227923884662008
-5.7	2.1492304992678113e-5	9.183652078403707
-5.6	2.6539611970748573e-5	9.138515773521412
-5.5	3.2737862020738693e-5	9.092480520477876
-5.4	4.034048042976953e-5	9.045511292286
-5.3	4.9654350782118755e-5	8.997572496218867
-5.2	6.105049136095002e-5	8.948627986043462
-5.1	7.497671233933545e-5	8.898641074879853
-5.0	9.197258362345629e-5	8.84757454881516
-4.9	0.00011268708888694445	8.795390681424685
-4.8	0.00013789939103271915	8.742051249349478
-4.7	0.00016854318777977976	8.687517549124172
-4.6	0.00020573519280051472	8.631750415453299
-4.5	0.00025080833705966435	8.574710241152628
-4.4	0.00030535034560887005	8.516356999014212
-4.3	0.00037124840551046545	8.45665026585021
-4.2	0.00045074069876660126	8.395549249046573
-4.1	0.0005464756274020995	8.333012815885551
-4.0	0.000661579602994931	8.26899952611472
-3.9	0.0007997343055791449	8.203467668019277
-3.8	0.0009652643323523126	8.136375298540077
-3.7	0.0011632361487197665	8.067680287863327
-3.6	0.0013995692162403883	7.997340369003434
-3.5	0.001681160096012779	7.925313192958967
-3.4	0.0020160202030357756	7.851556390058418
-3.3	0.002413427707343108	7.776027638176427
-3.2	0.0028840938306764633	7.698684738565164
-3.1	0.0034403434621248868	7.619485700123086
-3.0	0.004096309601208799	7.538388832963179
-2.9	0.004868140621889806	7.455352852291198
-2.8	0.005774218725552002	7.370336993619072
-2.7	0.0068353872077827485	7.283301140485593
-2.6	0.008075183297220031	7.194205965949689
-2.5	0.009520072333450863	7.10301308920489
-2.4	0.011199677939651004	7.009685248835755
-2.3	0.01314700162429379	6.914186494330883
-2.2	0.015398623933560446	6.816482397576705
-2.1	0.017994877903054433	6.716540286291035
-2.0	0.020979984159895878	6.614329501402476
-1.9	0.024402135661830106	6.509821680625259
-1.8	0.02831351878963157	6.402991070561553
-1.7	0.03277025641812687	6.293814869914525
-1.6	0.037832257767729444	6.182273606478099
-1.5	0.04356295939317905	6.068351550770593
-1.4	0.050028941712714436	5.952037169317264
-1.3	0.05729940614074124	5.83332362068155
-1.2	0.06544549928807696	5.712209297492371
-1.1	0.07453947294479886	5.588698417695149
-1.0	0.08465367177497753	5.462801668295426
-0.9	0.09585934490124351	5.334536904770243
-0.8	0.10822528288276348	5.203929909082031
-0.7	0.12181628799565061	5.071015208964708
-0.6	0.1366914931347222	4.935836960593
-0.5	0.1529025529425223	4.798449896067111
-0.4	0.1704917397134209	4.658920336128767
-0.3	0.18948998591842386	4.517327267227222
-0.2	0.2099149244524548	4.373763480310832
-0.1	0.23176898645087207	4.228336766531574
0.0	0.2550376241986279	4.0811711622638045
0.1	0.2796877326751845	3.9324082324137777
0.2	0.3056663469721837	3.782208376708807
0.3	0.33289969365251426	3.630752138678785
0.4	0.36129267141674565	3.478241490888867
0.5	0.39072882985084567	3.3249010629711333
0.6	0.42107090419104126	3.170979270858213
0.7	0.4521619488819209	3.016749296463735
0.8	0.4838270934143605	2.862509857013068
0.9	0.515875920941228	2.7085856925099425
1.0	0.5481054442780839	2.5553276888567176
1.1	0.5803036261885368	2.403112543560371
1.2	0.6122533626745157	2.2523418715934795
1.3	0.6437368209450183	2.103440642008035
1.4	0.6745399995410019	1.95685483280765
1.5	0.7044573585251253	1.813048194161676
1.6	0.7332963542899049	1.672498020253982
1.7	0.7608817079285755	1.5356898502194307
1.8	0.7870592390885963	1.4031110506167532
1.9	0.8116991095306942	1.2752432776831262
2.0	0.8346983419048037	1.1525538779034723
2.1	0.8559825090074883	1.035486360059123
2.2	0.8755065253951744	0.9244501585940925
2.3	0.8932545148059703	0.8198100024829201
2.4	0.9092387708344002	0.721875298720731
2.5	0.9234978718886864	0.6308900254488206
2.6	0.9360940518177945	0.5470236949199486
2.7	0.9471099618937618	0.47036397826914544
2.8	0.956644985828996	0.4009115705165218
2.9	0.9648112853466604	0.3385778063154514
3.0	0.9717297587485701	0.28318541101730355
3.1	0.9775260885581892	0.2344725911062426
3.2	0.9823270377905781	0.1921004450505888
3.3	0.9862571290542175	0.1556634301709026
3.4	0.9894358089097359	0.12470237958197158
3.5	0.9919751643314206	0.09871935454678811
3.6	0.9939782216071853	0.0771934686169464
3.7	0.9955378232662195	0.05959675091681789
3.8	0.9967360480330549	0.04540913648907141
3.9	0.997644114239511	0.03413177886900752
4.0	0.9983226896415435	0.02529805899320396
4.1	0.9988225206502743	0.01848189079349687
4.2	0.9991852912974724	0.013303167981730047
4.3	0.9994446259283508	0.009430429205141973
4.4	0.9996271583470907	0.006581015149963934
4.5	0.9997536023797134	0.004519134338173321
4.6	0.9998397729911706	0.0030523366541955832
4.7	0.9998975216710934	0.002026916381274369
4.8	0.9999355635822881	0.0013227382641068392
4.9	0.9999601860170536	0.0008479140156454253
5.0	0.9999758374716937	0.0005336677665790178
5.1	0.9999856038970499	0.0003296316179313109
5.2	0.9999915834867481	0.00019971869540798165
5.3	0.9999951739860642	0.00011863950694336974
5.4	0.9999972873496983	6.906290563160646e-5
5.5	0.9999985060955217	3.9377179229122415e-5
5.6	0.9999991943511926	2.1978750333765693e-5
5.7	0.9999995747662545	1.2002987089427861e-5
5.8	0.9999997804519364	6.410143345827705e-6
5.9	0.9999998891833396	3.3457770118738372e-6
6.0	0.9999999453481485	1.7058091954757962e-6


==> data/a4_circ_vM_aligned-K-4.0-n-20-inc-60.csv <==
-10.0	2.6536293074842677e-11	13.278123505599824
-9.9	3.600383601829446e-11	13.223579692937884
-9.8	4.8787865973140285e-11	13.16902783008763
-9.7	6.602817329130762e-11	13.11446119855614
-9.6	8.924850978420528e-11	13.05987271944378
-9.5	1.2048324035044248e-10	13.005254942711083
-9.4	1.624448503619488e-10	12.95060003634459
-9.3	2.1874517827053111e-10	12.895899775388505
-9.2	2.941871940616691e-10	12.841145530880855
-9.1	3.951492749140349e-10	12.786328258689817
-9.0	5.300905811309571e-10	12.731438488292744
-8.9	7.102147448346743e-10	12.67646631148539
-8.8	9.503402088642067e-10	12.621401371055097
-8.7	1.2700399046178978e-9	12.566232849422624
-8.6	1.6951314394815818e-9	12.510949457268413
-8.5	2.2596227248285517e-9	12.455539422172434
-8.4	3.0082484683117916e-9	12.39999047725628
-8.3	3.9997720175471084e-9	12.344289849869117
-8.2	5.3112769944562845e-9	12.288424250306207
-8.1	7.043736918707952e-9	12.232379860596572
-8.0	9.329232248502726e-9	12.176142323376931
-7.9	1.2340287556456808e-8	12.119696730807515
-7.8	1.6301932645679343e-8	12.06302761365752
-7.7	2.1507257441621238e-8	12.006118930468217
-7.6	2.8337440362902682e-8	11.94895405684937
-7.5	3.728749460039358e-8	11.891515774945585
-7.4	4.899930994795505e-8	11.833786263066267
-7.3	6.430398634005561e-8	11.77574708549115
-7.2	8.42759797242386e-8	11.717379182496677
-7.1	1.1030223664888784e-7	11.658662860594674
-7.0	1.441703119203632e-7	11.59957778303035
-6.9	1.881804815296018e-7	11.540102960543894
-6.8	2.4528812646274207e-7	11.480216742431608
-6.7	3.1928422719917955e-7	11.419896807924573
-6.6	4.1502374014783603e-7	11.359120157932733
-6.5	5.387140056400228e-7	11.297863107153834
-6.4	6.98278257534714e-7	11.236101276620447
-6.3	9.038128799199955e-7	11.173809586687423
-6.2	1.1681614204176935e-6	11.11096225052252
-6.1	1.507633679128854e-6	11.047532768134124
-6.0	1.9429046308353097e-6	10.983493920998338
-5.9	2.500135718582783e-6	10.918817767303995
-5.8	3.212370425223784e-6	10.853475637918347
-5.7	4.121267266569796e-6	10.787438133100945
-5.6	5.279246774998981e-6	10.720675120059362
-5.5	6.752145013598779e-6	10.653155731392784
-5.4	8.622485077083122e-6	10.5848483645436
-5.3	1.0993500333041973e-5	10.515720682310898
-5.2	1.3994069308588586e-5	10.445739614551506
-5.1	1.7784752633117055e-5	10.37487136116619
-5.0	2.2565157827309234e-5	10.303081396490908
-4.9	2.8582898503154266e-5	10.230334475230858
-4.8	3.6144461212464824e-5	10.156594640079001
-4.7	4.562834620663585e-5	10.081825231169214
-4.6	5.750090811789437e-5	10.005988897559561
-4.5	7.233538927270419e-5	9.929047610922673
-4.4	9.083471204047476e-5	9.850962681659764
-4.3	0.00011385867706940042	9.771694777663514
-4.2	0.00014245630087463551	9.691203946021488
-4.1	0.0001779041179435644	9.609449637866
-4.0	0.00022175136769930838	9.526390736794829
-3.9	0.00027587308286194413	9.441985591086858
-3.8	0.00034253218980606864	9.356192050166477
-3.7	0.00042445181905000675	9.268967505715931
-3.6	0.0005248990995506325	9.180268937866249
-3.5	0.0006477817671485323	9.090052966996373
-3.4	0.0007977589468581239	8.998275911683876
-3.3	0.000980367460683522	8.904893853404518
-3.2	0.001202164955481652	8.809862708669138
-3.1	0.0014708910255022917	8.713138309314562
-3.0	0.001795647306478048	8.614676491764296
-2.9	0.0021870972258561114	8.514433196148468
-2.8	0.0026576856892298844	8.412364576258557
-2.7	0.00322187844803613	8.308427121394358
-2.6	0.003896420210314484	8.202577791312114
-2.5	0.004700609707830097	8.094774165517274
-2.4	0.00565658890583809	7.9849746083506465
-2.3	0.006789642326089927	7.87313845140908
-2.2	0.008128501046066083	7.759226194948293
-2.1	0.009705644344285504	7.643199730178273
-2.0	0.011557590196924827	7.525022584398545
-1.9	0.013725163927352266	7.404660191190075
-1.8	0.016253732311433327	7.282080188012142
-1.7	0.019193388413770975	7.157252743776186
-1.6	0.022599070457751613	7.030150919139365
-1.5	0.026530596223120897	6.9007510624809605
-1.4	0.03105259294852118	6.769033244722406
-1.3	0.03623430164236815	6.634981736333324
-1.2	0.04214923424461657	6.498585530066026
-1.1	0.04887466241262668	6.359838913078011
-1.0	0.05649091802034949	6.218742092281075
-0.9	0.06508048793598327	6.075301876757028
-0.8	0.07472688945545025	5.929532421120115
-0.7	0.0855133180401821	5.781456033564042
-0.6	0.09752106583359857	5.631104052137726
-0.5	0.11082771781163188	5.47851779233911
-0.4	0.12550514229816315	5.323749568525044
-0.3	0.14161730375736065	5.166863790716985
-0.2	0.15921793796518852	5.007938137151392
-0.1	0.17834814242791722	4.847064801243486
0.0	0.19903394768597255	4.684351809438092
0.1	0.22128394724224656	4.519924403647661
0.2	0.24508707444390787	4.3539264783541665
0.3	0.27041062290859624	4.186522058106526
0.4	0.29719861204248066	4.017896795659277
0.5	0.32537060002287316	3.848259464478419
0.6	0.3548210424886687	3.6778434115299823
0.7	0.3854192855082748	3.5069079271764645
0.8	0.41701026580169503	3.3357394785316106
0.9	0.44941596966744274	3.1646527409295704
1.0	0.4824376749612461	2.993991349363255
1.1	0.5158589686113911	2.824128278288001
1.2	0.5494494967606138	2.6554657446181773
1.3	0.5829693674547115	2.4884345161048285
1.4	0.6161740888098355	2.323492496665354
1.5	0.648819891233594	2.1611224535475086
1.6	0.6806692528709911	2.001828750347357
1.7	0.7114964254778682	1.8461329575158762
1.8	0.7410927454317393	1.6945682307467511
1.9	0.7692715132764008	1.5476723804133992
2.0	0.7958722360102467	1.4059796045406112
2.1	0.8207640494832833	1.2700109253841512
2.2	0.8438481729683168	1.1402634558828952
2.3	0.8650592926177251	1.0171987252399952
2.4	0.8843658225133468	0.9012304080169993
2.5	0.9017690481376497	0.7927119203827598
2.6	0.9173012136251899	0.6919244590273801
2.7	0.9310226671683057	0.5990661481272149
2.8	0.9430182247173651	0.5142430112563006
2.9	0.9533929473892687	0.4374624821990811
3.0	0.9622675504157114	0.3686300983633953
3.1	0.9697736694712648	0.30754987634788233
3.2	0.9760492038589442	0.25392865404648557
3.3	0.9812339360734548	0.20738441130751245
3.4	0.9854655959516706	0.1674582766003344
3.5	0.9888764978265864	0.1336296240011707
3.6	0.9915908344610629	0.10533340076506922
3.7	0.9937226656576172	0.08197863625296721
3.8	0.9953745960010831	0.06296699481643601
3.9	0.9966370982433734	0.0477102611896316
4.0	0.9975884086031659	0.03564578310361617
4.1	0.9982948992633973	0.02624912227476333
4.2	0.9988118218720345	0.019043449377409434
4.3	0.9991843134965572	0.013605522641918512
4.4	0.9994485619703725	0.009568375472042905
4.5	0.9996330391316176	0.006621074799031402
4.6	0.9997597261152267	0.004506078453923504
4.7	0.9998452724995724	0.003014808731981107
4.8	0.9999020489728038	0.001982074213868765
4.9	0.9999390696861524	0.0012799253733712399
5.0	0.9999627746294879	0.0008114394028958233
5.1	0.999977673541168	0.0005048154632184032
5.2	0.999986860902752	0.0003080411219510048
5.3	0.9999924166467777	0.00018427835129327806
5.4	0.9999957096985378	0.00010802271248507127
5.5	0.9999976219499146	6.201715356905819e-5
5.6	0.9999987092798871	3.4853030303622885e-5
5.7	0.9999993143741415	1.916338253891907e-5
5.8	0.9999996437554518	1.0303208614382258e-5
5.9	0.9999998190452679	5.413797706254804e-6
6.0	0.9999999101939915	2.7785349885597664e-6


==> data/a4_circ_vM_aligned-K-4.0-n-20.csv <==
-6.0	1.6527111545127267e-6	11.16078440617961
-5.9	2.1353305718477234e-6	11.09274765097504
-5.8	2.754544957695105e-6	11.02409699138254
-5.7	3.5476838636827945e-6	10.954802758738344
-5.6	4.561878073517792e-6	10.88483452450013
-5.5	5.856514900354326e-6	10.814161099418063
-5.4	7.506274435609621e-6	10.742750533715892
-5.3	9.604874556245314e-6	10.670570118355212
-5.2	1.2269677938450287e-5	10.597586387490544
-5.1	1.56473440999157e-5	10.523765122216627
-5.0	1.9920744139135757e-5	10.449071355719441
-4.9	2.5317395907176856e-5	10.373469379972871
-4.8	3.2119723371842056e-5	10.29692275410338
-4.7	4.0677496417039776e-5	10.219394314592236
-4.6	5.14228666842991e-5	10.140846187485122
-4.5	6.48884816109962e-5	10.061239802789663
-4.4	8.172923267027418e-5	9.980535911280825
-4.3	0.00010274827483300543	9.898694603934276
-4.2	0.0001289280419720655	9.815675334258245
-4.1	0.00016146707636882383	9.731436943748726
-4.0	0.000201823588186079	9.645937690884963
-3.9	0.00025176676044701	9.55913528386544
-3.8	0.0003134369137143336	9.470986917565142
-3.7	0.00038941573806552753	9.3814493150793
-3.6	0.00048280788283076745	9.29047877430932
-3.5	0.0005973352601437386	9.19803122009282
-3.4	0.000737445458364687	9.104062262427139
-3.3	0.0009084356659009959	9.0085272613865
-3.2	0.0011165934630980611	8.911381399403076
-3.1	0.0013693557361232642	8.812579761637009
-3.0	0.0016754867867615807	8.712077425237137
-2.9	0.002045276438893797	8.609829558385727
-2.8	0.0024907585579425516	8.505791530093912
-2.7	0.003025949884916161	8.399919031805354
-2.6	0.0036671084231774667	8.292168212007626
-2.5	0.004433009785744563	8.182495825087498
-2.4	0.005345238899172055	8.070859395894164
-2.3	0.00642849325502256	7.957217401520804
-2.2	0.00771089249687938	7.841529471968799
-2.1	0.009224287533757133	7.723756611594419
-2.0	0.011004560591953663	7.603861443281312
-1.9	0.013091905686846	7.481808477562012
-1.8	0.015531076955699488	7.357564409028665
-1.7	0.018371590206509143	7.231098442607974
-1.6	0.021667860989045405	7.10238265245479
-1.5	0.025479260589271035	6.971392376420726
-1.4	0.02987006971709719	6.838106649288842
-1.3	0.034909308449468414	6.7025086781013945
-1.2	0.04067042038105298	6.564586363168772
-1.1	0.04723078910404771	6.424332868448642
-1.0	0.05467106628478491	6.281747245132735
-0.9	0.06307429291623447	6.1368351123735865
-0.8	0.07252479897731519	5.989609399050066
-0.7	0.08310687186812425	5.840091150411628
-0.6	0.09490319071041335	5.688310403209442
-0.5	0.10799303193031375	5.534307132535462
-0.4	0.12245026141822211	5.378132272988102
-0.3	0.13834113982093285	5.219848815928414
-0.2	0.15572197986996875	5.059532983351157
-0.1	0.17463670767126244	4.897275477299461
0.0	0.1951143929974097	4.733182801557735
0.1	0.2171668261697328	4.567378649673759
0.2	0.24078623023058904	4.400005349749735
0.3	0.2659432059662706	4.231225352176423
0.4	0.29258501293734046	4.0612227410436414
0.5	0.3206342911523803	3.890204743491096
0.6	0.34998832452129425	3.7184032034975165
0.7	0.3805189381107444	3.546075977538223
0.8	0.41207310607409653	3.37350819906637
0.9	0.44447432589820524	3.201013347058326
1.0	0.477524787561832	3.028934040924633
1.1	0.5110083342233496	2.8576424705513634
1.2	0.5446941752172461	2.6875403563406555
1.3	0.578341274314553	2.5190583211620976
1.4	0.6117032982990406	2.3526545450166223
1.5	0.6445339754181845	2.1888125658750424
1.6	0.6765926825835952	2.0280380885131084
1.7	0.707650056867812	1.8708546698524646
1.8	0.7374934129671032	1.7177981670033549
1.9	0.765931745768723	1.569409865942493
2.0	0.7928001068616172	1.426228256976239
2.1	0.8179631662618028	1.2887794899524083
2.2	0.8413178048805887	1.1575666278871257
2.3	0.8627946279139732	1.0330579208307447
2.4	0.8823583417417385	0.9156744378889712
2.5	0.9000069938864665	0.8057775165681741
2.6	0.9157701332649097	0.7036566035523878
2.7	0.9297060024481172	0.6095181550827378
2.8	0.9418979210051397	0.5234763216173377
2.9	0.9524500559429614	0.44554614392628006
3.0	0.9614827991876511	0.37563992262514334
3.1	0.9691279814391285	0.3135672830593163
3.2	0.9755241463618975	0.2590392443674874
3.3	0.9808120897992656	0.2116763286810062
3.4	0.9851308375946723	0.17102043833387254
3.5	0.9886141956750265	0.1365499194310772
3.6	0.9913879608746301	0.10769695742719765
3.7	0.993567834274587	0.0838662510677007
3.8	0.9952580344215188	0.06445381332201525
3.9	0.9965505687112474	0.04886476596947031
4.0	0.9975250899440489	0.03652912556292267
4.1	0.9982492430714632	0.026914803280768413
4.2	0.9987793948769963	0.019537327492146067
4.3	0.9991616364068714	0.013966106708471664
4.4	0.9994329530767825	0.009827343151154116
4.5	0.9996224688228723	0.00680395110617184
4.6	0.9997526863780155	0.004633008089452988
4.7	0.9998406636058867	0.0031013617979982213
4.8	0.9998990839888202	0.0020400349853236053
4.9	0.9999371962321753	0.0013180261717245522
5.0	0.9999616124748979	0.0008360144836446613
5.1	0.9999769661078605	0.0005203617169279894
5.2	0.999986438522377	0.0003176823238367274
5.3	0.9999921694119832	0.00019013718689539242
5.4	0.9999955678939849	0.00011150978765914718
5.5	0.9999975422925682	6.40489077670263e-5
5.6	0.9999986654778138	3.60113422352687e-5
5.7	0.9999992908090686	1.9809190748189013e-5
5.8	0.9999996313587974	1.0655156859566223e-5
5.9	0.9999998126716522	5.601175915383749e-6
6.0	0.9999999069933517	2.875941146321703e-6


==> data/a4_circ_vM_aligned-K-4.0-n-5-inc-30.csv <==
-10.0	1.978595107117317e-12	14.07768992160399
-9.9	2.7354148238874153e-12	14.055557782410247
-9.8	3.779792336437125e-12	14.033381734623335
-9.7	5.220241620009562e-12	14.01113787397418
-9.6	7.205935811589171e-12	13.988801466771122
-9.5	9.941827892287927e-12	13.96634694334302
-9.4	1.3709349441749269e-11	13.943747891654718
-9.3	1.8894727195028603e-11	13.92097705101618
-9.2	2.6027695736982748e-11	13.898006305860076
-9.1	3.583438778739775e-11	13.87480667953156
-9.0	4.930954469813134e-11	13.8513483280765
-8.9	6.781503512203486e-11	13.827600533962759
-8.8	9.32141691939259e-11	13.803531699724994
-8.7	1.2805467749068992e-10	13.779109341484446
-8.6	1.7581779551873605e-10	13.754300082325326
-8.5	2.412570674362667e-10	13.729069645509806
-8.4	3.3085880908522066e-10	13.703382847490525
-8.3	4.534673886934669e-10	13.677203590731898
-8.2	6.211335803929308e-10	13.650494856299614
-8.1	8.502645370707618e-10	13.623218696224313
-8.0	1.1631811676331335e-9	13.595336225653412
-7.9	1.5902252194458066e-9	13.566807614725985
-7.8	2.17260725190387e-9	13.537592080271208
-7.7	2.9662520371409124e-9	13.507647877262993
-7.6	4.046985153771554e-9	13.476932290058228
-7.5	5.517520792668641e-9	13.445401623476135
-7.4	7.516865473356224e-9	13.413011193699376
-7.3	1.0232957827630247e-8	13.379715319050808
-7.2	1.3919637027022444e-8	13.345467310672495
-7.1	1.8919392966185583e-8	13.310219463151888
-7.0	2.569382754007589e-8	13.273923045139634
-6.9	3.486438411523099e-8	13.23652829002341
-6.8	4.7266728056212185e-8	13.197984386703128
-6.7	6.402324496266254e-8	13.158239470553488
-6.6	8.663954241708205e-8	13.117240614644293
-6.5	1.1713269476745469e-7	13.074933821298622
-6.4	1.5820138565663992e-7	13.03126401410632
-6.3	2.134512412547179e-7	12.986175030467386
-6.2	2.8769271342230156e-7	12.939609614811669
-6.1	3.8733412510780855e-7	12.891509412607414
-6.0	5.20899255361789e-7	12.84181496532409
-5.9	6.997075249060796e-7	12.790465706452649
-5.8	9.387659506800956e-7	12.737399958834931
-5.7	1.2579361934757974e-6	12.682554933429765
-5.6	1.6834579933617805e-6	12.625866729760178
-5.5	2.2499330070893194e-6	12.567270338254119
-5.4	3.002901659670792e-6	12.50669964475255
-5.3	4.002181452222045e-6	12.444087437449992
-5.2	5.326179836261049e-6	12.379365416587438
-5.1	7.077450155297301e-6	12.312464207243112
-5.0	9.38982745035969e-6	12.243313375586167
-4.9	1.2437564617247638e-5	12.171841449029412
-4.8	1.6446991278632757e-5	12.097975940723854
-4.7	2.1711340850478568e-5	12.021643378926003
-4.6	2.8609538892551107e-5	11.94276934178687
-4.5	3.7629921272824665e-5	11.861278498194645
-4.4	4.9400057179788615e-5	11.777094655375073
-4.3	6.472409245409446e-5	11.690140813997969
-4.2	8.462930522572481e-5	11.600339231679241
-4.1	0.00011042387934132893	11.507611495758747
-4.0	0.00014376825063236337	11.411878606521656
-3.9	0.00018676276305100884	11.3130610718985
-3.8	0.0002420547788940607	11.211079015055727
-3.7	0.0003129688075913555	11.105852296267882
-3.6	0.00040366363264177226	10.997300650699597
-3.5	0.0005193208002850578	10.885343843896136
-3.4	0.0006663691512298421	10.769901846972978
-3.3	0.0008527502822599566	10.65089503373597
-3.2	0.0010882298596714705	10.52824440220953
-3.1	0.0013847594999832128	10.401871823344829
-3.0	0.0017568934004074783	10.271700319959876
-2.9	0.002222262944779084	10.137654379373306
-2.8	0.002802111021640593	9.999660303506536
-2.7	0.00352188565544888	9.857646600714679
-2.6	0.004411889654270091	9.711544424062424
-2.5	0.005507979211739295	9.561288061238287
-2.4	0.006852299683485602	9.406815481941846
-2.3	0.008494041040739675	9.248068949128053
-2.2	0.01049018879584756	9.084995701156528
-2.1	0.012906238584403009	8.917548712681588
-2.0	0.015816834263742863	8.74568754275375
-1.9	0.019306280665288913	8.569379279471914
-1.8	0.02346887347781422	8.388599591291694
-1.7	0.02840898076346605	8.203333895880043
-1.6	0.03424080410770645	8.01357865817957
-1.5	0.041087743323028995	7.819342830013945
-1.4	0.04908128803759557	7.62064944409109
-1.3	0.0583593635514626	7.417537375597429
-1.2	0.0690640681734508	7.210063284533368
-1.1	0.0813387558860409	6.998303751471399
-1.0	0.09532444239773397	6.7823576182994
-0.9	0.1111555447876042	6.562348543467265
-0.8	0.12895500482484415	6.338427778147786
-0.7	0.1488288926835345	6.1107771649396625
-0.6	0.1708606393825899	5.879612354210238
-0.5	0.19510510005417456	5.645186223958652
-0.4	0.22158270240608316	5.407792476974635
-0.3	0.25027398091656017	5.167769373100322
-0.2	0.2811148322544588	4.925503534024325
-0.1	0.3139928457746641	4.681433732403564
0.0	0.3487450596068516	4.436054545612368
0.1	0.38515746366258596	4.189919716598898
0.2	0.422966513102892	3.943645019929035
0.3	0.46186282909001125	3.697910380938602
0.4	0.5014971501114245	3.4534609411249573
0.5	0.5414884621976341	3.21110670658619
0.6	0.5814340882803168	2.971720363049566
0.7	0.6209213667751554	2.73623279772915
0.8	0.6595404102974043	2.5056258446954267
0.9	0.6968973209714875	2.280921778940372
1.0	0.7326271622174365	2.0631691397172047
1.1	0.7664059591425518	1.8534245821501154
1.2	0.7979610276475125	1.6527306524401952
1.3	0.8270790180986993	1.4620896668522383
1.4	0.8536111988394407	1.2824342492053737
1.5	0.877475687952361	1.1145955322505858
1.6	0.8986565530813246	0.9592705214894559
1.7	0.9171999197159425	0.8169905992062383
1.8	0.9332074369665592	0.6880935334683534
1.9	0.946827626479131	0.5727015599121605
2.0	0.958245767573819	0.470708033397149
2.1	0.9676730386579193	0.38177473655867544
2.2	0.9753356365983302	0.30534116567551023
2.3	0.9814645351500034	0.2406460418454403
2.4	0.9862864304095165	0.18676004168674049
2.5	0.9900162709162924	0.14262749146346343
2.6	0.9928516009828224	0.10711373281112874
2.7	0.9949687772415028	0.0790542370872311
2.8	0.9965209674379728	0.05730143976979739
2.9	0.9976377204478312	0.0407657055410895
3.0	0.9984258153311676	0.028447730056643864
3.1	0.9989710569892425	0.019460862145725302
3.2	0.9993406839413995	0.013043075762625101
3.3	0.9995860825581101	0.008559430240856541
3.4	0.999745552577542	0.005496679282111195
3.5	0.9998469305679623	0.003452149209555938
3.6	0.9999099420678219	0.002119108711246186
3.7	0.9999482118305896	0.0012706598939654058
3.8	0.9999709101739699	0.0007437926356132216
3.9	0.9999840494648151	0.00042476668366016573
4.0	0.999991468033116	0.0002365100229167941
4.1	0.9999955508868033	0.0001283122836333154
4.2	0.9999977397680796	6.778283773980146e-5
4.3	0.9999988821413985	3.4842657510951965e-5
4.4	0.9999994621415133	1.741581158244232e-5
4.5	0.9999997484158204	8.458854085143476e-6
4.6	0.9999998856821259	3.9893538299772655e-6
4.7	0.9999999495762067	1.8255674016336666e-6
4.8	0.9999999784266972	8.09975115580445e-7
4.9	0.9999999910543848	3.4816984660904474e-7
5.0	0.9999999964075511	1.4488264340787968e-7
5.1	0.9999999986041082	5.83176591182806e-8
5.2	0.9999999994757428	2.2687556951327395e-8
5.3	0.9999999998097349	8.523485327476793e-9
5.4	0.999999999932918	3.0897178486439144e-9
5.5	0.9999999999772762	1.0797297773330105e-9
5.6	0.9999999999924112	3.6342989836177854e-10
5.7	0.9999999999976792	1.1771782050429386e-10
5.8	0.9999999999991387	3.665880556897168e-11
5.9	0.9999999999998892	1.0965268140040974e-11
6.0	0.9999999999998764	3.147364160840884e-12


==> data/a4_circ_vM_aligned-K-4.0-n-5-inc-60.csv <==
-10.0	1.1677574631623947e-16	18.62820557771421
-9.9	1.792501633540353e-16	18.593163056165718
-9.8	2.749258734638146e-16	18.55803076162265
-9.7	4.213274930424517e-16	18.522785605246103
-9.6	6.451651053072346e-16	18.48740370589822
-9.5	9.871140543312464e-16	18.451860378648774
-9.4	1.5090632901370341e-15	18.41613012319939
-9.3	2.3050971143641364e-15	18.380186612192446
-9.2	3.518117866484325e-15	18.344002679395434
-9.1	5.364983442076397e-15	18.307550307762398
-9.0	8.174484987788872e-15	18.270800617354745
-8.9	1.2444667804904245e-14	18.23372385311934
-8.8	1.892926213200271e-14	18.19628937251035
-8.7	2.8767876004950504e-14	18.1584656329546
-8.6	4.36819072538805e-14	18.12022017914318
-8.5	6.626904085392099e-14	18.08151963016985
-8.4	1.0044546965533536e-13	18.0423296664702
-8.3	1.5210921650681664e-13	18.00261501660399
-8.2	2.301339991330568e-13	17.96233944384238
-8.1	3.4785666147853735e-13	17.921465732577776
-8.0	5.253006982112544e-13	17.879955674571132
-7.9	7.924961960085839e-13	17.837770054976943
-7.8	1.1944307987576497e-12	17.79486863824685
-7.7	1.7984237763943806e-12	17.751210153840123
-7.6	2.7050950634318095e-12	17.706752281760046
-7.5	4.064660453514928e-12	17.661451637967694
-7.4	6.101106517417075e-12	17.615263759644296
-7.3	9.14800594410835e-12	17.568143090330434
-7.2	1.3701502817681422e-11	17.520042964967686
-7.1	2.0498584541894754e-11	17.470915594852148
-7.0	3.063253434699449e-11	17.420712052528987
-6.9	4.5722962372981434e-11	17.369382256663965
-6.8	6.816581779841796e-11	17.316874956904837
-6.7	1.0150040143299064e-10	17.263137718793278
-6.6	1.509472221943947e-10	17.208116908751812
-6.5	2.2419485239525692e-10	17.15175767919584
-6.4	3.32548988144389e-10	17.094003953829837
-6.3	4.92607337681689e-10	17.03479841318138
-6.2	7.286963002081701e-10	16.9740824804342
-6.1	1.0764089304609309e-9	16.911796307642728
-6.0	1.5877314699350884e-9	16.84787876242087
-5.9	2.338456101892532e-9	16.782267415145807
-5.8	3.4388762112508293e-9	16.71489852685137
-5.7	5.04918306573588e-9	16.645707037862696
-5.6	7.40157914035399e-9	16.574626557334543
-5.5	1.0831961952328531e-8	16.501589353801666
-5.4	1.58252078093443e-8	16.426526346927467
-5.3	2.3079726896834998e-8	16.349367100588864
-5.2	3.359924642945269e-8	16.270039817508923
-5.1	4.882294711560028e-8	16.18847133563895
-5.0	7.08094538701788e-8	16.104587126512868
-4.9	1.0249619941540484e-7	16.01831129585368
-4.8	1.480639193644903e-7	15.929566586686391
-4.7	2.134472688479179e-7	15.838274385303322
-4.6	3.070477865483745e-7	15.744354730412491
-4.5	4.4072599586751064e-7	15.647726325871071
-4.4	6.311770410339885e-7	15.548306557428011
-4.3	9.018311140561729e-7	15.446011513966374
-4.2	1.2854688447190648e-6	15.340756013787566
-4.1	1.8278063381572142e-6	15.23245363648243
-4.0	2.592389058870164e-6	15.121016761162737
-3.9	3.6672436906807952e-6	15.00635661165925
-3.8	5.1738790069085385e-6	14.888383309613378
-3.7	7.2794084666151205e-6	14.767005936335432
-3.6	1.02127978107949e-5	14.642132604471831
-3.5	1.428653071404017e-5	14.513670540625055
-3.4	1.99253459531874e-5	14.381526180205094
-3.3	2.7704142626726907e-5	14.245605275963404
-3.2	3.8397687663182445e-5	14.105813021797477
-3.1	5.304540296682277e-5	13.962054193650564
-3.0	7.303526599681983e-5	13.814233309485841
-2.9	0.00010021173018036442	13.662254810649126
-2.8	0.00013701355495359947	13.50602326710714
-2.7	0.0001866485119851984	13.34544360944346
-2.6	0.00025331306994181007	13.180421390803675
-2.5	0.00034246629814769136	13.01086308236416
-2.4	0.0004611682839534861	12.836676406385493
-2.3	0.0006184942083085772	12.657770711376262
-2.2	0.0008260357058466557	12.474057394431595
-2.1	0.0010985010399057675	12.28545037652005
-2.0	0.001454424689889246	12.091866637087072
-1.9	0.001916994871582557	11.893226815217831
-1.8	0.002515003943973766	11.689455885419305
-1.7	0.0032839212296538224	11.480483917058784
-1.6	0.004267080125568661	11.266246927596718
-1.5	0.0055169611872682555	11.046687840860324
-1.4	0.0070965399140951665	10.821757562936812
-1.3	0.009080652194786201	10.591416189599888
-1.2	0.011557311993997354	10.355634360660938
-1.1	0.014628895410096886	10.114394778134702
-1.0	0.018413083682176562	9.867693906728789
-0.9	0.023043436536432843	9.615543876617636
-0.8	0.028669448457871997	9.357974609999697
-0.7	0.035455926605775775	9.095036194089353
-0.6	0.043581523190131255	8.826801524162613
-0.5	0.05323626051043994	8.553369240512515
-0.4	0.06461790689128682	8.274866982717148
-0.3	0.0779270994272923	7.991454982827818
-0.2	0.09336116694658193	7.703330015671589
-0.1	0.11110668469102682	7.410729718693213
0.0	0.13133088970107906	7.113937284871754
0.1	0.15417219912443197	6.813286519310896
0.2	0.1797301961152508	6.509167231795979
0.3	0.20805557025666802	6.2020309127473014
0.4	0.2391406094235007	5.892396606753762
0.5	0.272910923759111	5.580856854667624
0.6	0.30921912534112483	5.26808352035561
0.7	0.3478411755285896	4.95483325007624
0.8	0.3884760353701617	4.641952230381426
0.9	0.4307491073526542	4.3303798146360775
1.0	0.47421974083601187	4.021150481131443
1.1	0.5183927988230839	3.7153934726491977
1.2	0.5627339691142853	3.4143293577221585
1.3	0.6066881754318633	3.1192626629293376
1.4	0.6497001366291745	2.831569675038531
1.5	0.6912358700674397	2.55268053052771
1.6	0.730803772066458	2.2840548328593036
1.7	0.767973860740297	2.0271503026891917
1.8	0.8023938497204972	1.78338440702286
1.9	0.8338009358560897	1.554089550564865
2.0	0.8620285139061441	1.3404632386478215
2.1	0.8870074452737082	1.1435155862119044
2.2	0.9087619620263704	0.9640175459654734
2.3	0.927400731605689	0.8024540979663378
2.4	0.9431039914061782	0.658987174630819
2.5	0.9561079430751008	0.5334330730260463
2.6	0.9666877449246785	0.4252583610363716
2.7	0.9751404460902396	0.3335967600534051
2.8	0.9817690760500425	0.2572872971991645
2.9	0.9868688632234351	0.19493146376720313
3.0	0.9907162446731509	0.14496463884992056
3.1	0.9935609895644237	0.10573513150643256
3.2	0.9956214355362564	0.07558327106276613
3.3	0.9970825652643991	0.052913237439853995
3.4	0.9980964546079522	0.03625170563461419
3.5	0.9987845138726621	0.02428956249042979
3.6	0.9992409168756246	0.015905464968821125
3.7	0.9995366546684528	0.010172351457233107
3.8	0.9997237416417657	0.006349800781786574
3.9	0.9998392186785128	0.0038661501715974373
4.0	0.9999087201836866	0.0022945225393045197
4.1	0.9999494830284256	0.0013265194050015754
4.2	0.9999727653134262	0.0007465375168844946
4.3	0.9999857069903745	0.00040870596685520157
4.4	0.9999927032521884	0.00021751587278149006
4.5	0.9999963790574282	0.00011245664443581149
4.6	0.9999982546718683	5.643920086490614e-5
4.7	0.9999991834814945	2.747635100271656e-5
4.8	0.999999629530615	1.2965638083646972e-5
4.9	0.9999998371103737	5.925877019173489e-6
5.0	0.9999999306510252	2.6211716348860225e-6
5.1	0.9999999714347728	1.1211799831464387e-6
5.2	0.9999999886259378	4.6338062619304384e-7
5.3	0.9999999956256381	1.8489330945645806e-7
5.4	0.9999999983761585	7.11632584530516e-8
5.5	0.9999999994187627	2.63976062019008e-8
5.6	0.9999999997995462	9.42892727310814e-9
5.7	0.9999999999335369	3.2400819557433165e-9
5.8	0.9999999999785729	1.070149668103849e-9
5.9	0.999999999993654	3.394051932409022e-10
6.0	0.9999999999981144	1.0326666523978174e-10


==> data/a4_circ_vM_aligned-K-4.0-n-5.csv <==
-6.0	8.667126094036978e-10	17.43346570624723
-5.9	1.293727239212875e-9	17.359779678217542
-5.8	1.9278137837378924e-9	17.284405383348474
-5.7	2.86764236216628e-9	17.20727827830489
-5.6	4.2579894825295525e-9	17.128332431671573
-5.5	6.310813548757708e-9	17.047500514970313
-5.4	9.335725612423729e-9	16.96471379485306
-5.3	1.3783924177453666e-8	16.879902126601504
-5.2	2.0311366054041956e-8	16.792993949144908
-5.1	2.9869332885262364e-8	16.703916281775715
-5.0	4.383388655338428e-8	16.61259472279812
-4.9	6.419034135778257e-8	16.51895345035812
-4.8	9.37952960718101e-8	16.422915225719517
-4.7	1.3674760785230772e-7	16.324401399308258
-4.6	1.989118093781581e-7	16.22333191985696
-4.5	2.8865400402112204e-7	16.119625347029668
-4.4	4.1787270907772433e-7	16.013198867947143
-4.3	6.0343739060863e-7	15.903968318084619
-4.2	8.691880429601693e-7	15.79184820707317
-4.1	1.2487033011813885e-6	15.676751749936116
-4.0	1.7891162644179532e-6	15.55859090451107
-3.9	2.556351479784394e-6	15.43727641564501
-3.8	3.6422795773192926e-6	15.31271786708551
-3.7	5.174445353613411e-6	15.184823741890694
-3.6	7.329229594535162e-6	15.053501492403205
-3.5	1.0349564989304826e-5	14.91865762088347
-3.4	1.4568653889644193e-5	14.780197772068624
-3.3	2.0441543303637613e-5	14.638026839059252
-3.2	2.858691387385605e-5	14.492049084102485
-3.1	3.9842047855256733e-5	14.34216827603066
-3.0	5.533466775987886e-5	14.18828784632663
-2.9	7.657619012294966e-5	14.030311066040145
-2.8	0.00010558191898921206	13.868141246019842
-2.7	0.00014502480221624702	13.701681963262995
-2.6	0.00019843056660855788	13.530837316518667
-2.5	0.00027042329065077005	13.355512214642834
-2.4	0.0003670316943518383	13.175612701681382
-2.3	0.0004960675180065796	12.991046323137237
-2.2	0.0006675881770704246	12.801722538358124
-2.1	0.000894456221825629	12.607553184756476
-2.0	0.0011930077473223976	12.408453000091137
-1.9	0.001583840486163991	12.204340209944828
-1.8	0.0020927295184546397	11.995137188331134
-1.7	0.0027516739566957856	11.78077120036409
-1.6	0.0036000712011281374	11.561175236952836
-1.5	0.004686006028108293	11.336288952692797
-1.4	0.006067629559887085	11.10605971938035
-1.3	0.007814587900660322	10.870443808969888
-1.2	0.010009441969480249	10.629407721296346
-1.1	0.012748999194361513	10.382929673413454
-1.0	0.016145455054564054	10.131001269070653
-0.9	0.020327219279957492	9.873629368418262
-0.8	0.025439279731738308	9.610838179648914
-0.7	0.03164293909179181	9.34267159563138
-0.6	0.03911474854052444	9.06919579974335
-0.5	0.048044462088243256	8.790502165671876
-0.4	0.05863184881822112	8.506710475816226
-0.3	0.07108223148945454	8.217972481671806
-0.2	0.08560067155704525	7.924475826728062
-0.1	0.10238479427648386	7.626448347435835
0.0	0.12161634285728332	7.324162759845291
0.1	0.14345166485252894	7.017941727775032
0.2	0.16801146135033604	6.708163291410956
0.3	0.1953702611941119	6.395266612042172
0.4	0.22554620639204284	6.07975795717096
0.5	0.2584918367366496	5.762216809069212
0.6	0.29408662573985805	5.443301926917764
0.7	0.3321320310170256	5.123757126390174
0.8	0.3723497674037194	4.804416459719405
0.9	0.4143838822990911	4.486208383761794
1.0	0.4578070088957164	4.1701583949512475
1.1	0.5021309017093211	3.857389492842896
1.2	0.5468210372178349	3.549119716500291
1.3	0.591314716789779	3.2466558943707153
1.4	0.6350417728972665	2.951382679020247
1.5	0.6774466904477621	2.664745931406382
1.6	0.7180107498614576	2.3882296103524627
1.7	0.7562727085583837	2.1233255512011358
1.8	0.7918465831180761	1.8714959214634512
1.9	0.8244352810199623	1.6341287479208424
2.0	0.8538391464537726	1.412487721371645
2.1	0.8799589002457568	1.2076584637425398
2.2	0.9027929257706908	1.0204944934914153
2.3	0.9224293285257876	0.8515670929491183
2.4	0.9390336224998619	0.7011239557624743
2.5	0.9528332233598212	0.5690616421980526
2.6	0.9641001217837711	0.4549162959108329
2.7	0.9731331531954306	0.3578756816191057
2.8	0.9802411763646672	0.27681345970608795
2.9	0.9857282457954573	0.21034399008418073
3.0	0.9898815493498516	0.15689329465923518
3.1	0.9929625290828505	0.11477962732168709
3.2	0.9952012568111647	0.08229586939518979
3.3	0.9967938365051892	0.057785961283735955
3.4	0.9979023819236912	0.039708793082698535
3.5	0.9986569837739913	0.026685123606860036
3.6	0.9991590355480973	0.017525700586511733
3.7	0.9994853182840501	0.011241282964676011
3.8	0.9996923313135753	0.007037275036619533
3.9	0.999820474813345	0.004296910597763496
4.0	0.999897818036632	0.0025573233753602475
4.1	0.9999433063958906	0.0014825344189058132
4.2	0.9999693589363318	0.0008366091874995334
4.3	0.99998387955037	0.0004592442536063613
4.4	0.9999917502267851	0.00024505722955458375
4.5	0.9999958962516927	0.00012702456943070332
4.6	0.9999980172424598	6.391340792783131e-5
4.7	0.9999990702223552	3.119330588645716e-5
4.8	0.9999995771627842	1.4756061808544264e-5
4.9	0.9999998136586804	6.760622740198402e-6
5.0	0.9999999204869641	2.9975786057548445e-6
5.1	0.9999999671749642	1.2852137044799087e-6
5.2	0.9999999869009267	5.324108450664344e-7
5.3	0.9999999949513775	2.1292351139640597e-7
5.4	0.9999999981219212	8.213652352639236e-8
5.5	0.9999999993263473	3.053571120371444e-8
5.6	0.9999999997671366	1.0930851150179978e-8
5.7	0.9999999999226401	3.764275053934629e-9
5.8	0.9999999999751378	1.2459173982971029e-9
5.9	0.9999999999925584	3.959757189872415e-10
6.0	0.9999999999978776	1.2072627097903116e-10


==> data/antennas_DIS_LOS.csv <==
245.0	0.0	1000.0
175.0	0.0	1000.0
105.0	0.0	1000.0
35.0	0.0	1000.0
-35.0	0.0	1000.0
-105.0	0.0	1000.0
-175.0	0.0	1000.0
-245.0	0.0	1000.0
-1525.758838609296	649.7588386092959	1000.0
-1575.2563132923542	699.2563132923542	1000.0
-1624.7537879754125	748.7537879754125	1000.0
-1674.2512626584708	798.2512626584709	1000.0
-1723.7487373415292	847.7487373415291	1000.0
-1773.2462120245875	897.2462120245875	1000.0
-1822.7436867076458	946.7436867076458	1000.0
-1872.241161390704	996.2411613907041	1000.0
-2522.0	2317.0	1000.0
-2522.0	2387.0	1000.0
-2522.0	2457.0	1000.0
-2522.0	2527.0	1000.0
-2522.0	2597.0	1000.0
-2522.0	2667.0	1000.0
-2522.0	2737.0	1000.0
-2522.0	2807.0	1000.0
-1872.241161390704	4127.758838609296	1000.0
-1822.7436867076458	4177.256313292354	1000.0
-1773.2462120245875	4226.753787975413	1000.0
-1723.7487373415292	4276.251262658471	1000.0
-1674.2512626584708	4325.748737341529	1000.0
-1624.7537879754125	4375.246212024587	1000.0
-1575.2563132923542	4424.743686707646	1000.0
-1525.758838609296	4474.241161390704	1000.0
-245.0	5124.0	1000.0
-175.0	5124.0	1000.0
-105.0	5124.0	1000.0
-35.0	5124.0	1000.0
35.0	5124.0	1000.0
105.0	5124.0	1000.0
175.0	5124.0	1000.0
245.0	5124.0	1000.0
1525.758838609296	4474.241161390704	1000.0
1575.2563132923542	4424.743686707646	1000.0
1624.7537879754125	4375.246212024587	1000.0
1674.2512626584708	4325.748737341529	1000.0
1723.7487373415292	4276.251262658471	1000.0
1773.2462120245875	4226.753787975413	1000.0
1822.7436867076458	4177.256313292354	1000.0
1872.241161390704	4127.758838609296	1000.0
2522.0	2807.0	1000.0
2522.0	2737.0	1000.0
2522.0	2667.0	1000.0
2522.0	2597.0	1000.0
2522.0	2527.0	1000.0
2522.0	2457.0	1000.0
2522.0	2387.0	1000.0
2522.0	2317.0	1000.0
1872.241161390704	996.2411613907041	1000.0
1822.7436867076458	946.7436867076458	1000.0
1773.2462120245875	897.2462120245875	1000.0
1723.7487373415292	847.7487373415291	1000.0
1674.2512626584708	798.2512626584709	1000.0
1624.7537879754125	748.7537879754125	1000.0
1575.2563132923542	699.2563132923542	1000.0
1525.758838609296	649.7588386092959	1000.0


==> data/antennas_ULA_LOS.csv <==
2205.0	0.0	1000.0
2135.0	0.0	1000.0
2065.0	0.0	1000.0
1995.0	0.0	1000.0
1925.0	0.0	1000.0
1855.0	0.0	1000.0
1785.0	0.0	1000.0
1715.0	0.0	1000.0
1645.0	0.0	1000.0
1575.0	0.0	1000.0
1505.0	0.0	1000.0
1435.0	0.0	1000.0
1365.0	0.0	1000.0
1295.0	0.0	1000.0
1225.0	0.0	1000.0
1155.0	0.0	1000.0
1085.0	0.0	1000.0
1015.0	0.0	1000.0
945.0	0.0	1000.0
875.0	0.0	1000.0
805.0	0.0	1000.0
735.0	0.0	1000.0
665.0	0.0	1000.0
595.0	0.0	1000.0
525.0	0.0	1000.0
455.0	0.0	1000.0
385.0	0.0	1000.0
315.0	0.0	1000.0
245.0	0.0	1000.0
175.0	0.0	1000.0
105.0	0.0	1000.0
35.0	0.0	1000.0
-35.0	0.0	1000.0
-105.0	0.0	1000.0
-175.0	0.0	1000.0
-245.0	0.0	1000.0
-315.0	0.0	1000.0
-385.0	0.0	1000.0
-455.0	0.0	1000.0
-525.0	0.0	1000.0
-595.0	0.0	1000.0
-665.0	0.0	1000.0
-735.0	0.0	1000.0
-805.0	0.0	1000.0
-875.0	0.0	1000.0
-945.0	0.0	1000.0
-1015.0	0.0	1000.0
-1085.0	0.0	1000.0
-1155.0	0.0	1000.0
-1225.0	0.0	1000.0
-1295.0	0.0	1000.0
-1365.0	0.0	1000.0
-1435.0	0.0	1000.0
-1505.0	0.0	1000.0
-1575.0	0.0	1000.0
-1645.0	0.0	1000.0
-1715.0	0.0	1000.0
-1785.0	0.0	1000.0
-1855.0	0.0	1000.0
-1925.0	0.0	1000.0
-1995.0	0.0	1000.0
-2065.0	0.0	1000.0
-2135.0	0.0	1000.0
-2205.0	0.0	1000.0


==> data/antennas_URA_LOS.csv <==
-175.0	0.0	1280.0
-105.0	0.0	1280.0
-35.0	0.0	1280.0
35.0	0.0	1280.0
105.0	0.0	1280.0
175.0	0.0	1280.0
245.0	0.0	1280.0
315.0	0.0	1280.0
-175.0	0.0	1210.0
-105.0	0.0	1210.0
-35.0	0.0	1210.0
35.0	0.0	1210.0
105.0	0.0	1210.0
175.0	0.0	1210.0
245.0	0.0	1210.0
315.0	0.0	1210.0
-175.0	0.0	1140.0
-105.0	0.0	1140.0
-35.0	0.0	1140.0
35.0	0.0	1140.0
105.0	0.0	1140.0
175.0	0.0	1140.0
245.0	0.0	1140.0
315.0	0.0	1140.0
-175.0	0.0	1070.0
-105.0	0.0	1070.0
-35.0	0.0	1070.0
35.0	0.0	1070.0
105.0	0.0	1070.0
175.0	0.0	1070.0
245.0	0.0	1070.0
315.0	0.0	1070.0
-175.0	0.0	1000.0
-105.0	0.0	1000.0
-35.0	0.0	1000.0
35.0	0.0	1000.0
105.0	0.0	1000.0
175.0	0.0	1000.0
245.0	0.0	1000.0
315.0	0.0	1000.0
-175.0	0.0	930.0
-105.0	0.0	930.0
-35.0	0.0	930.0
35.0	0.0	930.0
105.0	0.0	930.0
175.0	0.0	930.0
245.0	0.0	930.0
315.0	0.0	930.0
-175.0	0.0	860.0
-105.0	0.0	860.0
-35.0	0.0	860.0
35.0	0.0	860.0
105.0	0.0	860.0
175.0	0.0	860.0
245.0	0.0	860.0
315.0	0.0	860.0
-175.0	0.0	790.0
-105.0	0.0	790.0
-35.0	0.0	790.0
35.0	0.0	790.0
105.0	0.0	790.0
175.0	0.0	790.0
245.0	0.0	790.0
315.0	0.0	790.0


==> data/pas_sec_vM_ula_5-90.csv <==
0.0	0.005842719970289331
0.1	0.005893930417404206
0.2	0.005945589557330048
0.3	0.005997701160576881
0.4	0.00605026902647501
0.5	0.006103296983354281
0.6	0.006156788888724041
0.7	0.006210748629453525
0.8	0.0062651801219529265
0.9	0.006320087312354878
1.0	0.0063754741766966
1.1	0.006431344721102467
1.2	0.006487702981967198
1.3	0.006544553026139471
1.4	0.006601898951106142
1.5	0.00665974488517687
1.6	0.00671809498766934
1.7	0.006776953449094861
1.8	0.006836324491344567
1.9	0.00689621236787596
2.0	0.006956621363900047
2.1	0.007017555796568803
2.2	0.007079020015163206
2.3	0.007141018401281594
2.4	0.0072035553690285485
2.5	0.007266635365204116
2.6	0.00733026286949352
2.7	0.007394442394657185
2.8	0.007459178486721248
2.9	0.007524475725168355
3.0	0.007590338723128933
3.1	0.007656772127572696
3.2	0.00772378061950066
3.3	0.007791368914137329
3.4	0.007859541761123369
3.5	0.00792830394470846
3.6	0.007997660283944594
3.7	0.008067615632879529
3.8	0.00813817488075067
3.9	0.008209342952179085
4.0	0.008281124807363918
4.1	0.00835352544227692
4.2	0.008426549888857356
4.3	0.008500203215206984
4.4	0.008574490525785414
4.5	0.008649416961605497
4.6	0.008724987700429057
4.7	0.008801207956962692
4.8	0.008878082983053748
4.9	0.008955618067886514
5.0	0.00903381853817843
5.1	0.009112689758376554
5.2	0.009192237130853978
5.3	0.009272466096106498
5.4	0.009353382132949195
5.5	0.009434990758713237
5.6	0.009517297529442565
5.7	0.009600308040090778
5.8	0.00968402792471786
5.9	0.009768462856687062
6.0	0.009853618548861626
6.1	0.009939500753801626
6.2	0.010026115263960583
6.3	0.010113467911882194
6.4	0.010201564570396806
6.5	0.010290411152817956
6.6	0.010380013613138615
6.7	0.010470377946227485
6.8	0.01056151018802495
6.9	0.01065341641573904
7.0	0.010746102748041017
7.1	0.010839575345260944
7.2	0.010933840409582844
7.3	0.01102890418523977
7.4	0.011124772958708456
7.5	0.011221453058903846
7.6	0.01131895085737314
7.7	0.011417272768489702
7.8	0.011516425249646406
7.9	0.011616414801448857
8.0	0.011717247967907974
8.1	0.011818931336632418
8.2	0.011921471539020302
8.3	0.012024875250450776
8.4	0.0121291491904748
8.5	0.012234300123005736
8.6	0.012340334856509129
8.7	0.012447260244192217
8.8	0.012555083184192677
8.9	0.012663810619766833
9.0	0.012773449539477318
9.1	0.01288400697738006
9.2	0.012995490013210584
9.3	0.013107905772569626
9.4	0.013221261427108097
9.5	0.01333556419471129
9.6	0.013450821339682301
9.7	0.01356704017292465
9.8	0.013684228052124213
9.9	0.013802392381930135
10.0	0.013921540614135069
10.1	0.01404168024785436
10.2	0.014162818829704472
10.3	0.014284963953980295
10.4	0.01440812326283171
10.5	0.014532304446438887
10.6	0.014657515243186835
10.7	0.014783763439838641
10.8	0.014911056871707885
10.9	0.015039403422829669
11.0	0.015168811026130793
11.1	0.015299287663598476
11.2	0.015430841366448173
11.3	0.015563480215289869
11.4	0.015697212340293407
11.5	0.015832045921352223
11.6	0.01596798918824609
11.7	0.016105050420802177
11.8	0.01624323794905504
11.9	0.01638256015340492
12.0	0.016523025464774865
12.1	0.01666464236476608
12.2	0.016807419385812095
12.3	0.016951365111331062
12.4	0.01709648817587677
12.5	0.0172427972652878
12.6	0.017390301116835268
12.7	0.017539008519368657
12.8	0.01768892831346019
12.9	0.017840069391547184
13.0	0.01799244069807291
13.1	0.018146051229625367
13.2	0.018300910035074433
13.3	0.01845702621570698
13.4	0.01861440892536012
13.5	0.018773067370552458
13.6	0.018933010810613472
13.7	0.019094248557810733
13.8	0.019256789977475
13.9	0.01942064448812341
14.0	0.019585821561580414
14.1	0.019752330723096498
14.2	0.019920181551464675
14.3	0.02008938367913488
14.4	0.020259946792325793
14.5	0.02043188063113468
14.6	0.02060519498964445
14.7	0.020779899716028595
14.8	0.020956004712653648
14.9	0.02113351993617903
15.0	0.0213124553976543
15.1	0.02149282116261414
15.2	0.021674627351170313
15.3	0.021857884138101365
15.4	0.022042601752939234
15.5	0.022228790480053467
15.6	0.02241646065873237
15.7	0.022605622683261543
15.8	0.022796287002999342
15.9	0.022988464122449693
16.0	0.023182164601331583
16.1	0.023377399054645996
16.2	0.0235741781527393
16.3	0.02377251262136408
16.4	0.023972413241736316
16.5	0.02417389085058985
16.6	0.024376956340227202
16.7	0.02458162065856759
16.8	0.024787894809191045
16.9	0.024995789851379815
17.0	0.025205316900155872
17.1	0.02541648712631513
17.2	0.025629311756458224
17.3	0.025843802073017754
17.4	0.026059969414281795
17.5	0.02627782517441385
17.6	0.026497380803469146
17.7	0.026718647807407226
17.8	0.02694163774810067
17.9	0.027166362243339938
18.0	0.027392832966834504
18.1	0.027621061648210044
18.2	0.027851060073001487
18.3	0.02808284008264213
18.4	0.028316413574448748
18.5	0.02855179250160255
18.6	0.028788988873125906
18.7	0.029028014753854855
18.8	0.029268882264407364
18.9	0.02951160358114743
19.0	0.0297561909361445
19.1	0.03000265661712866
19.2	0.030251012967441305
19.3	0.030501272385981413
19.4	0.03075344732714701
19.5	0.031007550300772103
19.6	0.031263593872059146
19.7	0.031521590661506345
19.8	0.031781553344830675
19.9	0.03204349465288559
20.0	0.03230742737157434
20.1	0.03257336434175779
20.2	0.032841318459157866
20.3	0.033111302674255355
20.4	0.03338332999218318
20.5	0.03365741347261397
20.6	0.033933566229642984
20.7	0.03421180143166529
20.8	0.034492132301247994
20.9	0.03477457211499692
21.0	0.035059134203418
21.1	0.035345831950772996
21.2	0.03563467879493003
21.3	0.035925688227208166
21.4	0.03621887379221672
21.5	0.036514249087688674
21.6	0.03681182776430829
21.7	0.037111623525533176
21.8	0.03741365012741044
21.9	0.03771792137838682
22.0	0.03802445113911291
22.1	0.038333253322241426
22.2	0.038644341892219575
22.3	0.03895773086507501
22.4	0.03927343430819568
22.5	0.03959146634010366
22.6	0.039911841130222635
22.7	0.04023457289863894
22.8	0.04055967591585619
22.9	0.04088716450254371
23.0	0.04121705302927836
23.1	0.041549355916279736
23.2	0.041884087633138764
23.3	0.0422212626985398
23.4	0.04256089567997596
23.5	0.042903001193457704
23.6	0.0432475939032144
23.7	0.043594688521389216
23.8	0.0439442998077274
23.9	0.04429644256925686
24.0	0.044651131659962234
24.1	0.04500838198045187
24.2	0.04536820847761745
24.3	0.0457306261442866
24.4	0.04609565001886811
24.5	0.04646329518499011
24.6	0.04683357677113054
24.7	0.047206509950240665
24.8	0.04758210993936061
24.9	0.047960391999228066
25.0	0.04834137143387856
25.1	0.048725063590239176
25.2	0.04911148385771355
25.3	0.049500647667760085
25.4	0.0498925704934616
25.5	0.05028726784908804
25.6	0.050684755289650246
25.7	0.05108504841044699
25.8	0.05148816284660293
25.9	0.05189411427259959
26.0	0.05230291840179749
26.1	0.052714590985950334
26.2	0.053129147814711446
26.3	0.05354660471513158
26.4	0.05396697755114859
26.5	0.05439028222306873
26.6	0.054816534667039715
26.7	0.05524575085451548
26.8	0.0556779467917122
26.9	0.05611313851905587
27.0	0.056551342110621565
27.1	0.05699257367356407
27.2	0.0574368493475397
27.3	0.05788418530411934
27.4	0.05833459774619316
27.5	0.05878810290736649
27.6	0.05924471705134643
27.7	0.059704456471320125
27.8	0.060167337489323715
27.9	0.060633376455603016
28.0	0.061102589747964335
28.1	0.06157499377111687
28.2	0.06205060495600579
28.3	0.06252943975913651
28.4	0.06301151466188948
28.5	0.06349684616982568
28.6	0.06398545081198359
28.7	0.06447734514016591
28.8	0.06497254572821821
28.9	0.06547106917129664
29.0	0.06597293208512783
29.1	0.06647815110525859
29.2	0.06698674288629618
29.3	0.06749872410113915
29.4	0.06801411144019902
29.5	0.06853292161061172
29.6	0.06905517133544026
29.7	0.06958087735286717
29.8	0.07011005641537743
29.9	0.07064272528893197
30.0	0.0711789007521313
30.1	0.0717185995953695
30.2	0.07226183861997797
30.3	0.07280863463736013
30.4	0.07335900446811613
30.5	0.07391296494115722
30.6	0.07447053289281053
30.7	0.07503172516591432
30.8	0.07559655860890294
30.9	0.07616505007488186
31.0	0.07673721642069287
31.1	0.077313074505969
31.2	0.07789264119218023
31.3	0.07847593334166816
31.4	0.0790629678166713
31.5	0.07965376147834
31.6	0.0802483311857418
31.7	0.080846693794856
31.8	0.08144886615755852
31.9	0.08205486512059655
32.0	0.08266470752455339
32.1	0.08327841020280273
32.2	0.08389598998045276
32.3	0.08451746367328022
32.4	0.08514284808665502
32.5	0.08577216001445344
32.6	0.08640541623796162
32.7	0.08704263352476943
32.8	0.08768382862765349
32.9	0.08832901828345018
33.0	0.08897821921191842
33.1	0.0896314481145925
33.2	0.09028872167362444
33.3	0.09095005655061625
33.4	0.09161546938544181
33.5	0.09228497679505915
33.6	0.09295859537231166
33.7	0.09363634168472003
33.8	0.09431823227326333
33.9	0.09500428365115018
34.0	0.0956945123025802
34.1	0.09638893468149422
34.2	0.09708756721031554
34.3	0.09779042627868044
34.4	0.09849752824215872
34.5	0.09920888942096424
34.6	0.09992452609865511
34.7	0.10064445452082432
34.8	0.10136869089377988
34.9	0.1020972513832153
35.0	0.10283015211286964
35.1	0.10356740916317836
35.2	0.10430903856991315
35.3	0.10505505632281323
35.4	0.10580547836420516
35.5	0.10656032058761451
35.6	0.10731959883636633
35.7	0.10808332890217645
35.8	0.10885152652373298
35.9	0.10962420738526843
36.0	0.11040138711512114
36.1	0.11118308128428823
36.2	0.11196930540496841
36.3	0.11276007492909496
36.4	0.11355540524685996
36.5	0.1143553116852283
36.6	0.1151598095064427
36.7	0.11596891390651931
36.8	0.11678264001373367
36.9	0.11760100288709813
37.0	0.11842401751482902
37.1	0.11925169881280556
37.2	0.12008406162301936
37.3	0.1209211207120144
37.4	0.12176289076931887
37.5	0.12260938640586756
37.6	0.12346062215241556
37.7	0.12431661245794245
37.8	0.1251773716880493
37.9	0.1260429141233454
38.0	0.12691325395782727
38.1	0.1277884052972492
38.2	0.12866838215748438
38.3	0.12955319846287897
38.4	0.13044286804459698
38.5	0.13133740463895735
38.6	0.13223682188576208
38.7	0.13314113332661753
38.8	0.1340503524032471
38.9	0.1349644924557956
39.0	0.1358835667211264
39.1	0.13680758833111073
39.2	0.13773657031090933
39.3	0.13867052557724646
39.4	0.1396094669366764
39.5	0.14055340708384279
39.6	0.14150235859973065
39.7	0.14245633394991114
39.8	0.14341534548277932
39.9	0.1443794054277853
40.0	0.14534852589365752
40.1	0.1463227188666208
40.2	0.14730199620860635
40.3	0.14828636965545583
40.4	0.14927585081511932
40.5	0.15027045116584667
40.6	0.15127018205437215
40.7	0.1522750546940942
40.8	0.15328508016324802
40.9	0.15430026940307312
41.0	0.15532063321597517
41.1	0.15634618226368152
41.2	0.15737692706539216
41.3	0.15841287799592452
41.4	0.15945404528385435
41.5	0.16050043900964986
41.6	0.16155206910380215
41.7	0.16260894534495052
41.8	0.1636710773580029
41.9	0.16473847461225224
42.0	0.16581114641948774
42.1	0.16688910193210296
42.2	0.16797235014119868
42.3	0.16906089987468287
42.4	0.17015475979536582
42.5	0.17125393839905292
42.6	0.17235844401263223
42.7	0.17346828479216078
42.8	0.17458346872094568
42.9	0.1757040036076241
43.0	0.17682989708423869
43.1	0.1779611566043113
43.2	0.1790977894409142
43.3	0.18023980268473827
43.4	0.18138720324215962
43.5	0.18253999783330432
43.6	0.18369819299011034
43.7	0.18486179505438832
43.8	0.18603081017588197
43.9	0.18720524431032456
44.0	0.18838510321749688
44.1	0.18957039245928278
44.2	0.1907611173977242
44.3	0.1919572831930756
44.4	0.19315889480185827
44.5	0.19436595697491374
44.6	0.19557847425545813
44.7	0.19679645097713538
44.8	0.19801989126207217
44.9	0.19924879901893217
45.0	0.200483177940972
45.1	0.20172303150409726
45.2	0.20296836296492027
45.3	0.20421917535881934
45.4	0.20547547149799833
45.5	0.2067372539695495
45.6	0.20800452513351744
45.7	0.20927728712096522
45.8	0.21055554183204275
45.9	0.21183929093405846
46.0	0.21312853585955238
46.1	0.21442327780437404
46.2	0.21572351772576215
46.3	0.21702925634042747
46.4	0.21834049412264123
46.5	0.2196572313023248
46.6	0.22097946786314637
46.7	0.2223072035406187
46.8	0.22364043782020418
46.9	0.22497916993542305
47.0	0.2263233988659673
47.1	0.22767312333581916
47.2	0.22902834181137616
47.3	0.2303890524995797
47.4	0.23175525334605315
47.5	0.23312694203324133
47.6	0.2345041159785607
47.7	0.23588677233255348
47.8	0.2372749079770502
47.9	0.2386685195233373
48.0	0.24006760331033522
48.1	0.24147215540278047
48.2	0.24288217158941797
48.3	0.24429764738120086
48.4	0.24571857800949823
48.5	0.2471449584243114
48.6	0.24857678329249935
48.7	0.2500140469960133
48.8	0.25145674363013937
48.9	0.25290486700175296
49.0	0.2543584106275804
49.1	0.2558173677324729
49.2	0.25728173124768866
49.3	0.25875149380918777
49.4	0.2602266477559358
49.5	0.2617071851282198
49.6	0.263193097665975
49.7	0.2646843768071232
49.8	0.2661810136859237
49.9	0.2676829991313342
50.0	0.2691903236653867
50.1	0.27070297750157485
50.2	0.27222095054325235
50.3	0.27374423238204837
50.4	0.2752728122962924
50.5	0.27680667924945573
50.6	0.2783458218886043
50.7	0.279890228542868
50.8	0.2814398872219229
50.9	0.28299478561448854
51.0	0.28455491108684056
51.1	0.28612025068133806
51.2	0.2876907911149665
51.3	0.28926651877789644
51.4	0.2908474197320586
51.5	0.2924334797097342
51.6	0.29402468411216365
51.7	0.29562101800816976
51.8	0.2972224661327991
51.9	0.29882901288598246
52.0	0.30044064233120865
52.1	0.3020573381942211
52.2	0.30367908386172826
52.3	0.30530586238013535
52.4	0.3069376564542936
52.5	0.3085744484462683
52.6	0.3102162203741265
52.7	0.31186295391074337
52.8	0.31351463038262967
52.9	0.31517123076877784
53.0	0.3168327356995283
53.1	0.31849912545545817
53.2	0.3201703799662878
53.3	0.3218464788098114
53.4	0.3235274012108451
53.5	0.32521312604020247
53.6	0.3269036318136845
53.7	0.32859889669109743
53.8	0.33029889847529137
53.9	0.3320036146112189
54.0	0.3337130221850203
54.1	0.33542709792313
54.2	0.3371458181914053
54.3	0.3388691589942817
54.4	0.3405970959739493
54.5	0.34232960440955373
54.6	0.34406665921642327
54.7	0.34580823494531926
54.8	0.3475543057817092
54.9	0.3493048455450711
55.0	0.35105982768821525
55.1	0.3528192252966386
55.2	0.35458301108789975
55.3	0.3563511574110237
55.4	0.35812363624593085
55.5	0.35990041920289306
55.6	0.3616814775220174
55.7	0.36346678207275446
55.8	0.3652563033534374
55.9	0.36705001149084515
56.0	0.36884787623979715
56.1	0.3706498669827705
56.2	0.372455952729551
56.3	0.37426610211690997
56.4	0.3760802834083086
56.5	0.37789846449363446
56.6	0.379720612888963
56.7	0.38154669573635197
56.8	0.38337667980366347
56.9	0.3852105314844156
57.0	0.38704821679766516
57.1	0.38888970138791923
57.2	0.39073495052507945
57.3	0.3925839291044126
57.4	0.39443660164655714
57.5	0.3962929322975555
57.6	0.39815288482892275
57.7	0.40001642263774223
57.8	0.40188350874679596
57.9	0.40375410580472243
58.0	0.4056281760862146
58.1	0.4075056814922385
58.2	0.40938658355029506
58.3	0.41127084341470727
58.4	0.4131584218669438
58.5	0.4150492793159719
58.6	0.41694337579864743
58.7	0.4188406709801375
58.8	0.4207411241543698
58.9	0.42264469424452655
59.0	0.424551339803562
59.1	0.42646101901476136
59.2	0.4283736896923265
59.3	0.43028930928200415
59.4	0.4322078348617398
59.5	0.43412922314237146
59.6	0.4360534304683574
59.7	0.43798041281853783
59.8	0.4399101258069292
59.9	0.4418425246835573
60.0	0.4437775643353226
60.1	0.44571519928690473
60.2	0.44765538370169455
60.3	0.44959807138277186
60.4	0.4515432157739083
60.5	0.4534907699606155
60.6	0.45544068667122145
60.7	0.45739291827798767
60.8	0.45934741679825725
60.9	0.4613041338956479
61.0	0.46326302088126886
61.1	0.4652240287149854
61.2	0.46718710800671237
61.3	0.4691522090177475
61.4	0.4711192816621394
61.5	0.4730882755080952
61.6	0.4750591397794197
61.7	0.4770318233569962
61.8	0.4790062747803001
61.9	0.48098244224895353
62.0	0.4829602736243121
62.1	0.4849397164310915
62.2	0.4869207178590317
62.3	0.4889032247645952
62.4	0.49088718367270334
62.5	0.49287254077851267
62.6	0.49485924194922254
62.7	0.4968472327259262
62.8	0.4988364583254935
62.9	0.5008268636424937
63.0	0.5028183932511548
63.1	0.50481099140736
63.2	0.5068046020506799
63.3	0.5087991688064444
63.4	0.5107946349878505
63.5	0.5127909435981038
63.6	0.5147880373326043
63.7	0.516785858581161
63.8	0.5187843494302518
63.9	0.5207834516653109
64.0	0.5227831067730636
64.1	0.524783255943888
64.2	0.5267838400742213
64.3	0.5287847997689967
64.4	0.5307860753441229
64.5	0.5327876068289955
64.6	0.534789333969046
64.7	0.5367911962283306
64.8	0.5387931327921496
64.9	0.5407950825697078
65.0	0.5427969841968102
65.1	0.5447987760385934
65.2	0.5468003961922894
65.3	0.5488017824900336
65.4	0.5508028725017007
65.5	0.5528036035377806
65.6	0.5548039126522878
65.7	0.5568037366457088
65.8	0.5588030120679806
65.9	0.5608016752215095
66.0	0.5627996621642223
66.1	0.5647969087126486
66.2	0.5667933504450491
66.3	0.568788922704563
66.4	0.5707835606024055
66.5	0.5727771990210866
66.6	0.5747697726176723
66.7	0.576761215827077
66.8	0.5787514628653888
66.9	0.5807404477332291
67.0	0.5827281042191471
67.1	0.5847143659030462
67.2	0.5866991661596401
67.3	0.5886824381619492
67.4	0.5906641148848225
67.5	0.5926441291084971
67.6	0.5946224134221832
67.7	0.5965989002276909
67.8	0.5985735217430775
67.9	0.6005462100063362
68.0	0.6025168968791078
68.1	0.6044855140504313
68.2	0.6064519930405161
68.3	0.6084162652045545
68.4	0.6103782617365546
68.5	0.6123379136732144
68.6	0.6142951518978116
68.7	0.6162499071441369
68.8	0.6182021100004449
68.9	0.6201516909134436
69.0	0.6220985801923037
69.1	0.6240427080127013
69.2	0.6259840044208883
69.3	0.6279223993377886
69.4	0.6298578225631213
69.5	0.6317902037795556
69.6	0.6337194725568841
69.7	0.6356455583562329
69.8	0.6375683905342845
69.9	0.6394878983475424
70.0	0.6414040109566072
70.1	0.6433166574304846
70.2	0.6452257667509154
70.3	0.6471312678167356
70.4	0.6490330894482497
70.5	0.6509311603916383
70.6	0.6528254093233836
70.7	0.6547157648547164
70.8	0.6566021555360921
70.9	0.6584845098616814
71.0	0.6603627562738869
71.1	0.6622368231678792
71.2	0.6641066388961582
71.3	0.6659721317731264
71.4	0.6678332300796944
71.5	0.6696898620678926
71.6	0.6715419559655145
71.7	0.6733894399807699
71.8	0.6752322423069615
71.9	0.6770702911271815
72.0	0.6789035146190155
72.1	0.6807318409592806
72.2	0.6825551983287621
72.3	0.6843735149169798
72.4	0.6861867189269658
72.5	0.6879947385800562
72.6	0.6897975021206997
72.7	0.6915949378212802
72.8	0.6933869739869575
72.9	0.6951735389605121
73.0	0.696954561127215
73.1	0.6987299689197004
73.2	0.700499690822858
73.3	0.7022636553787328
73.4	0.7040217911914378
73.5	0.7057740269320771
73.6	0.7075202913436818
73.7	0.7092605132461499
73.8	0.7109946215412049
73.9	0.7127225452173532
74.0	0.7144442133548592
74.1	0.7161595551307193
74.2	0.7178684998236545
74.3	0.7195709768190979
74.4	0.7212669156141975
74.5	0.7229562458228228
74.6	0.7246388971805743
74.7	0.7263147995498023
74.8	0.727983882924624
74.9	0.7296460774359513
75.0	0.7313013133565203
75.1	0.7329495211059188
75.2	0.734590631255624
75.3	0.7362245745340348
75.4	0.7378512818315098
75.5	0.7394706842054068
75.6	0.7410827128851197
75.7	0.7426872992771153
75.8	0.7442843749699726
75.9	0.7458738717394194
76.0	0.7474557215533628
76.1	0.7490298565769251
76.2	0.7505962091774696
76.3	0.7521547119296299
76.4	0.7537052976203279
76.5	0.7552478992537938
76.6	0.7567824500565765
76.7	0.7583088834825513
76.8	0.7598271332179191
76.9	0.7613371331862039
77.0	0.7628388175532347
77.1	0.7643321207321288
77.2	0.7658169773882584
77.3	0.767293322444217
77.4	0.7687610910847691
77.5	0.7702202187617936
77.6	0.7716706411992159
77.7	0.77311229439793
77.8	0.7745451146407074
77.9	0.7759690384970955
78.0	0.7773840028282994
78.1	0.7787899447920614
78.2	0.7801868018475101
78.3	0.7815745117600084
78.4	0.7829530126059853
78.5	0.7843222427777431
78.6	0.7856821409882621
78.7	0.7870326462759757
78.8	0.7883736980095385
78.9	0.7897052358925747
79.0	0.7910271999684002
79.1	0.7923395306247398
79.2	0.7936421685984153
79.3	0.7949350549800156
79.4	0.7962181312185497
79.5	0.7974913391260767
79.6	0.7987546208823135
79.7	0.8000079190392257
79.8	0.8012511765255861
79.9	0.8024843366515244
80.0	0.8037073431130383
80.1	0.8049201399964965
80.2	0.8061226717830985
80.3	0.8073148833533308
80.4	0.8084967199913783
80.5	0.8096681273895221
80.6	0.8108290516525066
80.7	0.811979439301878
80.8	0.8131192372802983
80.9	0.814248392955829
81.0	0.8153668541261891
81.1	0.816474569022976
81.2	0.8175714863158733
81.3	0.8186575551168093
81.4	0.819732724984094
81.5	0.8207969459265333
81.6	0.8218501684074908
81.7	0.8228923433489425
81.8	0.8239234221354744
81.9	0.824943356618269
82.0	0.8259520991190435
82.1	0.8269496024339595
82.2	0.8279358198374986
82.3	0.8289107050863027
82.4	0.8298742124229763
82.5	0.8308262965798592
82.6	0.8317669127827554
82.7	0.8326960167546303
82.8	0.8336135647192716
82.9	0.8345195134049055
83.0	0.835413820047787
83.1	0.8362964423957349
83.2	0.8371673387116478
83.3	0.8380264677769637
83.4	0.8388737888950896
83.5	0.8397092618947851
83.6	0.840532847133515
83.7	0.841344505500745
83.8	0.8421441984212135
83.9	0.8429318878581485
84.0	0.8437075363164495
84.1	0.8444711068458248
84.2	0.8452225630438825
84.3	0.8459618690591858
84.4	0.846688989594258
84.5	0.8474038899085442
84.6	0.8481065358213312
84.7	0.8487968937146215
84.8	0.8494749305359632
84.9	0.8501406138012296
85.0	0.850793911597359
85.1	0.8514347925850454
85.2	0.8520632260013822
85.3	0.852679181662461
85.4	0.853282629965922
85.5	0.8538735418934565
85.6	0.8544518890132625
85.7	0.8550176434824504
85.8	0.8555707780494042
85.9	0.8561112660560908
86.0	0.8566390814403188
86.1	0.8571541987379534
86.2	0.8576565930850774
86.3	0.8581462402201031
86.4	0.8586231164858347
86.5	0.8590871988314801
86.6	0.8595384648146158
86.7	0.8599768926030901
86.8	0.8604024609768922
86.9	0.8608151493299503
87.0	0.8612149376718968
87.1	0.8616018066297695
87.2	0.8619757374496633
87.3	0.8623367119983331
87.4	0.8626847127647428
87.5	0.8630197228615586
87.6	0.8633417260265964
87.7	0.8636507066242052
87.8	0.8639466496466116
87.9	0.8642295407151994
88.0	0.8644993660817398
88.1	0.8647561126295708
88.2	0.8649997678747181
88.3	0.8652303199669635
88.4	0.8654477576908637
88.5	0.8656520704667077
88.6	0.8658432483514248
88.7	0.8660212820394378
88.8	0.86618616286346
88.9	0.866337882795236
89.0	0.8664764344462367
89.1	0.8666018110682872
89.2	0.8667140065541483
89.3	0.8668130154380397
89.4	0.8668988328961106
89.5	0.8669714547468511
89.6	0.8670308774514542
89.7	0.867077098114117
89.8	0.8671101144822914
89.9	0.8671299249468744
90.0	0.8671365285423519
90.1	0.8671299249468744
90.2	0.8671101144822914
90.3	0.867077098114117
90.4	0.8670308774514542
90.5	0.8669714547468511
90.6	0.8668988328961106
90.7	0.8668130154380397
90.8	0.8667140065541483
90.9	0.8666018110682872
91.0	0.8664764344462367
91.1	0.866337882795236
91.2	0.86618616286346
91.3	0.8660212820394378
91.4	0.8658432483514248
91.5	0.8656520704667077
91.6	0.8654477576908637
91.7	0.8652303199669635
91.8	0.8649997678747181
91.9	0.8647561126295708
92.0	0.8644993660817398
92.1	0.8642295407151994
92.2	0.8639466496466116
92.3	0.8636507066242052
92.4	0.8633417260265964
92.5	0.8630197228615586
92.6	0.8626847127647428
92.7	0.8623367119983331
92.8	0.8619757374496633
92.9	0.8616018066297695
93.0	0.8612149376718968
93.1	0.8608151493299503
93.2	0.8604024609768922
93.3	0.8599768926030901
93.4	0.8595384648146158
93.5	0.8590871988314801
93.6	0.8586231164858347
93.7	0.8581462402201031
93.8	0.8576565930850774
93.9	0.8571541987379534
94.0	0.8566390814403188
94.1	0.8561112660560908
94.2	0.8555707780494042
94.3	0.8550176434824504
94.4	0.8544518890132625
94.5	0.8538735418934565
94.6	0.853282629965922
94.7	0.852679181662461
94.8	0.8520632260013822
94.9	0.8514347925850454
95.0	0.850793911597359
95.1	0.8501406138012296
95.2	0.8494749305359632
95.3	0.8487968937146215
95.4	0.8481065358213312
95.5	0.8474038899085442
95.6	0.846688989594258
95.7	0.8459618690591858
95.8	0.8452225630438825
95.9	0.8444711068458248
96.0	0.8437075363164495
96.1	0.8429318878581485
96.2	0.8421441984212135
96.3	0.841344505500745
96.4	0.840532847133515
96.5	0.8397092618947851
96.6	0.8388737888950896
96.7	0.8380264677769637
96.8	0.8371673387116478
96.9	0.8362964423957349
97.0	0.835413820047787
97.1	0.8345195134049055
97.2	0.8336135647192716
97.3	0.8326960167546303
97.4	0.8317669127827554
97.5	0.8308262965798592
97.6	0.8298742124229763
97.7	0.8289107050863027
97.8	0.8279358198374986
97.9	0.8269496024339595
98.0	0.8259520991190435
98.1	0.824943356618269
98.2	0.8239234221354744
98.3	0.8228923433489425
98.4	0.8218501684074908
98.5	0.8207969459265333
98.6	0.819732724984094
98.7	0.8186575551168093
98.8	0.8175714863158733
98.9	0.816474569022976
99.0	0.8153668541261891
99.1	0.814248392955829
99.2	0.8131192372802983
99.3	0.811979439301878
99.4	0.8108290516525066
99.5	0.8096681273895221
99.6	0.8084967199913783
99.7	0.8073148833533308
99.8	0.8061226717830985
99.9	0.8049201399964965
100.0	0.8037073431130383
100.1	0.8024843366515244
100.2	0.8012511765255861
100.3	0.8000079190392257
100.4	0.7987546208823135
100.5	0.7974913391260767
100.6	0.7962181312185497
100.7	0.7949350549800156
100.8	0.7936421685984153
100.9	0.7923395306247398
101.0	0.7910271999684002
101.1	0.7897052358925747
101.2	0.7883736980095385
101.3	0.7870326462759757
101.4	0.7856821409882621
101.5	0.7843222427777431
101.6	0.7829530126059853
101.7	0.7815745117600084
101.8	0.7801868018475101
101.9	0.7787899447920614
102.0	0.7773840028282994
102.1	0.7759690384970955
102.2	0.7745451146407074
102.3	0.77311229439793
102.4	0.7716706411992159
102.5	0.7702202187617936
102.6	0.7687610910847691
102.7	0.767293322444217
102.8	0.7658169773882584
102.9	0.7643321207321288
103.0	0.7628388175532347
103.1	0.7613371331862039
103.2	0.7598271332179191
103.3	0.7583088834825513
103.4	0.7567824500565765
103.5	0.7552478992537938
103.6	0.7537052976203279
103.7	0.7521547119296299
103.8	0.7505962091774696
103.9	0.7490298565769251
104.0	0.7474557215533628
104.1	0.7458738717394194
104.2	0.7442843749699726
104.3	0.7426872992771153
104.4	0.7410827128851197
104.5	0.7394706842054068
104.6	0.7378512818315098
104.7	0.7362245745340348
104.8	0.734590631255624
104.9	0.7329495211059188
105.0	0.7313013133565203
105.1	0.7296460774359513
105.2	0.727983882924624
105.3	0.7263147995498023
105.4	0.7246388971805743
105.5	0.7229562458228228
105.6	0.7212669156141975
105.7	0.7195709768190979
105.8	0.7178684998236545
105.9	0.7161595551307193
106.0	0.7144442133548592
106.1	0.7127225452173532
106.2	0.7109946215412049
106.3	0.7092605132461499
106.4	0.7075202913436818
106.5	0.7057740269320771
106.6	0.7040217911914378
106.7	0.7022636553787328
106.8	0.700499690822858
106.9	0.6987299689197004
107.0	0.696954561127215
107.1	0.6951735389605121
107.2	0.6933869739869575
107.3	0.6915949378212802
107.4	0.6897975021206997
107.5	0.6879947385800562
107.6	0.6861867189269658
107.7	0.6843735149169798
107.8	0.6825551983287621
107.9	0.6807318409592806
108.0	0.6789035146190155
108.1	0.6770702911271815
108.2	0.6752322423069615
108.3	0.6733894399807699
108.4	0.6715419559655145
108.5	0.6696898620678926
108.6	0.6678332300796944
108.7	0.6659721317731264
108.8	0.6641066388961582
108.9	0.6622368231678792
109.0	0.6603627562738869
109.1	0.6584845098616814
109.2	0.6566021555360921
109.3	0.6547157648547164
109.4	0.6528254093233836
109.5	0.6509311603916383
109.6	0.6490330894482497
109.7	0.6471312678167356
109.8	0.6452257667509154
109.9	0.6433166574304846
110.0	0.6414040109566072
110.1	0.6394878983475424
110.2	0.6375683905342845
110.3	0.6356455583562329
110.4	0.6337194725568841
110.5	0.6317902037795556
110.6	0.6298578225631213
110.7	0.6279223993377886
110.8	0.6259840044208883
110.9	0.6240427080127013
111.0	0.6220985801923037
111.1	0.6201516909134436
111.2	0.6182021100004449
111.3	0.6162499071441369
111.4	0.6142951518978116
111.5	0.6123379136732144
111.6	0.6103782617365546
111.7	0.6084162652045545
111.8	0.6064519930405161
111.9	0.6044855140504313
112.0	0.6025168968791078
112.1	0.6005462100063362
112.2	0.5985735217430775
112.3	0.5965989002276909
112.4	0.5946224134221832
112.5	0.5926441291084971
112.6	0.5906641148848225
112.7	0.5886824381619492
112.8	0.5866991661596401
112.9	0.5847143659030462
113.0	0.5827281042191471
113.1	0.5807404477332291
113.2	0.5787514628653888
113.3	0.576761215827077
113.4	0.5747697726176723
113.5	0.5727771990210866
113.6	0.5707835606024055
113.7	0.568788922704563
113.8	0.5667933504450491
113.9	0.5647969087126486
114.0	0.5627996621642223
114.1	0.5608016752215095
114.2	0.5588030120679806
114.3	0.5568037366457088
114.4	0.5548039126522878
114.5	0.5528036035377806
114.6	0.5508028725017007
114.7	0.5488017824900336
114.8	0.5468003961922889
114.9	0.5447987760385934
115.0	0.5427969841968102
115.1	0.5407950825697078
115.2	0.5387931327921491
115.3	0.5367911962283306
115.4	0.534789333969046
115.5	0.5327876068289955
115.6	0.5307860753441229
115.7	0.5287847997689967
115.8	0.5267838400742213
115.9	0.5247832559438884
116.0	0.5227831067730636
116.1	0.5207834516653109
116.2	0.5187843494302518
116.3	0.516785858581161
116.4	0.5147880373326038
116.5	0.5127909435981038
116.6	0.5107946349878505
116.7	0.5087991688064448
116.8	0.5068046020506795
116.9	0.50481099140736
117.0	0.5028183932511548
117.1	0.5008268636424937
117.2	0.4988364583254935
117.3	0.4968472327259262
117.4	0.49485924194922254
117.5	0.49287254077851267
117.6	0.49088718367270373
117.7	0.48890322476459475
117.8	0.4869207178590317
117.9	0.4849397164310915
118.0	0.4829602736243121
118.1	0.48098244224895353
118.2	0.4790062747803001
118.3	0.4770318233569962
118.4	0.4750591397794201
118.5	0.4730882755080948
118.6	0.4711192816621394
118.7	0.4691522090177475
118.8	0.46718710800671237
118.9	0.46522402871498497
119.0	0.46326302088126886
119.1	0.4613041338956479
119.2	0.4593474167982577
119.3	0.4573929182779873
119.4	0.45544068667122145
119.5	0.4534907699606155
119.6	0.4515432157739088
119.7	0.4495980713827714
119.8	0.44765538370169455
119.9	0.44571519928690473
120.0	0.443777564335323
120.1	0.4418425246835569
120.2	0.4399101258069292
120.3	0.43798041281853783
120.4	0.4360534304683581
120.5	0.43412922314237146
120.6	0.4322078348617398
120.7	0.43028930928200415
120.8	0.42837368969232686
120.9	0.42646101901476097
121.0	0.424551339803562
121.1	0.42264469424452655
121.2	0.4207411241543698
121.3	0.4188406709801371
121.4	0.41694337579864743
121.5	0.4150492793159719
121.6	0.4131584218669438
121.7	0.4112708434147076
121.8	0.4093865835502947
121.9	0.4075056814922385
122.0	0.4056281760862146
122.1	0.40375410580472276
122.2	0.4018835087467956
122.3	0.40001642263774223
122.4	0.39815288482892275
122.5	0.39629293229755586
122.6	0.39443660164655675
122.7	0.3925839291044126
122.8	0.39073495052507945
122.9	0.38888970138791923
123.0	0.3870482167976648
123.1	0.3852105314844156
123.2	0.38337667980366347
123.3	0.3815466957363523
123.4	0.3797206128889627
123.5	0.37789846449363446
123.6	0.3760802834083086
123.7	0.3742661021169103
123.8	0.372455952729551
123.9	0.3706498669827702
124.0	0.36884787623979715
124.1	0.3670500114908455
124.2	0.36525630335343706
124.3	0.36346678207275446
124.4	0.3616814775220174
124.5	0.3599004192028934
124.6	0.3581236362459305
124.7	0.3563511574110237
124.8	0.35458301108789975
124.9	0.35281922529663895
125.0	0.35105982768821525
125.1	0.3493048455450711
125.2	0.3475543057817092
125.3	0.34580823494531926
125.4	0.34406665921642293
125.5	0.3423296044095534
125.6	0.3405970959739493
125.7	0.3388691589942817
125.8	0.33714581819140504
125.9	0.33542709792312975
126.0	0.3337130221850203
126.1	0.3320036146112189
126.2	0.33029889847529165
126.3	0.32859889669109743
126.4	0.3269036318136845
126.5	0.32521312604020247
126.6	0.3235274012108454
126.7	0.3218464788098111
126.8	0.3201703799662878
126.9	0.31849912545545817
127.0	0.3168327356995284
127.1	0.31517123076877773
127.2	0.31351463038262967
127.3	0.31186295391074337
127.4	0.31021622037412666
127.5	0.3085744484462682
127.6	0.3069376564542936
127.7	0.3053058623801355
127.8	0.30367908386172854
127.9	0.3020573381942211
128.0	0.30044064233120865
128.1	0.29882901288598246
128.2	0.29722246613279923
128.3	0.29562101800816937
128.4	0.29402468411216365
128.5	0.2924334797097342
128.6	0.2908474197320586
128.7	0.2892665187778962
128.8	0.2876907911149665
128.9	0.28612025068133806
129.0	0.2845549110868407
129.1	0.28299478561448826
129.2	0.28143988722192265
129.3	0.279890228542868
129.4	0.2783458218886044
129.5	0.2768066792494556
129.6	0.2752728122962923
129.7	0.27374423238204837
129.8	0.27222095054325246
129.9	0.2707029775015745
130.0	0.2691903236653867
130.1	0.2676829991313342
130.2	0.2661810136859237
130.3	0.2646843768071231
130.4	0.2631930976659748
130.5	0.2617071851282198
130.6	0.260226647755936
130.7	0.258751493809188
130.8	0.25728173124768866
130.9	0.2558173677324729
131.0	0.2543584106275804
131.1	0.25290486700175313
131.2	0.25145674363013926
131.3	0.2500140469960133
131.4	0.2485767832924995
131.5	0.24714495842431167
131.6	0.24571857800949823
131.7	0.24429764738120086
131.8	0.2428821715894181
131.9	0.24147215540278066
132.0	0.24006760331033514
132.1	0.2386685195233373
132.2	0.2372749079770502
132.3	0.23588677233255367
132.4	0.2345041159785605
132.5	0.23312694203324133
132.6	0.23175525334605326
132.7	0.23038905249958
132.8	0.22902834181137588
132.9	0.22767312333581916
133.0	0.2263233988659673
133.1	0.22497916993542316
133.2	0.223640437820204
133.3	0.2223072035406186
133.4	0.22097946786314637
133.5	0.21965723130232503
133.6	0.21834049412264092
133.7	0.21702925634042733
133.8	0.21572351772576215
133.9	0.21442327780437412
134.0	0.21312853585955216
134.1	0.21183929093405837
134.2	0.21055554183204275
134.3	0.2092772871209653
134.4	0.20800452513351736
134.5	0.2067372539695495
134.6	0.20547547149799833
134.7	0.20421917535881942
134.8	0.2029683629649202
134.9	0.20172303150409718
135.0	0.200483177940972
135.1	0.19924879901893236
135.2	0.19801989126207237
135.3	0.19679645097713538
135.4	0.19557847425545813
135.5	0.1943659569749139
135.6	0.1931588948018585
135.7	0.1919572831930756
135.8	0.1907611173977242
135.9	0.18957039245928295
136.0	0.18838510321749705
136.1	0.18720524431032445
136.2	0.18603081017588197
136.3	0.1848617950543885
136.4	0.18369819299011042
136.5	0.18253999783330432
136.6	0.18138720324215962
136.7	0.18023980268473827
136.8	0.17909778944091426
136.9	0.17796115660431125
137.0	0.17682989708423869
137.1	0.17570400360762425
137.2	0.17458346872094574
137.3	0.17346828479216053
137.4	0.17235844401263217
137.5	0.17125393839905292
137.6	0.1701547597953659
137.7	0.1690608998746827
137.8	0.16797235014119863
137.9	0.16688910193210296
138.0	0.1658111464194878
138.1	0.1647384746122521
138.2	0.16367107735800285
138.3	0.16260894534495052
138.4	0.1615520691038022
138.5	0.1605004390096498
138.6	0.1594540452838543
138.7	0.15841287799592452
138.8	0.15737692706539216
138.9	0.15634618226368147
139.0	0.15532063321597517
139.1	0.15430026940307312
139.2	0.15328508016324807
139.3	0.15227505469409405
139.4	0.15127018205437215
139.5	0.15027045116584667
139.6	0.14927585081511943
139.7	0.1482863696554559
139.8	0.14730199620860626
139.9	0.1463227188666208
140.0	0.14534852589365765
140.1	0.14437940542778535
140.2	0.14341534548277932
140.3	0.14245633394991114
140.4	0.1415023585997307
140.5	0.14055340708384298
140.6	0.1396094669366764
140.7	0.13867052557724646
140.8	0.13773657031090933
140.9	0.13680758833111076
141.0	0.13588356672112625
141.1	0.1349644924557956
141.2	0.13405035240324722
141.3	0.13314113332661767
141.4	0.13223682188576197
141.5	0.13133740463895735
141.6	0.1304428680445971
141.7	0.12955319846287905
141.8	0.1286683821574842
141.9	0.12778840529724914
142.0	0.12691325395782727
142.1	0.12604291412334542
142.2	0.12517737168804913
142.3	0.1243166124579424
142.4	0.12346062215241556
142.5	0.1226093864058677
142.6	0.12176289076931877
142.7	0.12092112071201433
142.8	0.12008406162301936
142.9	0.11925169881280569
143.0	0.11842401751482891
143.1	0.11760100288709809
143.2	0.11678264001373367
143.3	0.11596891390651935
143.4	0.11515980950644264
143.5	0.11435531168522825
143.6	0.11355540524685996
143.7	0.11276007492909501
143.8	0.11196930540496827
143.9	0.11118308128428817
144.0	0.11040138711512114
144.1	0.10962420738526843
144.2	0.1088515265237331
144.3	0.10808332890217637
144.4	0.10731959883636633
144.5	0.10656032058761458
144.6	0.10580547836420527
144.7	0.10505505632281315
144.8	0.10430903856991315
144.9	0.10356740916317839
145.0	0.10283015211286974
145.1	0.10209725138321525
145.2	0.10136869089377988
145.3	0.10064445452082436
145.4	0.09992452609865517
145.5	0.09920888942096417
145.6	0.09849752824215872
145.7	0.09779042627868052
145.8	0.09708756721031565
145.9	0.09638893468149419
146.0	0.0956945123025802
146.1	0.09500428365115027
146.2	0.09431823227326339
146.3	0.09363634168471992
146.4	0.09295859537231166
146.5	0.09228497679505915
146.6	0.09161546938544189
146.7	0.09095005655061612
146.8	0.09028872167362444
146.9	0.0896314481145925
147.0	0.08897821921191842
147.1	0.08832901828345005
147.2	0.08768382862765345
147.3	0.08704263352476943
147.4	0.08640541623796162
147.5	0.08577216001445333
147.6	0.08514284808665502
147.7	0.08451746367328022
147.8	0.08389598998045276
147.9	0.08327841020280269
148.0	0.08266470752455339
148.1	0.08205486512059655
148.2	0.08144886615755852
148.3	0.08084669379485594
148.4	0.0802483311857418
148.5	0.07965376147834
148.6	0.0790629678166713
148.7	0.07847593334166822
148.8	0.07789264119218023
148.9	0.077313074505969
149.0	0.07673721642069287
149.1	0.07616505007488197
149.2	0.07559655860890294
149.3	0.07503172516591432
149.4	0.07447053289281053
149.5	0.0739129649411573
149.6	0.07335900446811613
149.7	0.07280863463736013
149.8	0.07226183861997797
149.9	0.07171859959536955
150.0	0.0711789007521313
150.1	0.07064272528893197
150.2	0.07011005641537743
150.3	0.06958087735286722
150.4	0.06905517133544026
150.5	0.06853292161061172
150.6	0.06801411144019902
150.7	0.0674987241011392
150.8	0.06698674288629611
150.9	0.06647815110525859
151.0	0.06597293208512783
151.1	0.06547106917129664
151.2	0.06497254572821813
151.3	0.06447734514016591
151.4	0.06398545081198359
151.5	0.0634968461698257
151.6	0.0630115146618894
151.7	0.06252943975913651
151.8	0.06205060495600579
151.9	0.06157499377111687
152.0	0.06110258974796429
152.1	0.060633376455603016
152.2	0.060167337489323715
152.3	0.059704456471320125
152.4	0.05924471705134638
152.5	0.05878810290736649
152.6	0.05833459774619316
152.7	0.05788418530411934
152.8	0.05743684934753961
152.9	0.05699257367356407
153.0	0.056551342110621565
153.1	0.05611313851905587
153.2	0.05567794679171226
153.3	0.05524575085451548
153.4	0.054816534667039715
153.5	0.05439028222306873
153.6	0.05396697755114866
153.7	0.05354660471513158
153.8	0.053129147814711446
153.9	0.052714590985950334
154.0	0.05230291840179754
154.1	0.05189411427259959
154.2	0.05148816284660293
154.3	0.05108504841044699
154.4	0.050684755289650316
154.5	0.05028726784908798
154.6	0.0498925704934616
154.7	0.049500647667760085
154.8	0.04911148385771358
154.9	0.048725063590239134
155.0	0.04834137143387856
155.1	0.047960391999228066
155.2	0.04758210993936068
155.3	0.04720650995024062
155.4	0.04683357677113054
155.5	0.04646329518499011
155.6	0.046095650018868145
155.7	0.04573062614428656
155.8	0.04536820847761745
155.9	0.04500838198045187
156.0	0.044651131659962255
156.1	0.04429644256925681
156.2	0.0439442998077274
156.3	0.043594688521389216
156.4	0.0432475939032144
156.5	0.04290300119345767
156.6	0.04256089567997596
156.7	0.0422212626985398
156.8	0.041884087633138764
156.9	0.04154935591627971
157.0	0.04121705302927836
157.1	0.04088716450254371
157.2	0.04055967591585619
157.3	0.040234572898638896
157.4	0.039911841130222635
157.5	0.03959146634010366
157.6	0.03927343430819568
157.7	0.038957730865075056
157.8	0.038644341892219575
157.9	0.038333253322241426
158.0	0.03802445113911291
158.1	0.03771792137838687
158.2	0.03741365012741044
158.3	0.037111623525533176
158.4	0.03681182776430829
158.5	0.036514249087688716
158.6	0.03621887379221672
158.7	0.035925688227208166
158.8	0.03563467879493003
158.9	0.035345831950773024
159.0	0.035059134203417955
159.1	0.03477457211499692
159.2	0.034492132301247994
159.3	0.034211801431665315
159.4	0.03393356622964296
159.5	0.03365741347261397
159.6	0.03338332999218318
159.7	0.03311130267425539
159.8	0.03284131845915784
159.9	0.03257336434175779
160.0	0.03230742737157434
160.1	0.03204349465288562
160.2	0.03178155334483063
160.3	0.031521590661506345
160.4	0.031263593872059146
160.5	0.031007550300772135
160.6	0.030753447327146983
160.7	0.030501272385981413
160.8	0.030251012967441305
160.9	0.03000265661712866
161.0	0.029756190936144466
161.1	0.02951160358114743
161.2	0.029268882264407364
161.3	0.029028014753854855
161.4	0.02878898887312588
161.5	0.02855179250160255
161.6	0.028316413574448748
161.7	0.02808284008264213
161.8	0.027851060073001453
161.9	0.027621061648210044
162.0	0.027392832966834504
162.1	0.027166362243339938
162.2	0.026941637748100697
162.3	0.026718647807407226
162.4	0.026497380803469146
162.5	0.02627782517441385
162.6	0.026059969414281823
162.7	0.025843802073017754
162.8	0.025629311756458224
162.9	0.02541648712631513
163.0	0.0252053169001559
163.1	0.024995789851379815
163.2	0.024787894809191045
163.3	0.02458162065856759
163.4	0.024376956340227237
163.5	0.024173890850589814
163.6	0.023972413241736316
163.7	0.02377251262136408
163.8	0.023574178152739322
163.9	0.02337739905464597
164.0	0.023182164601331583
164.1	0.022988464122449693
164.2	0.022796287002999363
164.3	0.02260562268326152
164.4	0.02241646065873237
164.5	0.022228790480053467
164.6	0.022042601752939258
164.7	0.02185788413810134
164.8	0.021674627351170313
164.9	0.02149282116261414
165.0	0.02131245539765432
165.1	0.021133519936179006
165.2	0.020956004712653648
165.3	0.020779899716028595
165.4	0.02060519498964445
165.5	0.020431880631134654
165.6	0.020259946792325793
165.7	0.02008938367913488
165.8	0.019920181551464692
165.9	0.01975233072309648
166.0	0.019585821561580414
166.1	0.01942064448812341
166.2	0.019256789977475
166.3	0.019094248557810712
166.4	0.018933010810613472
166.5	0.018773067370552458
166.6	0.01861440892536012
166.7	0.018457026215707002
166.8	0.018300910035074433
166.9	0.018146051229625367
167.0	0.01799244069807291
167.1	0.0178400693915472
167.2	0.017688928313460167
167.3	0.017539008519368657
167.4	0.017390301116835268
167.5	0.017242797265287817
167.6	0.01709648817587675
167.7	0.016951365111331062
167.8	0.016807419385812095
167.9	0.0166646423647661
168.0	0.016523025464774847
168.1	0.01638256015340492
168.2	0.01624323794905504
168.3	0.016105050420802194
168.4	0.015967989188246073
168.5	0.015832045921352223
168.6	0.015697212340293407
168.7	0.015563480215289888
168.8	0.015430841366448156
168.9	0.015299287663598476
169.0	0.015168811026130793
169.1	0.015039403422829686
169.2	0.014911056871707871
169.3	0.014783763439838641
169.4	0.014657515243186835
169.5	0.0145323044464389
169.6	0.014408123262831696
169.7	0.014284963953980295
169.8	0.014162818829704472
169.9	0.014041680247854377
170.0	0.013921540614135057
170.1	0.013802392381930135
170.2	0.013684228052124213
170.3	0.013567040172924663
170.4	0.013450821339682284
170.5	0.01333556419471129
170.6	0.013221261427108097
170.7	0.013107905772569626
170.8	0.012995490013210568
170.9	0.01288400697738006
171.0	0.012773449539477318
171.1	0.012663810619766833
171.2	0.012555083184192689
171.3	0.012447260244192217
171.4	0.012340334856509129
171.5	0.012234300123005736
171.6	0.012129149190474812
171.7	0.012024875250450763
171.8	0.011921471539020302
171.9	0.011818931336632418
172.0	0.011717247967907986
172.1	0.011616414801448845
172.2	0.011516425249646406
172.3	0.011417272768489702
172.4	0.011318950857373153
172.5	0.011221453058903834
172.6	0.011124772958708456
172.7	0.01102890418523977
172.8	0.010933840409582856
172.9	0.010839575345260933
173.0	0.010746102748041017
173.1	0.01065341641573904
173.2	0.010561510188024962
173.3	0.010470377946227473
173.4	0.010380013613138615
173.5	0.010290411152817956
173.6	0.010201564570396818
173.7	0.010113467911882184
173.8	0.010026115263960583
173.9	0.009939500753801626
174.0	0.009853618548861638
174.1	0.00976846285668705
174.2	0.00968402792471786
174.3	0.009600308040090778
174.4	0.009517297529442576
174.5	0.009434990758713227
174.6	0.009353382132949195
174.7	0.009272466096106498
174.8	0.00919223713085399
174.9	0.009112689758376544
175.0	0.00903381853817843
175.1	0.008955618067886514
175.2	0.008878082983053757
175.3	0.008801207956962683
175.4	0.008724987700429057
175.5	0.008649416961605497
175.6	0.008574490525785414
175.7	0.008500203215206994
175.8	0.008426549888857347
175.9	0.00835352544227692
176.0	0.008281124807363918
176.1	0.008209342952179094
176.2	0.008138174880750661
176.3	0.008067615632879529
176.4	0.007997660283944594
176.5	0.007928303944708469
176.6	0.00785954176112336
176.7	0.007791368914137329
176.8	0.00772378061950066
176.9	0.007656772127572705
177.0	0.007590338723128923
177.1	0.007524475725168355
177.2	0.007459178486721248
177.3	0.007394442394657192
177.4	0.007330262869493512
177.5	0.007266635365204116
177.6	0.0072035553690285485
177.7	0.0071410184012816015
177.8	0.007079020015163199
177.9	0.007017555796568803
178.0	0.006956621363900047
178.1	0.006896212367875966
178.2	0.006836324491344558
178.3	0.006776953449094861
178.4	0.00671809498766934
178.5	0.006659744885176878
178.6	0.006601898951106135
178.7	0.006544553026139471
178.8	0.006487702981967198
178.9	0.006431344721102474
179.0	0.006375474176696592
179.1	0.006320087312354878
179.2	0.0062651801219529265
179.3	0.006210748629453533
179.4	0.006156788888724033
179.5	0.006103296983354281
179.6	0.00605026902647501
179.7	0.005997701160576889
179.8	0.005945589557330039
179.9	0.005893930417404206
180.0	0.005842719970289331
180.1	0.005791954474116864
180.2	0.0057416302154815555
180.3	0.005691743509263851
180.4	0.0056422906984529226
180.5	0.00559326815397018
180.6	0.005544672274493495
180.7	0.005496499486281966
180.8	0.005448746243001353
180.9	0.005401409025550015
181.0	0.005354484341885579
181.1	0.005307968726852177
181.2	0.0052618587420083535
181.3	0.0052161509754555194
181.4	0.005170842041667135
181.5	0.005125928581318488
181.6	0.005081407261117159
181.7	0.0050372747736340436
181.8	0.004993527837135138
181.9	0.004950163195413902
182.0	0.004907177617624362
182.1	0.004864567898114763
182.2	0.004822330856261997
182.3	0.004780463336306643
182.4	0.004738962207188731
182.5	0.004697824362384098
182.6	0.004657046719741513
182.7	0.0046166262213204225
182.8	0.004576559833229459
182.9	0.00453684454546552
183.0	0.004497477371753642
183.1	0.004458455349387517
183.2	0.004419775539070752
183.3	0.00438143502475874
183.4	0.004343430913501314
183.5	0.004305760335286065
183.6	0.0042684204428824
183.7	0.004231408411686231
183.8	0.004194721439565447
183.9	0.004158356746706058
184.0	0.004122311575459098
184.1	0.004086583190188135
184.2	0.004051168877117614
184.3	0.004016065944181838
184.4	0.00398127172087473
184.5	0.003946783558100224
184.6	0.003912598828023453
184.7	0.003878714923922631
184.8	0.0038451292600416393
184.9	0.0038118392714433873
185.0	0.0037788424138638045
185.1	0.003746136163566646
185.2	0.003713718017198964
185.3	0.0036815854916473654
185.4	0.003649736123894896
185.5	0.0036181674708787455
185.6	0.0035868771093486218
185.7	0.003555862635725902
185.8	0.003525121665963427
185.9	0.003494651835406106
186.0	0.0034644507986521943
186.1	0.0034345162294153473
186.2	0.0034048458203873267
186.3	0.0033754372831014973
186.4	0.0033462883477970184
186.5	0.0033173967632837966
186.6	0.003288760296808091
186.7	0.003260376733918915
186.8	0.0032322438783351274
186.9	0.0032043595518132786
187.0	0.003176721594016111
187.1	0.0031493278623818638
187.2	0.0031221762319942406
187.3	0.0030952645954531533
187.4	0.0030685908627461097
187.5	0.0030421529611203905
187.6	0.0030159488349559105
187.7	0.0029899764456388237
187.8	0.002964233771435794
187.9	0.002938718807369037
188.0	0.00291342956509204
188.1	0.002888364072766039
188.2	0.002863520374937132
188.3	0.002838896532414181
188.4	0.0028144906221473738
188.5	0.0027903007371075403
188.6	0.002766324986166109
188.7	0.0027425614939758304
188.8	0.0027190084008521733
188.9	0.0026956638626554497
189.0	0.002672526050673595
189.1	0.002649593151505693
189.2	0.0026268633669461797
189.3	0.002604334913869738
189.4	0.0025820060241169194
189.5	0.0025598749443803965
189.6	0.00253793993609197
189.7	0.0025161992753102267
189.8	0.0024946512526089182
189.9	0.0024732941729659753
190.0	0.002452126355653255
190.1	0.0024311461341269395
190.2	0.00241035185591865
190.3	0.002389741882527179
190.4	0.0023693145893109602
190.5	0.0023490683653811725
190.6	0.002329001613495551
190.7	0.0023091127499528198
190.8	0.0022894002044878373
190.9	0.0022698624201673797
191.0	0.0022504978532866204
191.1	0.002231304973266218
191.2	0.002212282262550111
191.3	0.0021934282165039475
191.4	0.0021747413433141904
191.5	0.0021562201638878316
191.6	0.0021378632117528018
191.7	0.002119669032959003
191.8	0.0021016361859800083
191.9	0.002083763241615366
192.0	0.002066048782893584
192.1	0.0020484914049757295
192.2	0.002031089715059688
192.3	0.0020138423322850147
192.4	0.001996747887638457
192.5	0.0019798050238600856
192.6	0.0019630123953500683
192.7	0.0019463686680760326
192.8	0.0019298725194810903
192.9	0.0019135226383924485
193.0	0.0018973177249306738
193.1	0.0018812564904195166
193.2	0.0018653376572963923
193.3	0.0018495599590234492
193.4	0.0018339221399992609
193.5	0.0018184229554710839
193.6	0.0018030611714477565
193.7	0.0017878355646131724
193.8	0.0017727449222403548
193.9	0.0017577880421061356
194.0	0.0017429637324063911
194.1	0.0017282708116719005
194.2	0.0017137081086847678
194.3	0.0016992744623954461
194.4	0.0016849687218403041
194.5	0.0016707897460598075
194.6	0.0016567364040172487
194.7	0.0016428075745180746
194.8	0.001629002146129741
194.9	0.001615319017102169
195.0	0.001601757095288747
195.1	0.0015883152980679107
195.2	0.0015749925522652428
195.3	0.0015617877940761686
195.4	0.0015486999689891753
195.5	0.0015357280317096068
195.6	0.0015228709460839657
195.7	0.0015101276850247975
195.8	0.0014974972304360892
195.9	0.0014849785731392321
196.0	0.001472570712799482
196.1	0.0014602726578529868
196.2	0.001448083425434324
196.3	0.0014360020413045828
196.4	0.0014240275397799378
196.5	0.0014121589636607815
196.6	0.0014003953641613467
196.7	0.0013887358008398704
196.8	0.0013771793415292388
196.9	0.001365725062268169
197.0	0.0013543720472328849
197.1	0.00134311938866931
197.2	0.00133196618682574
197.3	0.0013209115498860335
197.4	0.0013099545939032925
197.5	0.001299094442734043
197.6	0.0012883302279728857
197.7	0.0012776610888876588
197.8	0.0012670861723550694
197.9	0.0012566046327968272
198.0	0.0012462156321162226
198.1	0.0012359183396352185
198.2	0.0012257119320319948
198.3	0.0012155955932789686
198.4	0.0012055685145812942
198.5	0.001195629894315802
198.6	0.001185778937970431
198.7	0.0011760148580840998
198.8	0.0011663368741870533
198.9	0.001156744212741641
199.0	0.001147236107083569
199.1	0.00113781179736359
199.2	0.0011284705304896497
199.3	0.0011192115600694593
199.4	0.0011100341463535276
199.5	0.0011009375561786218
199.6	0.0010919210629116755
199.7	0.0010829839463941068
199.8	0.0010741254928865935
199.9	0.0010653449950142556
200.0	0.0010566417517122863
200.1	0.001048015068171972
200.2	0.0010394642557871646
200.3	0.0010309886321011514
200.4	0.0010225875207539555
200.5	0.0010142602514300256
200.6	0.0010060061598063561
200.7	0.000997824587501006
200.8	0.0009897148820220258
200.9	0.0009816763967167737
201.0	0.0009737084907216469
201.1	0.0009658105289121983
201.2	0.0009579818818536595
201.3	0.0009502219257518349
201.4	0.0009425300424044035
201.5	0.0009349056191525969
201.6	0.000927348048833272
201.7	0.0009198567297313442
201.8	0.0009124310655326205
201.9	0.0009050704652769964
202.0	0.0008977743433120379
202.1	0.0008905421192469162
202.2	0.0008833732179067275
202.3	0.0008762670692871731
202.4	0.0008692231085096089
202.5	0.0008622407757764394
202.6	0.0008553195163268918
202.7	0.0008484587803931332
202.8	0.0008416580231567451
202.9	0.0008349167047055556
203.0	0.0008282342899908061
203.1	0.0008216102487846796
203.2	0.0008150440556381659
203.3	0.0008085351898392747
203.4	0.0008020831353715779
203.5	0.0007956873808730988
203.6	0.0007893474195955324
203.7	0.0007830627493638052
203.8	0.0007768328725359477
203.9	0.0007706572959633159
204.0	0.0007645355309511235
204.1	0.0007584670932193114
204.2	0.0007524515028637192
204.3	0.0007464882843175936
204.4	0.0007405769663134039
204.5	0.0007347170818449784
204.6	0.0007289081681299424
204.7	0.0007231497665724761
204.8	0.000717441422726376
204.9	0.0007117826862584278
205.0	0.0007061731109120671
205.1	0.0007006122544713591
205.2	0.0006950996787252652
205.3	0.0006896349494322179
205.4	0.0006842176362849741
205.5	0.0006788473128757757
205.6	0.0006735235566617904
205.7	0.000668245948930854
205.8	0.0006630140747674798
205.9	0.0006578275230191665
206.0	0.0006526858862629844
206.1	0.0006475887607724428
206.2	0.0006425357464846281
206.3	0.0006375264469676259
206.4	0.0006325604693882135
206.5	0.0006276374244798267
206.6	0.0006227569265107888
206.7	0.0006179185932528161
206.8	0.0006131220459497831
206.9	0.0006083669092867582
207.0	0.0006036528113592909
207.1	0.0005989793836429664
207.2	0.0005943462609632171
207.3	0.0005897530814653858
207.4	0.000585199486585052
207.5	0.0005806851210185957
207.6	0.0005762096326940254
207.7	0.0005717726727420444
207.8	0.0005673738954673739
207.9	0.0005630129583203047
208.0	0.0005586895218685083
208.1	0.0005544032497690754
208.2	0.0005501538087408068
208.3	0.0005459408685367243
208.4	0.0005417641019168314
208.5	0.0005376231846210995
208.6	0.0005335177953426924
208.7	0.00052944761570141
208.8	0.0005254123302173708
208.9	0.0005214116262849122
209.0	0.0005174451941467263
209.1	0.0005135127268682029
209.2	0.0005096139203120063
209.3	0.000505748473112866
209.4	0.0005019160866525888
209.5	0.0004981164650352786
209.6	0.0004943493150627794
209.7	0.0004906143462103252
209.8	0.0004869112706024056
209.9	0.0004832398029888336
210.0	0.00047959966072102605
210.1	0.0004759905637284893
210.2	0.00047241223449551043
210.3	0.0004688643980380443
210.4	0.0004653467818808094
210.5	0.0004618591160345793
210.6	0.0004584011329736761
210.7	0.0004549725676136502
210.8	0.0004515731572891659
210.9	0.00044820264173207344
211.0	0.00044486076304967856
211.1	0.00044154726570319174
211.2	0.00043826189648637674
211.3	0.00043500440450437944
211.4	0.0004317745411527484
211.5	0.00042857206009663
211.6	0.00042539671725015454
211.7	0.00042224827075600004
211.8	0.0004191264809651349
211.9	0.0004160311104167417
212.0	0.00041296192381831324
212.1	0.00040991868802592595
212.2	0.0004069011720246887
212.3	0.0004039091469093636
212.4	0.0004009423858651532
212.5	0.00039800066414866236
212.6	0.0003950837590690262
212.7	0.00039219144996920845
212.8	0.000389323518207457
212.9	0.00038647974713893065
213.0	0.0003836599220974874
213.1	0.000380863830377633
213.2	0.000378091261216628
213.3	0.0003753420057767571
213.4	0.0003726158571277523
213.5	0.0003699126102293764
213.6	0.0003672320619141563
213.7	0.00036457401087027375
213.8	0.0003619382576246053
213.9	0.00035932460452591864
214.0	0.00035673285572821004
214.1	0.00035416281717419825
214.2	0.00035161429657896124
214.3	0.0003490871034137227
214.4	0.0003465810488897764
214.5	0.00034409594594256277
214.6	0.00034163160921587996
214.7	0.0003391878550462449
214.8	0.0003367645014473841
214.9	0.0003343613680948707
215.0	0.00033197827631089634
215.1	0.0003296150490491822
215.2	0.00032727151088002006
215.3	0.0003249474879754521
215.4	0.00032264280809458245
215.5	0.0003203573005690218
215.6	0.0003180907962884593
215.7	0.0003158431276863677
215.8	0.00031361412872583585
215.9	0.0003114036348855301
216.0	0.0003092114831457779
216.1	0.00030703751197478176
216.2	0.00030488156131495503
216.3	0.00030274347256938045
216.4	0.000300623088588394
216.5	0.0002985202536562841
216.6	0.0002964348134781166
216.7	0.000294366615166676
216.8	0.0002923155072295264
216.9	0.00029028133955618626
217.0	0.0002882639634054225
217.1	0.0002862632313926582
217.2	0.0002842789974774957
217.3	0.0002823111169513499
217.4	0.0002803594464251955
217.5	0.00027842384381742633
217.6	0.00027650416834182334
217.7	0.00027460028049563204
217.8	0.00027271204204774743
217.9	0.0002708393160270078
218.0	0.0002689819667105963
218.1	0.000267139859612542
218.2	0.0002653128614723325
218.3	0.00026350084024362523
218.4	0.0002617036650830657
218.5	0.0002599212063392026
218.6	0.0002581533355415082
218.7	0.0002563999253894965
218.8	0.0002546608497419425
218.9	0.0002529359836061967
219.0	0.00025122520312760024
219.1	0.00024952838557899457
219.2	0.0002478454093503294
219.3	0.0002461761539383618
219.4	0.0002445204999364526
219.5	0.00024287832902445498
219.6	0.00024124952395869625
219.7	0.00023963396856204911
219.8	0.00023803154771409623
219.9	0.00023644214734138346
220.0	0.00023486565440776431
220.1	0.00023330195690482883
220.2	0.00023175094384242478
220.3	0.00023021250523926184
220.4	0.00022868653211360665
220.5	0.00022717291647405722
220.6	0.00022567155131040644
220.7	0.00022418233058458896
220.8	0.00022270514922170882
220.9	0.0002212399031011533
221.0	0.00021978648904778374
221.1	0.0002183448048232115
221.2	0.00021691474911715128
221.3	0.00021549622153885757
221.4	0.000214089122608634
221.5	0.000212693353749427
221.6	0.00021130881727849266
221.7	0.00020993541639914353
221.8	0.0002085730551925677
221.9	0.0002072216386097267
222.0	0.0002058810724633262
222.1	0.0002045512634198619
222.2	0.00020323211899173684
222.3	0.000201923547529454
222.4	0.00020062545821387877
222.5	0.0001993377610485748
222.6	0.0001980603668522085
222.7	0.00019679318725102492
222.8	0.0001955361346713928
222.9	0.00019428912233242058
223.0	0.00019305206423863563
223.1	0.00019182487517273615
223.2	0.00019060747068840812
223.3	0.0001893997671032089
223.4	0.0001882016814915158
223.5	0.00018701313167754084
223.6	0.00018583403622841072
223.7	0.00018466431444731
223.8	0.000183503886366687
223.9	0.00018235267274152462
224.0	0.00018121059504267167
224.1	0.0001800775754502381
224.2	0.00017895353684704838
224.3	0.00017783840281215853
224.4	0.00017673209761443165
224.5	0.00017563454620617415
224.6	0.00017454567421682955
224.7	0.00017346540794673163
224.8	0.0001723936743609164
224.9	0.00017133040108299017
225.0	0.00017027551638905476
225.1	0.00016922894920169004
225.2	0.00016819062908399106
225.3	0.00016716048623366213
225.4	0.00016613845147716484
225.5	0.00016512445626391987
225.6	0.00016411843266056402
225.7	0.00016312031334525978
225.8	0.00016213003160205902
225.9	0.00016114752131531686
226.0	0.00016017271696415939
226.1	0.00015920555361700274
226.2	0.00015824596692612253
226.3	0.00015729389312227384
226.4	0.00015634926900936176
226.5	0.00015541203195916113
226.6	0.0001544821199060865
226.7	0.00015355947134200882
226.8	0.00015264402531112262
226.9	0.00015173572140485885
227.0	0.00015083449975684807
227.1	0.0001499403010379268
227.2	0.00014905306645119395
227.3	0.00014817273772711056
227.4	0.00014729925711864827
227.5	0.0001464325673964794
227.6	0.00014557261184421495
227.7	0.0001447193342536852
227.8	0.00014387267892026578
227.9	0.00014303259063824607
228.0	0.0001421990146962412
228.1	0.00014137189687264727
228.2	0.00014055118343113935
228.3	0.00013973682111620973
228.4	0.00013892875714875
228.5	0.00013812693922167287
228.6	0.00013733131549557636
228.7	0.00013654183459444624
228.8	0.00013575844560140122
228.9	0.00013498109805447565
229.0	0.00013420974194244386
229.1	0.00013344432770068113
229.2	0.00013268480620706505
229.3	0.0001319311287779148
229.4	0.00013118324716396805
229.5	0.00013044111354639605
229.6	0.00012970468053285478
229.7	0.00012897390115357583
229.8	0.00012824872885748963
229.9	0.00012752911750838847
230.0	0.0001268150213811242
230.1	0.0001261063951578412
230.2	0.00012540319392424505
230.3	0.00012470537316590594
230.4	0.00012401288876459632
230.5	0.00012332569699466479
230.6	0.00012264375451943998
230.7	0.00012196701838767224
230.8	0.00012129544603000622
230.9	0.00012062899525548729
231.0	0.00011996762424810064
231.1	0.00011931129156334261
231.2	0.00011865995612482359
231.3	0.00011801357722090535
231.4	0.00011737211450136501
231.5	0.00011673552797409543
231.6	0.0001161037780018331
231.7	0.00011547682529891825
231.8	0.00011485463092808469
231.9	0.00011423715629727978
232.0	0.00011362436315651439
232.1	0.00011301621359474334
232.2	0.00011241267003677226
232.3	0.00011181369524019622
232.4	0.00011121925229236637
232.5	0.00011062930460738412
232.6	0.00011004381592312446
232.7	0.00010946275029828668
232.8	0.00010888607210947272
232.9	0.0001083137460482942
233.0	0.0001077457371185037
233.1	0.00010718201063315586
233.2	0.00010662253221179369
233.3	0.00010606726777766168
233.4	0.00010551618355494473
233.5	0.00010496924606603296
233.6	0.00010442642212881252
233.7	0.00010388767885398255
233.8	0.00010335298364239452
233.9	0.00010282230418242016
234.0	0.00010229560844734135
234.1	0.00010177286469276578
234.2	0.00010125404145406668
234.3	0.00010073910754384662
234.4	0.00010022803204942421
234.5	9.972078433034592e-5
234.6	9.921733401592037e-5
234.7	9.871765100277528e-5
234.8	9.822170545243838e-5
234.9	9.772946778894027e-5
235.0	9.724090869644022e-5
235.1	9.675599911687413e-5
235.2	9.627471024762461e-5
235.3	9.579701353921213e-5
235.4	9.532288069300993e-5
235.5	9.485228365897755e-5
235.6	9.438519463341782e-5
235.7	9.392158605675431e-5
235.8	9.346143061132888e-5
235.9	9.300470121922122e-5
236.0	9.255137104008768e-5
236.1	9.21014134690209e-5
236.2	9.165480213443036e-5
236.3	9.121151089594062e-5
236.4	9.07715138423116e-5
236.5	9.033478528937706e-5
236.6	8.990129977800321e-5
236.7	8.947103207206555e-5
236.8	8.904395715644569e-5
236.9	8.862005023504613e-5
237.0	8.819928672882517e-5
237.1	8.778164227384761e-5
237.2	8.736709271935638e-5
237.3	8.695561412586119e-5
237.4	8.654718276324483e-5
237.5	8.614177510888794e-5
237.6	8.573936784581094e-5
237.7	8.533993786083322e-5
237.8	8.494346224275098e-5
237.9	8.454991828053003e-5
238.0	8.415928346151678e-5
238.1	8.377153546966674e-5
238.2	8.338665218378813e-5
238.3	8.300461167580306e-5
238.4	8.262539220902444e-5
238.5	8.22489722364495e-5
238.6	8.187533039906957e-5
238.7	8.150444552419464e-5
238.8	8.113629662379462e-5
238.9	8.077086289285611e-5
239.0	8.040812370775455e-5
239.1	8.004805862464105e-5
239.2	7.969064737784539e-5
239.3	7.933586987829328e-5
239.4	7.898370621193863e-5
239.5	7.863413663821128e-5
239.6	7.828714158847772e-5
239.7	7.794270166451803e-5
239.8	7.760079763701597e-5
239.9	7.726141044406404e-5
240.0	7.692452118968144e-5
240.1	7.659011114234798e-5
240.2	7.625816173354885e-5
240.3	7.592865455633683e-5
240.4	7.560157136390379e-5
240.5	7.52768940681692e-5
240.6	7.495460473837994e-5
240.7	7.463468559972381e-5
240.8	7.431711903195634e-5
240.9	7.400188756804e-5
241.0	7.368897389279619e-5
241.1	7.337836084157128e-5
241.2	7.307003139891281e-5
241.3	7.276396869726004e-5
241.4	7.24601560156461e-5
241.5	7.215857677841276e-5
241.6	7.185921455393639e-5
241.7	7.156205305336704e-5
241.8	7.126707612937866e-5
241.9	7.097426777493142e-5
242.0	7.068361212204531e-5
242.1	7.039509344058554e-5
242.2	7.010869613705954e-5
242.3	6.982440475342492e-5
242.4	6.954220396590902e-5
242.5	6.926207858383916e-5
242.6	6.898401354848406e-5
242.7	6.870799393190705e-5
242.8	6.843400493582793e-5
242.9	6.8162031890498e-5
243.0	6.78920602535841e-5
243.1	6.762407560906382e-5
243.2	6.73580636661308e-5
243.3	6.709401025811065e-5
243.4	6.6831901341387e-5
243.5	6.657172299433711e-5
243.6	6.631346141627921e-5
243.7	6.605710292642709e-5
243.8	6.580263396285704e-5
243.9	6.555004108148325e-5
244.0	6.52993109550431e-5
244.1	6.505043037209225e-5
244.2	6.480338623600903e-5
244.3	6.455816556400802e-5
244.4	6.431475548616373e-5
244.5	6.407314324444214e-5
244.6	6.383331619174296e-5
244.7	6.359526179094979e-5
244.8	6.335896761398961e-5
244.9	6.312442134090136e-5
245.0	6.289161075891327e-5
245.1	6.266052376152817e-5
245.2	6.243114834761915e-5
245.3	6.22034726205316e-5
245.4	6.197748478719551e-5
245.5	6.175317315724535e-5
245.6	6.153052614214832e-5
245.7	6.130953225434123e-5
245.8	6.1090180106375e-5
245.9	6.087245841006785e-5
246.0	6.065635597566622e-5
246.1	6.044186171101331e-5
246.2	6.0228964620726286e-5
246.3	6.001765380538042e-5
246.4	5.9807918460701846e-5
246.5	5.9599747876767395e-5
246.6	5.939313143721185e-5
246.7	5.9188058618443395e-5
246.8	5.8984518988866426e-5
246.9	5.878250220811073e-5
247.0	5.858199802626933e-5
247.1	5.838299628314286e-5
247.2	5.8185486907491254e-5
247.3	5.7989459916292635e-5
247.4	5.779490541400914e-5
247.5	5.760181359185992e-5
247.6	5.741017472710048e-5
247.7	5.72199791823104e-5
247.8	5.7031217404685586e-5
247.9	5.684387992533925e-5
248.0	5.665795735860874e-5
248.1	5.647344040136869e-5
248.2	5.629031983235165e-5
248.3	5.610858651147424e-5
248.4	5.592823137917016e-5
248.5	5.574924545573018e-5
248.6	5.5571619840647105e-5
248.7	5.5395345711968175e-5
248.8	5.522041432565344e-5
248.9	5.5046817014939665e-5
249.0	5.4874545189711244e-5
249.1	5.470359033587641e-5
249.2	5.4533944014749964e-5
249.3	5.4365597862441695e-5
249.4	5.4198543589250515e-5
249.5	5.403277297906469e-5
249.6	5.386827788876805e-5
249.7	5.3705050247651175e-5
249.8	5.35430820568293e-5
249.9	5.33823653886647e-5
250.0	5.322289238619559e-5
250.1	5.306465526257037e-5
250.2	5.290764630048668e-5
250.3	5.27518578516365e-5
250.4	5.259728233615688e-5
250.5	5.2443912242085175e-5
250.6	5.229174012482024e-5
250.7	5.2140758606588536e-5
250.8	5.199096037591557e-5
250.9	5.18423381871025e-5
251.0	5.1694884859707625e-5
251.1	5.154859327803312e-5
251.2	5.140345639061683e-5
251.3	5.125946720972879e-5
251.4	5.1116618810872996e-5
251.5	5.097490433229363e-5
251.6	5.083431697448665e-5
251.7	5.069484999971578e-5
251.8	5.0556496731533166e-5
251.9	5.0419250554305276e-5
252.0	5.028310491274276e-5
252.1	5.014805331143566e-5
252.2	5.0014089314392775e-5
252.3	4.988120654458541e-5
252.4	4.9749398683496204e-5
252.5	4.9618659470671897e-5
252.6	4.9488982703281004e-5
252.7	4.936036223567533e-5
252.8	4.9232791978956136e-5
252.9	4.910626590054494e-5
253.0	4.898077802375798e-5
253.1	4.8856322427385275e-5
253.2	4.873289324527399e-5
253.3	4.861048466591563e-5
253.4	4.848909093203779e-5
253.5	4.8368706340199575e-5
253.6	4.8249325240391346e-5
253.7	4.813094203563863e-5
253.8	4.8013551181609546e-5
253.9	4.7897147186226795e-5
254.0	4.7781724609283094e-5
254.1	4.7667278062060745e-5
254.2	4.755380220695523e-5
254.3	4.744129175710206e-5
254.4	4.732974147600818e-5
254.5	4.721914617718636e-5
254.6	4.710950072379427e-5
254.7	4.700080002827621e-5
254.8	4.689303905200937e-5
254.9	4.678621280495316e-5
255.0	4.668031634530276e-5
255.1	4.6575344779145454e-5
255.2	4.647129326012132e-5
255.3	4.6368156989086824e-5
255.4	4.626593121378236e-5
255.5	4.6164611228503074e-5
255.6	4.606419237377309e-5
255.7	4.5964670036023114e-5
255.8	4.586603964727185e-5
255.9	4.576829668481011e-5
256.0	4.56714366708886e-5
256.1	4.5575455172409214e-5
256.2	4.5480347800619385e-5
256.3	4.53861102108094e-5
256.4	4.529273810201363e-5
256.5	4.520022721671446e-5
256.6	4.51085733405494e-5
256.7	4.501777230202164e-5
256.8	4.49278199722135e-5
256.9	4.483871226450294e-5
257.0	4.475044513428352e-5
257.1	4.466301457868694e-5
257.2	4.457641663630893e-5
257.3	4.4490647386937965e-5
257.4	4.4405702951287266e-5
257.5	4.432157949072931e-5
257.6	4.423827320703365e-5
257.7	4.4155780342107494e-5
257.8	4.407409717773927e-5
257.9	4.399322003534495e-5
258.0	4.391314527571731e-5
258.1	4.3833869298777986e-5
258.2	4.3755388543332474e-5
258.3	4.367769948682769e-5
258.4	4.360079864511245e-5
258.5	4.352468257220063e-5
258.6	4.344934786003715e-5
258.7	4.337479113826666e-5
258.8	4.33010090740048e-5
258.9	4.322799837161211e-5
259.0	4.315575577247087e-5
259.1	4.308427805476433e-5
259.2	4.301356203325851e-5
259.3	4.2943604559086846e-5
259.4	4.287440251953715e-5
259.5	4.280595283784134e-5
259.6	4.273825247296749e-5
259.7	4.267129841941473e-5
259.8	4.260508770701025e-5
259.9	4.253961740070918e-5
260.0	4.247488460039672e-5
260.1	4.241088644069257e-5
260.2	4.2347620090758356e-5
260.3	4.228508275410689e-5
260.4	4.222327166841421e-5
260.5	4.216218410533362e-5
260.6	4.210181737031275e-5
260.7	4.2042168802412384e-5
260.8	4.1983235774127816e-5
260.9	4.192501569121257e-5
261.0	4.186750599250452e-5
261.1	4.1810704149754246e-5
261.2	4.175460766745549e-5
261.3	4.169921408267822e-5
261.4	4.1644520964903706e-5
261.5	4.159052591586185e-5
261.6	4.1537226569371106e-5
261.7	4.148462059117982e-5
261.8	4.143270567881085e-5
261.9	4.1381479561407447e-5
262.0	4.1330939999581705e-5
262.1	4.128108478526534e-5
262.2	4.123191174156227e-5
262.3	4.1183418722603555e-5
262.4	4.1135603613404395e-5
262.5	4.108846432972341e-5
262.6	4.1041998817923534e-5
262.7	4.0996205054835726e-5
262.8	4.095108104762415e-5
262.9	4.090662483365375e-5
263.0	4.086283448035976e-5
263.1	4.081970808511937e-5
263.2	4.0777243775125296e-5
263.3	4.073543970726141e-5
263.4	4.069429406798048e-5
263.5	4.065380507318393e-5
263.6	4.061397096810326e-5
263.7	4.05747900271841e-5
263.8	4.053626055397146e-5
263.9	4.0498380880997705e-5
264.0	4.04611493696719e-5
264.1	4.042456441017136e-5
264.2	4.0388624421335276e-5
264.3	4.035332785055989e-5
264.4	4.031867317369597e-5
264.5	4.028465889494801e-5
264.6	4.025128354677531e-5
264.7	4.0218545689795203e-5
264.8	4.018644391268768e-5
264.9	4.015497683210247e-5
265.0	4.012414309256761e-5
265.1	4.009394136639999e-5
265.2	4.006437035361783e-5
265.3	4.003542878185487e-5
265.4	4.000711540627648e-5
265.5	3.9979429009497636e-5
265.6	3.9952368401502677e-5
265.7	3.9925932419567e-5
265.8	3.990011992818028e-5
265.9	3.9874929818971836e-5
266.0	3.9850361010637664e-5
266.1	3.982641244886922e-5
266.2	3.980308310628402e-5
266.3	3.978037198235811e-5
266.4	3.97582781033603e-5
266.5	3.9736800522288026e-5
266.6	3.971593831880514e-5
266.7	3.9695690599181437e-5
266.8	3.967605649623377e-5
266.9	3.9657035169269417e-5
267.0	3.963862580403048e-5
267.1	3.962082761264058e-5
267.2	3.960363983355304e-5
267.3	3.9587061731501156e-5
267.4	3.957109259744948e-5
267.5	3.955573174854764e-5
267.6	3.95409785280853e-5
267.7	3.95268323054493e-5
267.8	3.951329247608204e-5
267.9	3.9500358461441985e-5
268.0	3.948802970896569e-5
268.1	3.947630569203149e-5
268.2	3.946518590992503e-5
268.3	3.9454669887806507e-5
268.4	3.944475717667936e-5
268.5	3.943544735336095e-5
268.6	3.942674002045485e-5
268.7	3.9418634806324715e-5
268.8	3.941113136507001e-5
268.9	3.9404229376503344e-5
269.0	3.939792854612932e-5
269.1	3.939222860512551e-5
269.2	3.938712931032458e-5
269.3	3.938263044419861e-5
269.4	3.9378731814844626e-5
269.5	3.9375433255972184e-5
269.6	3.937273462689237e-5
269.7	3.9370635812508665e-5
269.8	3.9369136723309346e-5
269.9	3.9368237295361725e-5
270.0	3.936793749030772e-5
270.1	3.9368237295361725e-5
270.2	3.9369136723309346e-5
270.3	3.9370635812508665e-5
270.4	3.937273462689237e-5
270.5	3.9375433255972184e-5
270.6	3.9378731814844626e-5
270.7	3.938263044419861e-5
270.8	3.938712931032458e-5
270.9	3.939222860512551e-5
271.0	3.939792854612932e-5
271.1	3.9404229376503344e-5
271.2	3.941113136507001e-5
271.3	3.9418634806324715e-5
271.4	3.942674002045485e-5
271.5	3.943544735336095e-5
271.6	3.944475717667936e-5
271.7	3.9454669887806507e-5
271.8	3.946518590992503e-5
271.9	3.947630569203149e-5
272.0	3.948802970896569e-5
272.1	3.9500358461441985e-5
272.2	3.951329247608204e-5
272.3	3.95268323054493e-5
272.4	3.95409785280853e-5
272.5	3.955573174854764e-5
272.6	3.957109259744948e-5
272.7	3.9587061731501156e-5
272.8	3.960363983355304e-5
272.9	3.962082761264058e-5
273.0	3.963862580403048e-5
273.1	3.9657035169269417e-5
273.2	3.967605649623377e-5
273.3	3.9695690599181437e-5
273.4	3.971593831880514e-5
273.5	3.9736800522288026e-5
273.6	3.97582781033603e-5
273.7	3.978037198235811e-5
273.8	3.980308310628402e-5
273.9	3.982641244886922e-5
274.0	3.9850361010637664e-5
274.1	3.9874929818971836e-5
274.2	3.990011992818028e-5
274.3	3.9925932419567e-5
274.4	3.9952368401502677e-5
274.5	3.9979429009497636e-5
274.6	4.000711540627648e-5
274.7	4.003542878185487e-5
274.8	4.006437035361783e-5
274.9	4.009394136639999e-5
275.0	4.012414309256761e-5
275.1	4.0154976832102425e-5
275.2	4.018644391268764e-5
275.3	4.021854568979516e-5
275.4	4.025128354677531e-5
275.5	4.028465889494801e-5
275.6	4.031867317369597e-5
275.7	4.035332785055989e-5
275.8	4.0388624421335276e-5
275.9	4.042456441017136e-5
276.0	4.04611493696719e-5
276.1	4.0498380880997705e-5
276.2	4.053626055397146e-5
276.3	4.0574790027184075e-5
276.4	4.061397096810326e-5
276.5	4.065380507318393e-5
276.6	4.069429406798048e-5
276.7	4.073543970726141e-5
276.8	4.0777243775125296e-5
276.9	4.081970808511937e-5
277.0	4.086283448035976e-5
277.1	4.090662483365375e-5
277.2	4.095108104762412e-5
277.3	4.0996205054835726e-5
277.4	4.1041998817923534e-5
277.5	4.108846432972337e-5
277.6	4.1135603613404395e-5
277.7	4.1183418722603555e-5
277.8	4.123191174156227e-5
277.9	4.128108478526534e-5
278.0	4.1330939999581705e-5
278.1	4.1381479561407447e-5
278.2	4.143270567881085e-5
278.3	4.148462059117982e-5
278.4	4.1537226569371106e-5
278.5	4.159052591586185e-5
278.6	4.1644520964903706e-5
278.7	4.169921408267822e-5
278.8	4.175460766745549e-5
278.9	4.1810704149754246e-5
279.0	4.186750599250448e-5
279.1	4.1925015691212526e-5
279.2	4.1983235774127775e-5
279.3	4.2042168802412384e-5
279.4	4.210181737031275e-5
279.5	4.216218410533362e-5
279.6	4.222327166841421e-5
279.7	4.228508275410689e-5
279.8	4.2347620090758356e-5
279.9	4.241088644069253e-5
280.0	4.247488460039668e-5
280.1	4.253961740070918e-5
280.2	4.260508770701025e-5
280.3	4.267129841941473e-5
280.4	4.273825247296749e-5
280.5	4.280595283784131e-5
280.6	4.287440251953715e-5
280.7	4.2943604559086846e-5
280.8	4.301356203325851e-5
280.9	4.3084278054764295e-5
281.0	4.315575577247083e-5
281.1	4.322799837161208e-5
281.2	4.33010090740048e-5
281.3	4.337479113826666e-5
281.4	4.344934786003715e-5
281.5	4.352468257220059e-5
281.6	4.360079864511241e-5
281.7	4.367769948682769e-5
281.8	4.3755388543332474e-5
281.9	4.3833869298777986e-5
282.0	4.391314527571731e-5
282.1	4.399322003534495e-5
282.2	4.407409717773927e-5
282.3	4.4155780342107494e-5
282.4	4.423827320703365e-5
282.5	4.432157949072931e-5
282.6	4.440570295128721e-5
282.7	4.4490647386937965e-5
282.8	4.457641663630893e-5
282.9	4.46630145786869e-5
283.0	4.475044513428352e-5
283.1	4.483871226450294e-5
283.2	4.49278199722135e-5
283.3	4.501777230202164e-5
283.4	4.510857334054937e-5
283.5	4.520022721671442e-5
283.6	4.529273810201363e-5
283.7	4.538611021080935e-5
283.8	4.5480347800619344e-5
283.9	4.5575455172409214e-5
284.0	4.56714366708886e-5
284.1	4.576829668481011e-5
284.2	4.586603964727185e-5
284.3	4.596467003602307e-5
284.4	4.6064192373773044e-5
284.5	4.616461122850303e-5
284.6	4.626593121378232e-5
284.7	4.6368156989086784e-5
284.8	4.647129326012128e-5
284.9	4.6575344779145454e-5
285.0	4.6680316345302716e-5
285.1	4.678621280495312e-5
285.2	4.689303905200933e-5
285.3	4.700080002827617e-5
285.4	4.710950072379427e-5
285.5	4.721914617718636e-5
285.6	4.7329741476008136e-5
285.7	4.744129175710206e-5
285.8	4.755380220695519e-5
285.9	4.7667278062060745e-5
286.0	4.7781724609283094e-5
286.1	4.7897147186226795e-5
286.2	4.8013551181609546e-5
286.3	4.813094203563863e-5
286.4	4.8249325240391346e-5
286.5	4.8368706340199534e-5
286.6	4.848909093203779e-5
286.7	4.861048466591563e-5
286.8	4.873289324527399e-5
286.9	4.8856322427385275e-5
287.0	4.898077802375798e-5
287.1	4.910626590054494e-5
287.2	4.9232791978956136e-5
287.3	4.936036223567533e-5
287.4	4.9488982703281004e-5
287.5	4.9618659470671897e-5
287.6	4.9749398683496164e-5
287.7	4.988120654458541e-5
287.8	5.0014089314392734e-5
287.9	5.014805331143566e-5
288.0	5.028310491274272e-5
288.1	5.041925055430522e-5
288.2	5.0556496731533166e-5
288.3	5.069484999971574e-5
288.4	5.0834316974486604e-5
288.5	5.097490433229363e-5
288.6	5.111661881087294e-5
288.7	5.125946720972879e-5
288.8	5.140345639061678e-5
288.9	5.154859327803312e-5
289.0	5.1694884859707584e-5
289.1	5.18423381871025e-5
289.2	5.199096037591552e-5
289.3	5.2140758606588536e-5
289.4	5.22917401248202e-5
289.5	5.2443912242085175e-5
289.6	5.259728233615684e-5
289.7	5.27518578516365e-5
289.8	5.290764630048663e-5
289.9	5.306465526257037e-5
290.0	5.322289238619559e-5
290.1	5.33823653886647e-5
290.2	5.354308205682926e-5
290.3	5.3705050247651175e-5
290.4	5.3868277888768e-5
290.5	5.403277297906469e-5
290.6	5.4198543589250474e-5
290.7	5.4365597862441695e-5
290.8	5.4533944014749964e-5
290.9	5.470359033587641e-5
291.0	5.48745451897112e-5
291.1	5.5046817014939665e-5
291.2	5.522041432565344e-5
291.3	5.5395345711968175e-5
291.4	5.557161984064706e-5
291.5	5.574924545573013e-5
291.6	5.5928231379170114e-5
291.7	5.610858651147419e-5
291.8	5.629031983235165e-5
291.9	5.647344040136869e-5
292.0	5.6657957358608686e-5
292.1	5.684387992533925e-5
292.2	5.703121740468553e-5
292.3	5.721997918231035e-5
292.4	5.741017472710042e-5
292.5	5.760181359185986e-5
292.6	5.779490541400914e-5
292.7	5.798945991629259e-5
292.8	5.8185486907491254e-5
292.9	5.838299628314281e-5
293.0	5.858199802626933e-5
293.1	5.878250220811067e-5
293.2	5.8984518988866426e-5
293.3	5.9188058618443395e-5
293.4	5.93931314372118e-5
293.5	5.959974787676733e-5
293.6	5.9807918460701846e-5
293.7	6.0017653805380364e-5
293.8	6.022896462072623e-5
293.9	6.044186171101331e-5
294.0	6.065635597566622e-5
294.1	6.087245841006785e-5
294.2	6.109018010637495e-5
294.3	6.130953225434118e-5
294.4	6.153052614214828e-5
294.5	6.17531731572453e-5
294.6	6.197748478719551e-5
294.7	6.220347262053157e-5
294.8	6.24311483476191e-5
294.9	6.266052376152811e-5
295.0	6.28916107589132e-5
295.1	6.312442134090136e-5
295.2	6.335896761398956e-5
295.3	6.359526179094972e-5
295.4	6.383331619174296e-5
295.5	6.407314324444207e-5
295.6	6.431475548616368e-5
295.7	6.455816556400802e-5
295.8	6.480338623600903e-5
295.9	6.505043037209225e-5
296.0	6.529931095504305e-5
296.1	6.55500410814832e-5
296.2	6.580263396285697e-5
296.3	6.605710292642705e-5
296.4	6.631346141627921e-5
296.5	6.657172299433711e-5
296.6	6.683190134138694e-5
296.7	6.709401025811065e-5
296.8	6.735806366613073e-5
296.9	6.762407560906377e-5
297.0	6.78920602535841e-5
297.1	6.8162031890498e-5
297.2	6.843400493582793e-5
297.3	6.870799393190693e-5
297.4	6.898401354848406e-5
297.5	6.926207858383909e-5
297.6	6.954220396590902e-5
297.7	6.982440475342492e-5
297.8	7.010869613705947e-5
297.9	7.039509344058548e-5
298.0	7.068361212204525e-5
298.1	7.097426777493142e-5
298.2	7.126707612937859e-5
298.3	7.156205305336699e-5
298.4	7.185921455393634e-5
298.5	7.215857677841269e-5
298.6	7.24601560156461e-5
298.7	7.276396869725996e-5
298.8	7.307003139891281e-5
298.9	7.337836084157128e-5
299.0	7.368897389279612e-5
299.1	7.400188756803992e-5
299.2	7.431711903195634e-5
299.3	7.463468559972375e-5
299.4	7.495460473837986e-5
299.5	7.527689406816914e-5
299.6	7.560157136390375e-5
299.7	7.592865455633675e-5
299.8	7.625816173354885e-5
299.9	7.65901111423479e-5
300.0	7.692452118968144e-5
300.1	7.726141044406389e-5
300.2	7.760079763701591e-5
300.3	7.794270166451796e-5
300.4	7.828714158847765e-5
300.5	7.863413663821121e-5
300.6	7.898370621193858e-5
300.7	7.933586987829328e-5
300.8	7.969064737784539e-5
300.9	8.004805862464105e-5
301.0	8.040812370775448e-5
301.1	8.077086289285611e-5
301.2	8.113629662379454e-5
301.3	8.150444552419456e-5
301.4	8.187533039906957e-5
301.5	8.224897223644965e-5
301.6	8.262539220902436e-5
301.7	8.300461167580298e-5
301.8	8.338665218378807e-5
301.9	8.377153546966666e-5
302.0	8.41592834615167e-5
302.1	8.454991828052987e-5
302.2	8.494346224275098e-5
302.3	8.533993786083313e-5
302.4	8.573936784581086e-5
302.5	8.614177510888794e-5
302.6	8.654718276324475e-5
302.7	8.695561412586111e-5
302.8	8.736709271935638e-5
302.9	8.778164227384753e-5
303.0	8.819928672882508e-5
303.1	8.862005023504613e-5
303.2	8.904395715644562e-5
303.3	8.947103207206547e-5
303.4	8.990129977800313e-5
303.5	9.033478528937706e-5
303.6	9.07715138423116e-5
303.7	9.121151089594053e-5
303.8	9.165480213443028e-5
303.9	9.210141346902083e-5
304.0	9.25513710400876e-5
304.1	9.300470121922115e-5
304.2	9.346143061132879e-5
304.3	9.392158605675423e-5
304.4	9.438519463341782e-5
304.5	9.485228365897747e-5
304.6	9.532288069300983e-5
304.7	9.579701353921195e-5
304.8	9.627471024762451e-5
304.9	9.675599911687413e-5
305.0	9.724090869644011e-5
305.1	9.77294677889401e-5
305.2	9.822170545243831e-5
305.3	9.871765100277528e-5
305.4	9.921733401592037e-5
305.5	9.972078433034584e-5
305.6	0.00010022803204942421
305.7	0.00010073910754384653
305.8	0.00010125404145406657
305.9	0.0001017728646927656
306.0	0.00010229560844734125
306.1	0.00010282230418242007
306.2	0.00010335298364239452
306.3	0.00010388767885398246
306.4	0.00010442642212881243
306.5	0.00010496924606603288
306.6	0.00010551618355494462
306.7	0.0001060672677776616
306.8	0.0001066225322117936
306.9	0.00010718201063315576
307.0	0.0001077457371185036
307.1	0.00010831374604829418
307.2	0.00010888607210947268
307.3	0.00010946275029828658
307.4	0.00011004381592312432
307.5	0.00011062930460738406
307.6	0.00011121925229236627
307.7	0.00011181369524019616
307.8	0.00011241267003677214
307.9	0.00011301621359474323
308.0	0.00011362436315651435
308.1	0.00011423715629727968
308.2	0.00011485463092808453
308.3	0.00011547682529891823
308.4	0.00011610377800183307
308.5	0.00011673552797409538
308.6	0.0001173721145013649
308.7	0.00011801357722090517
308.8	0.00011865995612482356
308.9	0.00011931129156334252
309.0	0.00011996762424810057
309.1	0.00012062899525548725
309.2	0.00012129544603000606
309.3	0.00012196701838767217
309.4	0.0001226437545194399
309.5	0.00012332569699466462
309.6	0.0001240128887645962
309.7	0.00012470537316590586
309.8	0.0001254031939242449
309.9	0.00012610639515784114
310.0	0.00012681502138112412
310.1	0.00012752911750838833
310.2	0.00012824872885748952
310.3	0.00012897390115357572
310.4	0.00012970468053285467
310.5	0.00013044111354639597
310.6	0.000131183247163968
310.7	0.00013193112877791474
310.8	0.00013268480620706494
310.9	0.00013344432770068108
311.0	0.00013420974194244383
311.1	0.00013498109805447554
311.2	0.0001357584456014009
311.3	0.00013654183459444602
311.4	0.0001373313154955765
311.5	0.00013812693922167293
311.6	0.00013892875714874992
311.7	0.0001397368211162096
311.8	0.00014055118343113916
311.9	0.00014137189687264722
312.0	0.00014219901469624094
312.1	0.00014303259063824577
312.2	0.00014387267892026592
312.3	0.00014471933425368524
312.4	0.0001455726118442148
312.5	0.00014643256739647938
312.6	0.00014729925711864816
312.7	0.00014817273772711043
312.8	0.00014905306645119352
312.9	0.00014994030103792648
313.0	0.00015083449975684813
313.1	0.00015173572140485898
313.2	0.00015264402531112243
313.3	0.00015355947134200877
313.4	0.00015448211990608634
313.5	0.0001554120319591609
313.6	0.00015634926900936135
313.7	0.00015729389312227346
313.8	0.0001582459669261226
313.9	0.00015920555361700284
314.0	0.0001601727169641593
314.1	0.00016114752131531662
314.2	0.00016213003160205894
314.3	0.00016312031334525957
314.4	0.0001641184326605636
314.5	0.0001651244562639195
314.6	0.000166138451477165
314.7	0.00016716048623366227
314.8	0.00016819062908399093
314.9	0.0001692289492016898
315.0	0.00017027551638905454
315.1	0.00017133040108299
315.2	0.0001723936743609162
315.3	0.00017346540794673125
315.4	0.000174545674216829
315.5	0.00017563454620617426
315.6	0.00017673209761443173
315.7	0.00017783840281215837
315.8	0.00017895353684704813
315.9	0.00018007757545023787
316.0	0.0001812105950426716
316.1	0.00018235267274152413
316.2	0.00018350388636668652
316.3	0.0001846643144473101
316.4	0.0001858340362284108
316.5	0.00018701313167754068
316.6	0.00018820168149151552
316.7	0.0001893997671032088
316.8	0.0001906074706884079
316.9	0.00019182487517273574
317.0	0.00019305206423863504
317.1	0.00019428912233242067
317.2	0.00019553613467139294
317.3	0.00019679318725102465
317.4	0.00019806036685220832
317.5	0.00019933776104857472
317.6	0.00020062545821387853
317.7	0.00020192354752945348
317.8	0.00020323211899173633
317.9	0.00020455126341986196
318.0	0.00020588107246332632
318.1	0.00020722163860972662
318.2	0.00020857305519256765
318.3	0.00020993541639914332
318.4	0.00021130881727849244
318.5	0.00021269335374942655
318.6	0.00021408912260863344
318.7	0.00021549622153885776
318.8	0.00021691474911715157
318.9	0.0002183448048232113
319.0	0.00021978648904778366
319.1	0.0002212399031011531
319.2	0.0002227051492217087
319.3	0.0002241823305845885
319.4	0.00022567155131040593
319.5	0.0002271729164740573
319.6	0.0002286865321136069
319.7	0.00023021250523926211
319.8	0.00023175094384242446
319.9	0.0002333019569048287
320.0	0.00023486565440776404
320.1	0.00023644214734138325
320.2	0.0002380315477140955
320.3	0.00023963396856204846
320.4	0.00024124952395869657
320.5	0.0002428783290244552
320.6	0.0002445204999364525
320.7	0.0002461761539383615
320.8	0.00024784540935032914
320.9	0.0002495283855789943
321.0	0.00025122520312759953
321.1	0.000252935983606196
321.2	0.0002546608497419427
321.3	0.0002563999253894966
321.4	0.0002581533355415079
321.5	0.00025992120633920227
321.6	0.0002617036650830654
321.7	0.000263500840243625
321.8	0.00026531286147233175
321.9	0.00026713985961254136
322.0	0.00026898196671059656
322.1	0.00027083931602700793
322.2	0.00027271204204774705
322.3	0.0002746002804956318
322.4	0.00027650416834182313
322.5	0.00027842384381742595
322.6	0.00028035944642519476
322.7	0.00028231111695134915
322.8	0.0002842789974774961
322.9	0.0002862632313926583
323.0	0.00028826396340542214
323.1	0.00029028133955618605
323.2	0.0002923155072295263
323.3	0.00029436661516667574
323.4	0.0002964348134781158
323.5	0.00029852025365628324
323.6	0.00030062308858839413
323.7	0.0003027434725693806
323.8	0.00030488156131495476
323.9	0.0003070375119747815
324.0	0.00030921148314577745
324.1	0.00031140363488552976
324.2	0.00031361412872583553
324.3	0.00031584312768636686
324.4	0.0003180907962884585
324.5	0.0003203573005690222
324.6	0.0003226428080945827
324.7	0.0003249474879754517
324.8	0.00032727151088001957
324.9	0.0003296150490491819
325.0	0.00033197827631089585
325.1	0.0003343613680948696
325.2	0.000336764501447383
325.3	0.00033918785504624503
325.4	0.0003416316092158801
325.5	0.0003440959459425623
325.6	0.0003465810488897763
325.7	0.0003490871034137223
325.8	0.0003516142965789609
325.9	0.00035416281717419733
326.0	0.00035673285572820885
326.1	0.0003593246045259188
326.2	0.00036193825762460564
326.3	0.00036457401087027343
326.4	0.00036723206191415614
326.5	0.00036991261022937605
326.6	0.00037261585712775177
326.7	0.00037534200577675594
326.8	0.0003780912612166269
326.9	0.0003808638303776331
327.0	0.00038365992209748757
327.1	0.0003864797471389303
327.2	0.0003893235182074564
327.3	0.00039219144996920834
327.4	0.0003950837590690258
327.5	0.0003980006641486609
327.6	0.000400942385865152
327.7	0.00040390914690936416
327.8	0.0004069011720246892
327.9	0.00040991868802592557
328.0	0.00041296192381831264
328.1	0.00041603111041674153
328.2	0.0004191264809651343
328.3	0.0004222482707559989
328.4	0.0004253967172501534
328.5	0.0004285720600966306
328.6	0.00043177454115274886
328.7	0.00043500440450438004
328.8	0.0004382618964863762
328.9	0.00044154726570319114
329.0	0.000444860763049678
329.1	0.0004482026417320731
329.2	0.00045157315728916464
329.3	0.0004549725676136489
329.4	0.0004584011329736767
329.5	0.00046185911603458
329.6	0.0004653467818808088
329.7	0.00046886439803804365
329.8	0.00047241223449550994
329.9	0.00047599056372848883
330.0	0.0004795996607210246
330.1	0.0004832398029888321
330.2	0.000486911270602406
330.3	0.0004906143462103255
330.4	0.0004943493150627789
330.5	0.000498116465035278
330.6	0.0005019160866525881
330.7	0.0005057484731128655
330.8	0.0005096139203120047
330.9	0.0005135127268682013
331.0	0.0005174451941467267
331.1	0.0005214116262849127
331.2	0.00052541233021737
331.3	0.0005294476157014095
331.4	0.0005335177953426918
331.5	0.0005376231846210988
331.6	0.0005417641019168297
331.7	0.0005459408685367225
331.8	0.0005501538087408072
331.9	0.0005544032497690758
332.0	0.0005586895218685074
332.1	0.0005630129583203042
332.2	0.0005673738954673731
332.3	0.0005717726727420439
332.4	0.0005762096326940236
332.5	0.0005806851210185939
332.6	0.0005851994865850525
332.7	0.0005897530814653861
332.8	0.0005943462609632165
332.9	0.000598979383642966
333.0	0.0006036528113592904
333.1	0.0006083669092867578
333.2	0.0006131220459497823
333.3	0.0006179185932528141
333.4	0.000622756926510787
333.5	0.0006276374244798273
333.6	0.0006325604693882141
333.7	0.0006375264469676256
333.8	0.0006425357464846274
333.9	0.0006475887607724423
334.0	0.0006526858862629835
334.1	0.0006578275230191644
334.2	0.0006630140747674778
334.3	0.0006682459489308546
334.4	0.0006735235566617911
334.5	0.0006788473128757748
334.6	0.0006842176362849736
334.7	0.0006896349494322173
334.8	0.0006950996787252644
334.9	0.000700612254471357
335.0	0.000706173110912065
335.1	0.0007117826862584289
335.2	0.0007174414227263771
335.3	0.0007231497665724753
335.4	0.0007289081681299414
335.5	0.0007347170818449777
335.6	0.000740576966313403
335.7	0.0007464882843175913
335.8	0.0007524515028637168
335.9	0.000758467093219312
336.0	0.0007645355309511242
336.1	0.0007706572959633147
336.2	0.000776832872535947
336.3	0.0007830627493638041
336.4	0.0007893474195955316
336.5	0.0007956873808730963
336.6	0.000802083135371575
336.7	0.0008085351898392754
336.8	0.0008150440556381665
336.9	0.0008216102487846788
337.0	0.000828234289990805
337.1	0.0008349167047055548
337.2	0.0008416580231567441
337.3	0.0008484587803931306
337.4	0.0008553195163268889
337.5	0.0008622407757764402
337.6	0.0008692231085096096
337.7	0.0008762670692871743
337.8	0.0008833732179067265
337.9	0.0008905421192469151
338.0	0.0008977743433120368
338.1	0.0009050704652769953
338.2	0.0009124310655326174
338.3	0.0009198567297313409
338.4	0.0009273480488332726
338.5	0.0009349056191525981
338.6	0.0009425300424044024
338.7	0.0009502219257518339
338.8	0.0009579818818536585
338.9	0.0009658105289121971
339.0	0.0009737084907216437
339.1	0.0009816763967167702
339.2	0.0009897148820220266
339.3	0.000997824587501007
339.4	0.001006006159806355
339.5	0.0010142602514300238
339.6	0.0010225875207539542
339.7	0.0010309886321011503
339.8	0.0010394642557871613
339.9	0.0010480150681719687
340.0	0.0010566417517122871
340.1	0.001065344995014257
340.2	0.001074125492886592
340.3	0.0010829839463941057
340.4	0.0010919210629116742
340.5	0.0011009375561786207
340.6	0.001110034146353524
340.7	0.0011192115600694556
340.8	0.0011284705304896508
340.9	0.001137811797363591
341.0	0.0011472361070835678
341.1	0.0011567442127416395
341.2	0.0011663368741870522
341.3	0.0011760148580840985
341.4	0.0011857789379704274
341.5	0.0011956298943157982
341.6	0.0012055685145812949
341.7	0.0012155955932789699
341.8	0.0012257119320319939
341.9	0.0012359183396352172
342.0	0.0012462156321162217
342.1	0.0012566046327968257
342.2	0.001267086172355068
342.3	0.001277661088887654
342.4	0.0012883302279728815
342.5	0.0012990944427340443
342.6	0.0013099545939032938
342.7	0.0013209115498860325
342.8	0.0013319661868257384
342.9	0.0013431193886693084
343.0	0.0013543720472328827
343.1	0.0013657250622681645
343.2	0.0013771793415292342
343.3	0.0013887358008398717
343.4	0.0014003953641613478
343.5	0.0014121589636607798
343.6	0.0014240275397799363
343.7	0.0014360020413045809
343.8	0.0014480834254343223
343.9	0.0014602726578529818
344.0	0.001472570712799477
344.1	0.0014849785731392334
344.2	0.0014974972304360905
344.3	0.0015101276850247956
344.4	0.0015228709460839642
344.5	0.001535728031709605
344.6	0.0015486999689891734
344.7	0.0015617877940761631
344.8	0.0015749925522652373
344.9	0.0015883152980679122
345.0	0.0016017570952887486
345.1	0.0016153190171021676
345.2	0.0016290021461297399
345.3	0.0016428075745180733
345.4	0.0016567364040172472
345.5	0.0016707897460598012
345.6	0.0016849687218402985
345.7	0.001699274462395448
345.8	0.0017137081086847695
345.9	0.0017282708116718984
346.0	0.001742963732406389
346.1	0.0017577880421061336
346.2	0.0017727449222403528
346.3	0.0017878355646131668
346.4	0.0018030611714477504
346.5	0.0018184229554710858
346.6	0.001833922139999263
346.7	0.0018495599590234511
346.8	0.00186533765729639
346.9	0.0018812564904195142
347.0	0.001897317724930672
347.1	0.0019135226383924467
347.2	0.0019298725194810836
347.3	0.0019463686680760263
347.4	0.0019630123953500705
347.5	0.001979805023860088
347.6	0.001996747887638455
347.7	0.0020138423322850116
347.8	0.0020310897150596853
347.9	0.002048491404975727
348.0	0.0020660487828935772
348.1	0.0020837632416153594
348.2	0.0021016361859800105
348.3	0.0021196690329590056
348.4	0.0021378632117527996
348.5	0.002156220163887829
348.6	0.002174741343314188
348.7	0.002193428216503945
348.8	0.0022122822625501035
348.9	0.0022313049732662097
349.0	0.002250497853286623
349.1	0.002269862420167382
349.2	0.0022894002044878347
349.3	0.0023091127499528176
349.4	0.002329001613495548
349.5	0.0023490683653811695
349.6	0.002369314589310953
349.7	0.002389741882527171
349.8	0.0024103518559186517
349.9	0.002431146134126942
350.0	0.002452126355653252
350.1	0.0024732941729659727
350.2	0.002494651252608915
350.3	0.0025161992753102236
350.4	0.0025379399360919612
350.5	0.0025598749443803883
350.6	0.0025820060241169224
350.7	0.0026043349138697405
350.8	0.0026268633669461767
350.9	0.00264959315150569
351.0	0.0026725260506735918
351.1	0.002695663862655447
351.2	0.00271900840085217
351.3	0.0027425614939758213
351.4	0.002766324986166099
351.5	0.002790300737107543
351.6	0.0028144906221473764
351.7	0.002838896532414177
351.8	0.002863520374937129
351.9	0.002888364072766036
352.0	0.0029134295650920365
352.1	0.002938718807369026
352.2	0.0029642337714357835
352.3	0.0029899764456388267
352.4	0.003015948834955914
352.5	0.0030421529611203875
352.6	0.003068590862746106
352.7	0.0030952645954531502
352.8	0.0031221762319942367
352.9	0.003149327862381853
353.0	0.0031767215940161006
353.1	0.0032043595518132816
353.2	0.0032322438783351313
353.3	0.003260376733918911
353.4	0.0032887602968080863
353.5	0.0033173967632837927
353.6	0.0033462883477970145
353.7	0.003375437283101485
353.8	0.003404845820387315
353.9	0.003434516229415351
354.0	0.0034644507986521973
354.1	0.003494651835406101
354.2	0.003525121665963423
354.3	0.003555862635725898
354.4	0.003586877109348618
354.5	0.0036181674708787334
354.6	0.0036497361238948833
354.7	0.003681585491647369
354.8	0.003713718017198968
354.9	0.0037461361635666413
355.0	0.0037788424138638
355.1	0.003811839271443383
355.2	0.003845129260041635
355.3	0.0038787149239226182
355.4	0.0039125988280234395
355.5	0.003946783558100227
355.6	0.003981271720874734
355.7	0.004016065944181841
355.8	0.0040511688771176085
355.9	0.0040865831901881295
356.0	0.004122311575459093
356.1	0.004158356746706054
356.2	0.004194721439565432
356.3	0.004231408411686216
356.4	0.0042684204428824046
356.5	0.004305760335286069
356.6	0.004343430913501309
356.7	0.0043814350247587345
356.8	0.004419775539070747
356.9	0.004458455349387511
357.0	0.004497477371753627
357.1	0.004536844545465504
357.2	0.004576559833229465
357.3	0.004616626221320427
357.4	0.004657046719741507
357.5	0.004697824362384093
357.6	0.004738962207188725
357.7	0.004780463336306637
357.8	0.00482233085626198
357.9	0.004864567898114746
358.0	0.004907177617624366
358.1	0.004950163195413907
358.2	0.004993527837135132
358.3	0.0050372747736340375
358.4	0.005081407261117152
358.5	0.005125928581318481
358.6	0.005170842041667118
358.7	0.0052161509754555
358.8	0.00526185874200836
358.9	0.0053079687268521815
359.0	0.005354484341885574
359.1	0.005401409025550008
359.2	0.0054487462430013464
359.3	0.00549649948628196
359.4	0.005544672274493476
359.5	0.005593268153970161
359.6	0.005642290698452928
359.7	0.005691743509263857
359.8	0.005741630215481549
359.9	0.005791954474116857
360.0	0.005842719970289325


==> data/rho_n_squint_0.0.csv <==
0.3	168.61234334596926	-0.19237161034893271
0.4	159.6358651936822	-0.15982457484914686
0.5	151.04497562814015	-0.12924590404192743
0.6	143.28075547605212	-0.10044450913575242
0.7	136.38386432223948	-0.07325486127565635
0.8	130.27422411755938	-0.047532689966191706
0.9	124.84637448743548	-0.023151541350900563
1.0	120.00000000000001	0.0
1.1	115.64816679991728	0.022020572695997647
1.2	111.71805183196135	0.04299789364482504
1.3	108.14936579250413	0.06301029084283329
1.4	104.8922962186803	0.08212797831550353
1.5	101.90557960308251	0.10041412325278497
1.6	99.15486891599245	0.11792574449772865
1.7	96.61140673461892	0.13471447324389293
1.8	94.25096508124537	0.15082720033445382
1.9	92.0530034063838	0.166306629910452
2.0	90.0	0.18119175498741527
2.1	88.07691961056413	0.19551826787788515
2.2	86.27078761368956	0.20931891575072306
2.3	84.57034756797543	0.22262380992680036
2.4	82.96578422419591	0.2354606958953821
2.5	81.44849813647447	0.24785518987102323
2.6	80.01092116616847	0.2598309867313889
2.7	78.64636457296359	0.2714100433683866
2.8	77.34889322423915	0.2826127408695282
2.9	76.11322085905957	0.29345802835762824
3.0	74.93462242187273	0.3039635509270134
3.1	73.80886031253132	0.3141457637621862
3.2	72.73212204333551	0.3240200341111122
3.3	71.70096729525876	0.3336007327008921
3.4	70.71228275802639	0.3429013158380756
3.5	69.76324344759522	0.3519343993125781
3.6	68.8512794389567	0.360711825062681
3.7	67.97404714654294	0.3692447214379664
3.8	67.12940443989555	0.37754355776485293
3.9	66.31538900710102	0.3856181938662212
4.0	65.53019947929782	0.3934779250750349
4.1	64.77217891133311	0.4011315232032266
4.2	64.03980028028963	0.4085872739252797
4.3	63.33165371815415	0.41585301092814736
4.4	62.646435239744726	0.4229361471418504
4.5	61.98293676403127	0.42984370336972916
4.6	61.340037257662786	0.43658233454889694
4.7	60.7166948550375	0.4431583538939995
4.8	60.111939830563315	0.4495777550998624
4.9	59.52486831661479	0.4558462328036901
5.0	58.95463667571021	0.4619692014607951
5.1	58.400456448102105	0.4679518127763974
5.2	57.861589806696934	0.4737989718274939
5.3	57.33734546032465	0.47951535198577727
5.4	56.827074954130445	0.4851054087497748
5.5	56.33016932248214	0.49057339257695387
5.6	55.84605605545604	0.4959233608022505
5.7	55.374196344832804	0.5011591887187067
5.8	54.91408257972655	0.5062845798893261
5.9	54.46523606558814	0.5113030757529724
6.0	54.0272049434538	0.5162180645802303
6.1	53.5995622890253	0.5210327898318738
6.2	53.18190437352778	0.5257503579657091
6.3	52.77384907034689	0.5303737457351921
6.4	52.375034393242785	0.5349058070178637
6.5	51.98511715350855	0.5393492792098418
6.6	51.60377172481727	0.5437067892182245
6.7	51.23068890571252	0.5479808590812025
6.8	50.865574870760206	0.5521739112429558
6.9	50.50815020231953	0.556288273508191
7.0	50.15814899571913	0.5603261836991121
7.1	49.815318031358956	0.5642897940357687
7.2	49.479416007907645	0.5681811752590298
7.3	49.15021283134412	0.5720023205139022
7.4	48.82748895510469	0.5757551490095104
7.5	48.51103476705408	0.5794415094707851
7.6	48.200650019408286	0.5830631833957433
7.7	47.89614329810044	0.5866218881311873
7.8	47.59733152840744	0.5901192797786732
7.9	47.30403951394775	0.5935569559417204
8.0	47.016099506423075	0.5969364583244184
8.1	46.733350803711105	0.6002592751908403
8.2	46.455639374130556	0.6035268436939949
8.3	46.18281750488863	0.6067405520824188
8.4	45.91474347289481	0.6099017417919335
8.5	45.651281236279374	0.6130117094295626
8.6	45.39230014509651	0.6160717086561194
8.7	45.13767466981868	0.6190829519735196
8.8	44.88728414634394	0.6220466124224633
8.9	44.64101253634416	0.6249638251957453
9.0	44.39874820187459	0.6278356891721047
9.1	44.16038369325435	0.6306632683751872
9.2	43.92581554930399	0.6334475933619018
9.3	43.69494410909912	0.6361896625441706
9.4	43.467673334464365	0.6388904434478065
9.5	43.24391064249061	0.6415508739120217
9.6	43.023566747414755	0.6441718632328368
9.7	42.80655551124903	0.6467542932534676
9.8	42.59279380259465	0.6492990194045545
9.9	42.382201363114554	0.6518068716969463
10.0	42.174700681179885	0.6542786556695549
10.1	41.97021687223883	0.6567151532946708
10.2	41.7686775654899	0.6591171238429652
10.3	41.570012796470365	0.6614853047102801
10.4	41.3741549051993	0.6638204122081798
10.5	41.18103843953843	0.6661231423201206
10.6	40.99060006345813	0.6683941714249874
10.7	40.802778469917435	0.6706341569896427
10.8	40.617514298086135	0.672843738232043
10.9	40.43475005465559	0.6750235367563774
11.0	40.25443003900198	0.6771741571616169
11.1	40.07650027198099	0.6792961876247708
11.2	39.90090842814774	0.6813902004600768
11.3	39.72760377120882	0.6834567526552919
11.4	39.55653709252613	0.6854963863861738
11.5	39.38766065250324	0.6875096295101931
11.6	39.22092812469641	0.689496996040454
11.7	39.05629454250152	0.691458986600753
11.8	38.893716248277826	0.6933960888626489
11.9	38.73315084477852	0.69530877796538
12.0	38.57455714876483	0.6971975169194098
12.1	38.417895146689176	0.6990627569943522
12.2	38.26312595233909	0.7009049380919775
12.3	38.110211766339866	0.7027244891049744
12.4	37.95911583742105	0.7045218282620993
12.5	37.809802425356196	0.7062973634603179
12.6	37.66223676549083	0.7080514925845137
12.7	37.51638503478005	0.7097846038153044
12.8	37.37221431925902	0.7114970759254808
12.9	37.22969258287638	0.7131892785655692
13.0	37.08878863762342	0.7148615725389693
13.1	36.94947211489559	0.7165143100671221
13.2	36.81171343802716	0.7181478350451292
13.3	36.675483795942085	0.7197624832882195
13.4	36.54075511786871	0.7213585827694506
13.5	36.407500049066904	0.7229364538490071
13.6	36.27569192752101	0.7244964094954448
13.7	36.145304761552985	0.7260387554992078
13.8	36.016313208313306	0.727563790678735
13.9	35.88869255310918	0.72907180707946
14.0	35.76241868953185	0.7305630901659824
14.1	35.637468100346794	0.7320379190076941
14.2	35.5138178391126	0.7334965664581106
14.3	35.391445512495295	0.734939299328166
14.4	35.2703292632482	0.7363663785537014
14.5	35.15044775382705	0.7377780593573785
14.6	35.031780150613194	0.7391745914052337
14.7	34.91430610871791	0.7405562189580779
14.8	34.79800575734286	0.7419231810179443
14.9	34.68285968567326	0.7432757114697685
15.0	34.5688489292801	0.744614039218485
15.1	34.45595495701061	0.7459383883217134
15.2	34.34415965834632	0.7472489781181982
15.3	34.233445331208394	0.7485460233521617
15.4	34.12379467019286	0.7498297342937227
15.5	34.01519075521678	0.7511003168555225
15.6	33.907617040559515	0.752357972705705
15.7	33.80105734428191	0.7536028993773753
15.8	33.69549583800904	0.754835290374671
15.9	33.59091703706139	0.7560553352755656
16.0	33.487305790920345	0.757263219831524
16.1	33.38464727401538	0.7584591260641167
16.2	33.282926976819006	0.7596432323587137
16.3	33.182130697238954	0.7608157135553413
16.4	33.08224453229458	0.7619767410368242
16.5	32.98325487006714	0.7631264828142909
16.6	32.88514838191331	0.7642651036101397
16.7	32.78791201493175	0.7653927649385585
16.8	32.69153298467285	0.7665096251836733
16.9	32.59599876808294	0.7676158396754157
17.0	32.5012970966735	0.7687115607631793
17.1	32.40741594990756	0.7697969378873455
17.2	32.31434354879457	0.7708721176487502
17.3	32.22206834968657	0.7719372438761575
17.4	32.13057903826772	0.7729924576918079
17.5	32.039864523730564	0.7740378975751114
17.6	31.94991393313193	0.7750736994245345
17.7	31.860716605921922	0.7760999966177525
17.8	31.772262088640154	0.7771169200701187
17.9	31.68454012977265	0.7781245982915038
18.0	31.597540674764012	0.7791231574415634
18.1	31.511253861179654	0.7801127213834785
18.2	31.425670014012	0.7810934117362245
18.3	31.340779641126236	0.7820653479254099
18.4	31.256573428840824	0.7830286472327342
18.5	31.173042237637397	0.7839834248441071
18.6	31.090177097996357	0.7849297938964703
18.7	31.007969206353486	0.7858678655233693
18.8	30.926409921173097	0.7867977488992997
18.9	30.84549075913488	0.7877195512828855
19.0	30.765203391428894	0.7886333780589073
19.1	30.685539640156982	0.7895393327792303
19.2	30.606491474835323	0.7904375172026551
19.3	30.52805100899611	0.7913280313337322
19.4	30.4502104968839	0.7922109734605652
19.5	30.37296233024478	0.7930864401916399
19.6	30.296299035204033	0.7939545264917027
19.7	30.220213269230307	0.7948153257167205
19.8	30.144697818183072	0.7956689296479482
19.9	30.069745593440928	0.7965154285251299
20.0	29.995349629107892	0.7973549110788629
20.1	29.92150307929531	0.7981874645621423
20.2	29.848199215476942	0.7990131747811187
20.3	29.775431423915148	0.7998321261250846
20.4	29.703193203155394	0.8006444015957173
20.5	29.63147816158764	0.8014500828355957
20.6	29.560280015071775	0.8022492501560168
20.7	29.489592584625676	0.8030419825641256
20.8	29.41940979417388	0.8038283577893859
20.9	29.349725668354548	0.8046084523094019
21.0	29.280534330383677	0.8053823413751181
21.1	29.21182999997391	0.8061500990354071
21.2	29.143606991307387	0.8069117981610697
21.3	29.075859711059845	0.8076675104682562
21.4	29.008582656475365	0.8084173065413328
21.5	28.94177041348971	0.8091612558552016
21.6	28.875417654901018	0.8098994267970957
21.7	28.809519138586197	0.8106318866878578
21.8	28.7440697057623	0.8113587018027215
21.9	28.679064279290674	0.812079937391605
22.0	28.61449786202353	0.8127956576989354
22.1	28.550365535190622	0.8135059259830093
22.2	28.486662456826323	0.8142108045349093
22.3	28.423383860234374	0.814910354696982
22.4	28.360525052490544	0.8156046368808983
22.5	28.298081412981	0.8162937105852944
22.6	28.236048391976475	0.8169776344130169
22.7	28.17442150924007	0.8176564660879733
22.8	28.113196352668822	0.8183302624716076
22.9	28.052368576967385	0.8189990795789981
23.0	27.991933902352997	0.8196629725946022
23.1	27.93188811329107	0.820321995887645
23.2	27.872227057260808	0.8209762030271679
23.3	27.812946643549093	0.8216256467967439
23.4	27.754042842073034	0.8222703792088665
23.5	27.695511682229213	0.8229104515190269
23.6	27.637349251770342	0.823545914239478
23.7	27.57955169570673	0.8241768171527004
23.8	27.522115215233878	0.8248032093245772
23.9	27.465036066683666	0.8254251391172794
24.0	27.40831056050028	0.826042654201879
24.1	27.35193506023828	0.8266558015706866
24.2	27.29590598158404	0.8272646275493264
24.3	27.240219791398932	0.8278691778085531
24.4	27.184873006783494	0.8284694973758188
24.5	27.12986219416306	0.8290656306465929
24.6	27.075183968393066	0.8296576213954464
24.7	27.02083499188458	0.8302455127868976
24.8	26.966811973748737	0.8308293473860371
24.9	26.913111668959957	0.8314091671689258
25.0	26.859730877537633	0.831985013532779
25.1	26.80666644374527	0.8325569273059382
25.2	26.75391525530718	0.8331249487576392
25.3	26.70147424264215	0.8336891176075754
25.4	26.64934037811297	0.8342494730352681
25.5	26.59751067529312	0.8348060536892423
25.6	26.545982188247724	0.8353588976960202
25.7	26.49475201083092	0.8359080426689255
25.8	26.44381727599739	0.836453525716717
25.9	26.39317515512877	0.8369953834520406
26.0	26.342822857373783	0.8375336519997173
26.1	26.292757629002768	0.8380683670048623
26.2	26.24297675277491	0.838599563640844
26.3	26.19347754731922	0.8391272766170809
26.4	26.144257366528063	0.8396515401866878
26.5	26.09531359896298	0.8401723881539712
26.6	26.046643667273152	0.8406898538817721
26.7	25.998245027625185	0.8412039702986719
26.8	25.950115169145143	0.8417147699060482
26.9	25.90225161337113	0.8422222847850047
27.0	25.85465191371784	0.8427265466031547
27.1	25.80731365495097	0.8432275866212812
27.2	25.760234452672886	0.8437254356998651
27.3	25.71341195281825	0.8442201243054877
27.4	25.666843831159607	0.844711682517113
27.5	25.620527792823104	0.8452001400322451
27.6	25.574461571813448	0.8456855261729745
27.7	25.52864293054837	0.8461678698919027
27.8	25.483069659402457	0.8466471997779613
27.9	25.437739576259233	0.8471235440621159
28.0	25.392650526072966	0.8475969306229658
28.1	25.34780038043792	0.8480673869922369
28.2	25.303187037166914	0.8485349403601747
28.3	25.258808419877102	0.8489996175808321
28.4	25.214662477584618	0.8494614451772643
28.5	25.170747184306187	0.8499204493466228
28.6	25.127060538668836	0.8503766559651591
28.7	25.08360056352694	0.8508300905931337
28.8	25.04036530558632	0.8512807784796359
28.9	24.99735283503566	0.8517287445673174
29.0	24.95456124518487	0.8521740134970353
29.1	24.911988652110033	0.8526166096124139
29.2	24.869633194305084	0.8530565569643244
29.3	24.827493032340254	0.8534938793152811
29.4	24.785566348526327	0.8539286001437596
29.5	24.74385134658545	0.8543607426484388
29.6	24.70234625132823	0.8547903297523635
29.7	24.661049308336032	0.8552173841070383
29.8	24.619958783650098	0.8556419280964414
29.9	24.579072963465283	0.8560639838409739
30.0	24.538390153830324	0.8564835732013362
30.1	24.49790868035286	0.8569007177823339
30.2	24.457626887910138	0.857315438936621
30.3	24.41754314036487	0.8577277577683774
30.4	24.37765582028601	0.8581376951369162
30.5	24.337963328674956	0.8585452716602356
30.6	24.298464084696068	0.8589505077185042
30.7	24.25915652541243	0.8593534234574879
30.8	24.220039105526098	0.8597540387919169
30.9	24.181110297123148	0.8601523734087962
31.0	24.142368589422748	0.8605484467706564
31.1	24.10381248853124	0.8609422781187515
31.2	24.065440517200134	0.8613338864762009
31.3	24.027251214588237	0.8617232906510778
31.4	23.989243136028506	0.8621105092394449
31.5	23.951414852798095	0.8624955606283413
31.6	23.91376495189308	0.8628784629987155
31.7	23.876292035807	0.8632592343283098
31.8	23.838994722312464	0.8636378923944975
31.9	23.80187164424762	0.8640144547770736
32.0	23.764921449305366	0.8643889388609949
32.1	23.728142799826525	0.8647613618390793
32.2	23.691534372596582	0.8651317407146567
32.3	23.655094858645867	0.8655000923041767
32.4	23.61882296305259	0.8658664332397752
32.5	23.582717404749996	0.8662307799717976
32.6	23.54677691633628	0.8665931487712795
32.7	23.511000243887622	0.8669535557323874
32.8	23.475386146774543	0.8673120167748217
32.9	23.43993339748141	0.8676685476461764
33.0	23.40464078142839	0.8680231639242652
33.1	23.36950709679705	0.8683758810194069
33.2	23.334531154358338	0.8687267141766727
33.3	23.299711777303518	0.8690756784781029
33.4	23.265047801078012	0.8694227888448797
33.5	23.230538073217666	0.8697680600394756
33.6	23.196181453188053	0.8701115066677563
33.7	23.161976812226	0.8704531431810597
33.8	23.127923033183908	0.8707929838782343
33.9	23.094019010376485	0.8711310429076516
34.0	23.060263649430112	0.8714673342691817
34.1	23.0266558671344	0.8718018718161424
34.2	22.99319459129628	0.8721346692572124
34.3	22.959878760596094	0.872465740158319
34.4	22.926707324446674	0.8727950979444948
34.5	22.893679242853853	0.8731227559017037
34.6	22.86079348627966	0.8734487271786417
34.7	22.82804903550772	0.8737730247885072
34.8	22.7954448815101	0.8740956616107453
34.9	22.76298002531743	0.874416650392764
35.0	22.730653477889703	0.874736003751625
35.1	22.698464259990143	0.87505373417571
35.2	22.66641140206063	0.8753698540263565
35.3	22.63449394409871	0.8756843755394745
35.4	22.60271093553733	0.8759973108271348
35.5	22.571061435125603	0.8763086718791346
35.6	22.53954451081177	0.8766184705645383
35.7	22.508159239628213	0.8769267186331974
35.8	22.4769047075776	0.8772334277172447
35.9	22.44578000952122	0.8775386093325677
36.0	22.414784249069008	0.8778422748802583
36.1	22.383916538471155	0.8781444356481778
36.2	22.353175998510963	0.8784451028116937
36.3	22.32256175840019	0.8787442874364056
36.4	22.292072955675046	0.8790420004781728
36.5	22.261708736094363	0.8793382527851311
36.6	22.23146825353913	0.8796330550988803
36.7	22.201350669913282	0.8799264180557977
36.8	22.1713551550463	0.8802183521883198
36.9	22.141480886597023	0.880508867926213
37.0	22.11172704995906	0.8807979755978236
37.1	22.082092838167494	0.8810856854313079
37.2	22.052577451806844	0.8813720075558491
37.3	22.02318009892073	0.8816569520028502
37.4	21.99389999492238	0.8819405287071141
37.5	21.96473636250683	0.8822227475080051
37.6	21.935688431564387	0.8825036181505937
37.7	21.906755439094827	0.882783150286787
37.8	21.877936629123695	0.8830613534764373
37.9	21.84923125261911	0.8833382371884416
38.0	21.82063856740995	0.8836138108018217
38.1	21.792157838105496	0.8838880836067886
38.2	21.763788336015676	0.8841610648057942
38.3	21.735529339073256	0.8844327635145641
38.4	21.70738013175594	0.884703188763122
38.5	21.67934000501116	0.8849723494967922
38.6	21.651408256180222	0.8852402545771939
38.7	21.623584188925008	0.8855069127832194
38.8	21.59586711315476	0.8857723328119976
38.9	21.56825634495409	0.8860365232798455
39.0	21.540751206512613	0.8862994927232071
39.1	21.513351026054327	0.886561249599574
39.2	21.486055137769483	0.8868218022884029
39.3	21.458862881746025	0.887081159092011
39.4	21.43177360390288	0.8873393282364642
39.5	21.404786655924024	0.8875963178724509
39.6	21.377901395192815	0.8878521360761453
39.7	21.351117184728263	0.8881067908500584
39.8	21.324433393121538	0.888360290123875
39.9	21.297849394473015	0.888612641755285
40.0	21.271364568331265	0.8888638535307959
40.1	21.24497829963183	0.8891139331665404
40.2	21.21868997863737	0.8893628883090707
40.3	21.192499000878446	0.8896107265361399
40.4	21.16640476709511	0.8898574553574782
40.5	21.14040668317955	0.8901030822155529
40.6	21.11450416011893	0.8903476144863225
40.7	21.08869661393966	0.8905910594799772
40.8	21.0629834656518	0.8908334244416732
40.9	21.037364141195	0.8910747165522537
41.0	21.01183807138402	0.8913149429289619
41.1	20.986404691856166	0.8915541106261463
41.2	20.96106344301861	0.891792226635952
41.3	20.9358137699968	0.8920292978890083
41.4	20.910655122583364	0.8922653312551018
41.5	20.885586955187865	0.8925003335438463
41.6	20.860608726786822	0.89273431150534
41.7	20.835719900875148	0.8929672718308134
41.8	20.810919945417446	0.8931992211532721
41.9	20.786208332800022	0.8934301660481306
42.0	20.761584539784444	0.8936601130338342
42.1	20.737048047460192	0.8938890685724757
42.2	20.712598341199435	0.8941170390704068
42.3	20.688234910611115	0.8943440308788345
42.4	20.66395724949679	0.8945700502944174
42.5	20.639764855805854	0.8947951035598479
42.6	20.615657231592472	0.895019196864431
42.7	20.591633882972143	0.8952423363446556
42.8	20.567694320079422	0.8954645280847551
42.9	20.543838057025944	0.8956857781172651
43.0	20.52006461185896	0.895906092423571
43.1	20.496373506520435	0.8961254769344493
43.2	20.472764266806685	0.8963439375306034
43.3	20.44923642232865	0.8965614800431904
43.4	20.425789506472242	0.8967781102543432
43.5	20.402423056359822	0.8969938338976852
43.6	20.379136612811592	0.897208656658838
43.7	20.35592972030771	0.8974225841759232
43.8	20.332801926951067	0.8976356220400595
43.9	20.309752784430007	0.8978477757958505
44.0	20.2867818479821	0.8980590509418671
44.1	20.263888676358135	0.8982694529311271
44.2	20.241072831786145	0.8984789871715657
44.3	20.218333879936726	0.8986876590264998
44.4	20.19567138988796	0.8988954738150894
44.5	20.173084934091328	0.8991024368127897
44.6	20.150574088337777	0.8993085532518014
44.7	20.1281384317241	0.8995138283215129
44.8	20.105777546620136	0.8997182671689379
44.9	20.08349101863606	0.8999218748991455
45.0	20.06127843658996	0.9001246565756913
45.1	20.039139392476148	0.9003266172210347
45.2	20.017073481433698	0.9005277618169585
45.3	19.995080301715255	0.9007280953049779
45.4	19.97315945465627	0.9009276225867491
45.5	19.95131054464483	0.90112634852447
45.6	19.929533179091557	0.9013242779412755
45.7	19.90782696839997	0.9015214156216315
45.8	19.88619152593738	0.9017177663117214
45.9	19.86462646800558	0.9019133347198274
46.0	19.843131413812756	0.9021081255167102
46.1	19.82170598544493	0.9023021433359819
46.2	19.80034980783807	0.9024953927744741
46.3	19.779062508750677	0.9026878783926042
46.4	19.75784371873647	0.9028796047147333
46.5	19.736693071117266	0.9030705762295239
46.6	19.715610201956782	0.9032607973902924
46.7	19.69459475003383	0.9034502726153535
46.8	19.673646356816747	0.903639006288368
46.9	19.652764666437523	0.9038270027586788
47.0	19.631949325666334	0.9040142663416469
47.1	19.611199983886728	0.904200801318985
47.2	19.59051629307046	0.9043866119390835
47.3	19.569897907753155	0.9045717024173352
47.4	19.549344485010277	0.904756076936453
47.5	19.528855684432784	0.9049397396467905
47.6	19.50843116810371	0.9051226946666501
47.7	19.48807060057474	0.9053049460825963
47.8	19.467773648842762	0.9054864979497576
47.9	19.447539982327683	0.9056673542921303
48.0	19.427369272848996	0.9058475191028778
48.1	19.407261194604082	0.9060269963446229
48.2	19.387215424145662	0.9062057899497423
48.3	19.367231640360217	0.9063839038206537
48.4	19.347309524446317	0.9065613418300998
48.5	19.32744875989322	0.9067381078214324
48.6	19.30764903245971	0.9069142056088891
48.7	19.287910030153306	0.9070896389778695
48.8	19.26823144320968	0.9072644116852064
48.9	19.248612964072088	0.9074385274594381
49.0	19.229054287371202	0.90761199000107
49.1	19.209555109905157	0.9077848029828423
49.2	19.19011513062009	0.9079569700499858
49.3	19.170734050590067	0.9081284948204831
49.4	19.151411572998253	0.9082993808853209
49.5	19.13214740311762	0.9084696318087419
49.6	19.112941248292074	0.9086392511284933
49.7	19.09379281791794	0.9088082423560736
49.8	19.074701823425077	0.9089766089769751
49.9	19.055667978259272	0.9091443544509238
50.0	19.03669099786346	0.9093114822121188
50.1	19.017770599660476	0.9094779956694681
50.2	18.998906503035005	0.9096438982068171
50.3	18.980098429316158	0.9098091931831831
50.4	18.961346101760256	0.9099738839329812
50.5	18.94264924553376	0.9101379737662495
50.6	18.924007587696288	0.9103014659688705
50.7	18.9054208571838	0.9104643638027929
50.8	18.886888784792344	0.9106266705062483
50.9	18.86841110316128	0.910788389293967
51.0	18.84998754675738	0.9109495233573914
51.1	18.831617851858557	0.9111100758648853
51.2	18.81330175653843	0.9112700499619434
51.3	18.795039000650075	0.9114294487713973
51.4	18.77682932581092	0.9115882753936196
51.5	18.75867247538734	0.9117465329067245
51.6	18.74056819447921	0.9119042243667695
51.7	18.722516229905263	0.91206135280795
51.8	18.704516330187836	0.9122179212427967
51.9	18.686568245538403	0.9123739326623685
52.0	18.668671727843076	0.9125293900364431
52.1	18.650826530647812	0.9126842963137054
52.2	18.633032409144747	0.9128386544219372
52.3	18.615289120157442	0.9129924672681987
52.4	18.59759642212754	0.9131457377390139
52.5	18.579954075100403	0.9132984687005535
52.6	18.56236184071197	0.9134506629988075
52.7	18.54481948217472	0.9136023234597717
52.8	18.527326764264647	0.913753452889616
52.9	18.509883453308042	0.91390405407486
53.0	18.49248931716805	0.9140541297825487
53.1	18.475144125231868	0.9142036827604149
53.2	18.457847648398058	0.9143527157370558
53.3	18.440599659063693	0.9145012314220929
53.4	18.423399931111724	0.9146492325063401
53.5	18.406248239898567	0.9147967216619662
53.6	18.38914436224193	0.9149437015426565
53.7	18.372088076408485	0.91509017478377
53.8	18.35507916210169	0.9152361440025031
53.9	18.33811740044998	0.9153816117980386
54.0	18.32120257399512	0.9155265807517059
54.1	18.304334466679965	0.9156710534271334
54.2	18.287512863837456	0.9158150323703964
54.3	18.270737552178844	0.9159585201101722
54.4	18.254008319782233	0.9161015191578872
54.5	18.237324956081572	0.9162440320078591
54.6	18.2206872518555	0.9163860611374502
54.7	18.20409499921622	0.9165276090072064
54.8	18.187547991598468	0.9166686780609986
54.9	18.17104602374912	0.9168092707261704
55.0	18.154588891716127	0.916949389413669
55.1	18.13817639283793	0.9170890365181905
55.2	18.121808325733397	0.9172282144183125
55.3	18.10548449029094	0.9173669254766328
55.4	18.08920468765847	0.9175051720399001
55.5	18.07296872023316	0.9176429564391501
55.6	18.05677639165156	0.9177802809898343
55.7	18.040627506779366	0.917917147991951
55.8	18.024521871701776	0.918053559730174
55.9	18.00845929371337	0.9181895184739813
56.0	17.992439581308865	0.9183250264777796
56.1	17.97646254417328	0.9184600859810308
56.2	17.960527993172263	0.918594699208374
56.3	17.944635740343127	0.9187288683697485
56.4	17.928785598885284	0.9188625956605175
56.5	17.912977383150878	0.9189958832615847
56.6	17.897210908635913	0.919128733339515
56.7	17.881485991971164	0.9192611480466524
56.8	17.865802450913183	0.919393129521236
56.9	17.850160104335323	0.9195246798875155
57.0	17.83455877221902	0.919655801255865
57.1	17.81899827564529	0.9197864957228986
57.2	17.803478436785724	0.9199167653715783
57.3	17.78799907889434	0.9200466122713302
57.4	17.772560026298915	0.9201760384781484
57.5	17.757161104392683	0.9203050460347091
57.6	17.741802139625825	0.920433636970475
57.7	17.72648295949765	0.9205618133018045
57.8	17.711203392548285	0.9206895770320556
57.9	17.695963268350344	0.9208169301516907
58.0	17.68076241750136	0.9209438746383811
58.1	17.665600671615767	0.9210704124571087
58.2	17.650477863316723	0.9211965455602691
58.3	17.635393826228906	0.9213222758877708
58.4	17.62034839497043	0.9214476053671362
58.5	17.605341405145303	0.921572535913598
58.6	17.590372693335986	0.921697069430201
58.7	17.575442097095845	0.9218212078078956
58.8	17.560549454941725	0.9219449529256346
58.9	17.545694606346725	0.9220683066504696
59.0	17.530877391732865	0.9221912708376423
59.1	17.516097652463703	0.922313847330682
59.2	17.50135523083748	0.9224360379614935
59.3	17.486649970080105	0.9225578445504524
59.4	17.471981714337826	0.922679268906493
59.5	17.457350308670442	0.9228003128271988
59.6	17.442755599044496	0.922920978098893
59.7	17.428197432326428	0.9230412664967235
59.8	17.413675656275974	0.9231611797847542
59.9	17.399190119538975	0.9232807197160481
60.0	17.38474067164136	0.9233998880327546
60.1	17.3703271629823	0.9235186864661928
60.2	17.355949444827743	0.9236371167369386
60.3	17.341607369303677	0.9237551805549046
60.4	17.327300789390492	0.9238728796194248
60.5	17.313029558915723	0.9239902156193358
60.6	17.298793532548537	0.9241071902330562
60.7	17.28459256579313	0.9242238051286705
60.8	17.27042651498245	0.9243400619640044
60.9	17.256295237272568	0.9244559623867064
61.0	17.242198590636214	0.9245715080343255
61.1	17.228136433856893	0.9246867005343863
61.2	17.21410862652316	0.924801541504469
61.3	17.200115029022268	0.9249160325522828
61.4	17.18615550253474	0.9250301752757426
61.5	17.1722299090284	0.9251439712630415
61.6	17.1583381112529	0.9252574220927268
61.7	17.14447997273357	0.9253705293337731
61.8	17.13065535776613	0.9254832945456526
61.9	17.116864131411027	0.9255957192784102
62.0	17.103106159487965	0.9257078050727302
62.1	17.089381308570264	0.9258195534600132
62.2	17.07568944597955	0.9259309659624388
62.3	17.062030439780425	0.9260420440930419
62.4	17.04840415877495	0.9261527893557748
62.5	17.034810472497384	0.9262632032455806
62.6	17.021249251209223	0.9263732872484576
62.7	17.007720365893505	0.9264830428415269
62.8	16.994223688250074	0.9265924714930983
62.9	16.9807590906903	0.9267015746627378
63.0	16.96732644633214	0.92681035380133
63.1	16.953925628994753	0.9269188103511433
63.2	16.9405565131939	0.9270269457458962
63.3	16.927218974137123	0.9271347614108153
63.4	16.913912887718208	0.927242258762705
63.5	16.90063813051301	0.9273494392100048
63.6	16.88739457977435	0.9274563041528514
63.7	16.874182113427143	0.9275628549831421
63.8	16.861000610064035	0.9276690930845926
63.9	16.847849948940297	0.9277750198327993
64.0	16.8347300099695	0.9278806365952991
64.1	16.8216406737186	0.9279859447316247
64.2	16.80858182140378	0.9280909455933668
64.3	16.795553334885504	0.9281956405242315
64.4	16.782555096664378	0.9283000308600966
64.5	16.769586989876448	0.9284041179290683
64.6	16.756648898288887	0.9285079030515401
64.7	16.74374070629555	0.9286113875402459
64.8	16.73086229891301	0.9287145727003169
64.9	16.7180135617755	0.9288174598293355
65.0	16.705194381131392	0.9289200502173923
65.1	16.69240464383864	0.9290223451471383
65.2	16.679644237360503	0.9291243458938372
65.3	16.666913049761515	0.929226053725421
65.4	16.654210969703453	0.9293274699025421
65.5	16.641537886441053	0.9294285956786239
65.6	16.62889368981809	0.9295294322999146
65.7	16.616278270263265	0.9296299810055383
65.8	16.6036915187862	0.929730243027543
65.9	16.59113332697377	0.9298302195909556
66.0	16.578603586985597	0.9299299119138282
66.1	16.56610219155091	0.930029321207289
66.2	16.55362903396403	0.9301284486755925
66.3	16.541184008080926	0.9302272955161659
66.4	16.528767008315217	0.9303258629196595
66.5	16.51637792963456	0.9304241520699931
66.6	16.50401666755688	0.9305221641444058
66.7	16.491683118146632	0.9306199003135003
66.8	16.47937717801107	0.9307173617412908
66.9	16.467098744296727	0.9308145495852503
67.0	16.454847714685837	0.9309114649963545
67.1	16.44262398739259	0.9310081091191291
67.2	16.43042746115975	0.9311044830916939
67.3	16.41825803525491	0.9312005880458083
67.4	16.406115609467157	0.9312964251069149
67.5	16.394000084103876	0.9313919953941849
67.6	16.381911359986606	0.9314873000205601
67.7	16.369849338448265	0.9315823400927964
67.8	16.35781392132953	0.9316771167115083
67.9	16.34580501097548	0.9317716309712103
68.0	16.333822510232434	0.9318658839603586
68.1	16.321866322444194	0.9319598767613938
68.2	16.30993635144933	0.9320536104507828
68.3	16.298032501577726	0.9321470860990593
68.4	16.286154677647097	0.9322403047708637
68.5	16.274302784960085	0.932333267524986
68.6	16.262476729301085	0.9324259754144048
68.7	16.25067641693309	0.9325184294863254
68.8	16.238901754594377	0.9326106307822226
68.9	16.227152649495558	0.9327025803378766
69.0	16.215429009316473	0.9327942791834152
69.1	16.203730742203362	0.9328857283433492
69.2	16.19205775676536	0.932976928836613
69.3	16.18040996207203	0.9330678816766
69.4	16.168787267649897	0.9331585878712044
69.5	16.15718958348004	0.9332490484228532
69.6	16.145616819994657	0.9333392643285467
69.7	16.134068888074385	0.933429236579896
69.8	16.122545699045467	0.9335189661631556
69.9	16.11104716467685	0.9336084540592628
70.0	16.099573197177104	0.9336977012438715
70.1	16.088123709192182	0.9337867086873899
70.2	16.076698613802016	0.9338754773550138
70.3	16.065297824518066	0.9339640082067624
70.4	16.05392125528048	0.934052302197512
70.5	16.042568820455404	0.9341403602770333
70.6	16.031240434832394	0.9342281833900203
70.7	16.019936013621457	0.93431577247613
70.8	16.00865547245051	0.9344031284700123
70.9	15.997398727362775	0.9344902523013441
71.0	15.986165694814233	0.9345771448948624
71.1	15.974956291670802	0.934663807170398
71.2	15.96377043520594	0.9347502400429064
71.3	15.952608043097952	0.9348364444225015
71.4	15.941469033427524	0.9349224212144855
71.5	15.930353324675186	0.9350081713193847
71.6	15.919260835718816	0.9350936956329761
71.7	15.908191485831114	0.9351789950463227
71.8	15.897145194677165	0.9352640704458004
71.9	15.886121882311965	0.9353489227131345
72.0	15.875121469178032	0.9354335527254243
72.1	15.864143876102977	0.9355179613551772
72.2	15.853189024297054	0.9356021494703367
72.3	15.842256835350993	0.9356861179343137
72.4	15.831347231233218	0.9357698676060142
72.5	15.820460134287895	0.9358533993398716
72.6	15.809595467232699	0.9359367139858731
72.7	15.79875315315595	0.9360198123895884
72.8	15.787933115514821	0.9361026953922019
72.9	15.777135278133185	0.9361853638305364
73.0	15.766359565198636	0.9362678185370854
73.1	15.755605901261054	0.9363500603400379
73.2	15.744874211229885	0.9364320900633081
73.3	15.734164420372265	0.9365139085265626
73.4	15.723476454310541	0.9365955165452485
73.5	15.712810239020287	0.9366769149306172
73.6	15.702165700828035	0.9367581044897564
73.7	15.691542766409267	0.936839086025613
73.8	15.680941362786399	0.9369198603370207
73.9	15.670361417326061	0.937000428218726
74.0	15.659802857737981	0.9370807904614163
74.1	15.649265612071865	0.9371609478517438
74.2	15.638749608716331	0.9372409011723498
74.3	15.628254776396027	0.9373206512018949
74.4	15.617781044170256	0.9374001987150796
74.5	15.607328341430334	0.9374795444826719
74.6	15.596896597898185	0.937558689271532
74.7	15.586485743624038	0.9376376338446357
74.8	15.576095708984504	0.9377163789611017
74.9	15.565726424680628	0.9377949253762128
75.0	15.555377821736032	0.9378732738414423
75.1	15.545049831494627	0.9379514251044764
75.2	15.534742385619397	0.9380293799092412
75.3	15.5244554160898	0.9381071389959204
75.4	15.514188855200214	0.9381847031009851
75.5	15.503942635557985	0.938262072957215
75.6	15.493716690081843	0.9383392492937177
75.7	15.483510951999616	0.9384162328359579
75.8	15.473325354846521	0.9384930243057752
75.9	15.463159832463532	0.9385696244214105
76.0	15.453014318995512	0.9386460338975248
76.1	15.442888748889382	0.9387222534452243
76.2	15.432783056892228	0.9387982837720803
76.3	15.422697178049688	0.9388741255821542
76.4	15.41263104770425	0.9389497795760154
76.5	15.402584601493325	0.9390252464507656
76.6	15.392557775347592	0.93910052690006
76.7	15.382550505489336	0.9391756216141269
76.8	15.37256272843066	0.9392505312797912
76.9	15.362594380971993	0.939325256580493
77.0	15.352645400200181	0.9393997981963107
77.1	15.342715723486673	0.9394741568039798
77.2	15.332805288486533	0.9395483330769147
77.3	15.322914033135932	0.9396223276852278
77.4	15.313041895651141	0.9396961412957509
77.5	15.303188814526848	0.939769774572056
77.6	15.293354728533973	0.9398432281744721
77.7	15.28353957671892	0.939916502760108
77.8	15.273743298401458	0.9399895989828696
77.9	15.263965833173081	0.9400625174934825
78.0	15.25420712089592	0.9401352589395081
78.1	15.244467101700604	0.9402078239653646
78.2	15.23474571598532	0.9402802132123462
78.3	15.225042904413558	0.9403524273186395
78.4	15.215358607913359	0.9404244669193471
78.5	15.20569276767529	0.9404963326465009
78.6	15.1960453251512	0.9405680251290839
78.7	15.186416222052465	0.9406395449930482
78.8	15.176805400348806	0.9407108928613327
78.9	15.16721280226661	0.9407820693538812
79.0	15.157638370287621	0.9408530750876599
79.1	15.148082047147339	0.9409239106766762
79.2	15.138543775833783	0.9409945767319978
79.3	15.129023499585772	0.9410650738617652
79.4	15.119521161891845	0.941135402671216
79.5	15.110036706488524	0.9412055637626959
79.6	15.100570077359322	0.9412755577356818
79.7	15.091121218732773	0.9413453851867929
79.8	15.081690075081516	0.9414150467098137
79.9	15.072276591121074	0.941484542895705
80.0	15.06288071180776	0.9415538743326253
80.1	15.053502382338023	0.9416230416059456
80.2	15.044141548146888	0.9416920452982656
80.3	15.034798154906431	0.9417608859894298
80.4	15.025472148524772	0.941829564256545
80.5	15.01616347514461	0.9418980806739964
80.6	15.006872081141738	0.9419664358134624
80.7	14.997597913124121	0.94203463024393
80.8	14.988340917930286	0.9421026645317142
80.9	14.979101042628102	0.9421705392404701
81.0	14.969878234513832	0.9422382549312096
81.1	14.960672441110393	0.9423058121623169
81.2	14.9514836101663	0.9423732114895651
81.3	14.942311689654572	0.942440453466128
81.4	14.933156627771284	0.9425075386426003
81.5	14.92401837293436	0.9425744675670074
81.6	14.914896873782471	0.9426412407848247
81.7	14.90579207917392	0.9427078588389902
81.8	14.896703938184839	0.942774322269919
81.9	14.887632400108938	0.9428406316155189
82.0	14.878577414455371	0.9429067874112054
82.1	14.869538930948387	0.9429727901899138
82.2	14.860516899525466	0.9430386404821165
82.3	14.85151127033665	0.9431043388158352
82.4	14.842521993742956	0.943169885716655
82.5	14.833549020315697	0.9432352817077407
82.6	14.824592300834977	0.9433005273098478
82.7	14.815651786288683	0.9433656230413379
82.8	14.806727427871463	0.9434305694181925
82.9	14.797819176983406	0.9434953669540262
83.0	14.788926985229004	0.9435600161601007
83.1	14.780050804416101	0.9436245175453367
83.2	14.771190586554843	0.943688871616331
83.3	14.76234628385642	0.9437530788773654
83.4	14.75351784873218	0.9438171398304221
83.5	14.744705233792272	0.943881054975197
83.6	14.735908391844832	0.9439448248091123
83.7	14.727127275894993	0.9440084498273288
83.8	14.718361839143395	0.9440719305227597
83.9	14.709612034985742	0.9441352673860831
84.0	14.700877817011106	0.9441984609057541
84.1	14.692159139001575	0.9442615115680175
84.2	14.68345595493063	0.9443244198569226
84.3	14.674768218962484	0.9443871862543308
84.4	14.666095885450936	0.9444498112399318
84.5	14.657438908938307	0.9445122952912558
84.6	14.648797244154759	0.9445746388836831
84.7	14.640170846016728	0.9446368424904582
84.8	14.631559669626428	0.9446989065827018
84.9	14.622963670270861	0.9447608316294209
85.0	14.614382803420517	0.9448226180975238
85.1	14.605817024728552	0.9448842664518272
85.2	14.59726629002999	0.944945777155074
85.3	14.58873055534058	0.9450071506679387
85.4	14.580209776855776	0.9450683874490438
85.5	14.571703910949982	0.9451294879549667
85.6	14.563212914175736	0.9451904526402549
85.7	14.554736743262316	0.9452512819574385
85.8	14.546275355115108	0.9453119763570347
85.9	14.537828706814933	0.9453725362875636
86.0	14.529396755616556	0.9454329621955624
86.1	14.520979458948332	0.945493254525588
86.2	14.512576774410682	0.945553413720236
86.3	14.50418865977603	0.9456134402201477
86.4	14.495815072987186	0.9456733344640194
86.5	14.48745597215673	0.9457330968886166
86.6	14.479111315566108	0.9457927279287829
86.7	14.470781061665	0.9458522280174512
86.8	14.462465169069908	0.9459115975856526
86.9	14.454163596563797	0.9459708370625287
87.0	14.44587630309507	0.946029946875342
87.1	14.437603247776712	0.9460889274494837
87.2	14.429344389885141	0.9461477792084869
87.3	14.421099688860147	0.9462065025740349
87.4	14.412869104303107	0.9462650979659718
87.5	14.404652595976744	0.9463235658023131
87.6	14.396450123804428	0.9463819064992547
87.7	14.38826164786878	0.9464401204711834
87.8	14.380087128411107	0.9464982081306864
87.9	14.371926525831094	0.9465561698885623
88.0	14.363779800685082	0.9466140061538275
88.1	14.35564691368589	0.9466717173337292
88.2	14.347527825702084	0.9467293038337544
88.3	14.33942249775675	0.9467867660576385
88.4	14.33133089102688	0.9468441044073742
88.5	14.323252966842837	0.9469013192832232
88.6	14.315188686687316	0.9469584110837225
88.7	14.307138012194494	0.9470153802056962
88.8	14.2991009051497	0.947072227044265
88.9	14.291077327488036	0.9471289519928499
89.0	14.283067241294237	0.9471855554431902
89.1	14.275070608801503	0.947242037785345
89.2	14.267087392390819	0.9472983994077072
89.3	14.259117554590283	0.9473546406970073
89.4	14.251161058074535	0.9474107620383274
89.5	14.24321786566356	0.9474667638151072
89.6	14.235287940322499	0.9475226464091526
89.7	14.227371245160558	0.9475784102006458
89.8	14.219467743430194	0.9476340555681534
89.9	14.211577398527028	0.9476895828886344
90.0	14.203700173988318	0.9477449925374488
90.1	14.195836033492947	0.9478002848883667
90.2	14.187984940859996	0.9478554603135769
90.3	14.180146860048936	0.9479105191836938
90.4	14.172321755158174	0.9479654618677681
90.5	14.16450959042474	0.9480202887332914
90.6	14.156710330223312	0.94807500014621
90.7	14.148923939066018	0.9481295964709248
90.8	14.141150381601248	0.9481840780703092
90.9	14.133389622613416	0.9482384453057091
91.0	14.125641627021796	0.9482926985369562
91.1	14.117906359880253	0.9483468381223706
91.2	14.110183786376599	0.9484008644187765
91.3	14.102473871831583	0.9484547777815018
91.4	14.094776581698646	0.94850857856439
91.5	14.08709188156292	0.9485622671198085
91.6	14.079419737140645	0.9486158437986539
91.7	14.071760114278996	0.948669308950364
91.8	14.06411297895466	0.9487226629229187
91.9	14.056478297273857	0.9487759060628542
92.0	14.048856035471436	0.9488290387152648
92.1	14.04124615991005	0.9488820612238166
92.2	14.033648637080073	0.948934973930748
92.3	14.026063433598353	0.9489877771768837
92.4	14.018490516208322	0.9490404713016363
92.5	14.01092985177844	0.949093056643018
92.6	14.003381407302504	0.9491455335376454
92.7	13.99584514989848	0.9491979023207465
92.8	13.988321046808199	0.9492501633261696
92.9	13.980809065396489	0.9493023168863898
93.0	13.97330917315085	0.949354363332515
93.1	13.965821337680598	0.9494063029942932
93.2	13.958345526716515	0.9494581362001199
93.3	13.950881708110096	0.9495098632770467
93.4	13.943429849833189	0.9495614845507843
93.5	13.935989919977132	0.9496130003457143
93.6	13.928561886752275	0.9496644109848896
93.7	13.921145718487535	0.9497157167900481
93.8	13.913741383629905	0.9497669180816143
93.9	13.906348850743363	0.9498180151787082
94.0	13.898968088508923	0.949869008399152
94.1	13.89159906572383	0.9499198980594761
94.2	13.884241751300863	0.9499706844749252
94.3	13.87689611426807	0.9500213679594667
94.4	13.869562123768048	0.9500719488257937
94.5	13.862239749057357	0.9501224273853356
94.6	13.854928959506113	0.9501728039482624
94.7	13.847629724597379	0.9502230788234907
94.8	13.840342013926668	0.9502732523186901
94.9	13.833065797201423	0.9503233247402904
95.0	13.825801044240286	0.9503732963934877
95.1	13.818547724972806	0.9504231675822497
95.2	13.8113058094389	0.9504729386093225
95.3	13.804075267788333	0.9505226097762371
95.4	13.79685607027988	0.950572181383314
95.5	13.789648187281301	0.9506216537296723
95.6	13.78245158926862	0.950671027113231
95.7	13.775266246825552	0.9507203018307203
95.8	13.768092130642993	0.9507694781776832
95.9	13.760929211518658	0.9508185564484842
96.0	13.753777460356435	0.9508675369363137
96.1	13.746636848165942	0.9509164199331952
96.2	13.739507346062169	0.9509652057299887
96.3	13.732388925264713	0.9510138946163983
96.4	13.72528155709753	0.9510624868809788
96.5	13.71818521298826	0.9511109828111396
96.6	13.711099864467979	0.951159382693151
96.7	13.704025483170508	0.9512076868121498
96.8	13.696962040831956	0.951255895452145
96.9	13.689909509290443	0.9513040088960228
97.0	13.68286786048542	0.9513520274255544
97.1	13.67583706645718	0.9513999513213982
97.2	13.668817099346708	0.9514477808631068
97.3	13.661807931394634	0.9514955163291328
97.4	13.65480953494141	0.9515431579968359
97.5	13.64782188242648	0.9515907061424823
97.6	13.640844946388002	0.9516381610412574
97.7	13.63387869946213	0.9516855229672662
97.8	13.626923114382842	0.9517327921935405
97.9	13.619978163981312	0.9517799689920436
98.0	13.613043821185734	0.9518270536336768
98.1	13.606120059020373	0.951874046388281
98.2	13.599206850605809	0.9519209475246474
98.3	13.592304169157876	0.9519677573105177
98.4	13.585411987987353	0.9520144760125909
98.5	13.578530280500095	0.9520611038965299
98.6	13.571659020195742	0.9521076412269642
98.7	13.56479818066784	0.9521540882674964
98.8	13.55794773560341	0.9522004452807058
98.9	13.55110765878221	0.9522467125281557
99.0	13.544277924076608	0.9522928902703955
99.1	13.537458505451061	0.9523389787669677
99.2	13.530649376961549	0.9523849782764122
99.3	13.523850512755585	0.9524308890562698
99.4	13.517061887071328	0.9524767113630902
99.5	13.510283474237262	0.9525224454524329
99.6	13.503515248672155	0.9525680915788745
99.7	13.496757184884315	0.952613649996013
99.8	13.490009257471	0.952659120956472
99.9	13.48327144111874	0.9527045047119055
100.0	13.476543710602002	0.9527498015130028
100.1	13.469826040783708	0.952795011609493
100.2	13.463118406614116	0.9528401352501501
100.3	13.456420783130689	0.9528851726827964
100.4	13.449733145458042	0.9529301241543069
100.5	13.44305546880695	0.9529749899106169
100.6	13.43638772847429	0.953019770196722
100.7	13.429729899842789	0.9530644652566865
100.8	13.423081958380218	0.953109075333645
100.9	13.41644387963945	0.9531536006698073
101.0	13.409815639257983	0.9531980415064656
101.1	13.403197212957338	0.9532423980839945
101.2	13.396588576542678	0.9532866706418583
101.3	13.389989705902973	0.9533308594186151
101.4	13.383400577009962	0.9533749646519194
101.5	13.376821165918193	0.9534189865785289
101.6	13.37025144876442	0.9534629254343061
101.7	13.363691401767436	0.953506781454224
101.8	13.35714100122766	0.9535505548723704
101.9	13.350600223526756	0.9535942459219509
102.0	13.344069045127117	0.9536378548352948
102.1	13.337547442571793	0.953681381843858
102.2	13.331035392483967	0.953724827178227
102.3	13.324532871566788	0.9537681910681239
102.4	13.318039856602507	0.9538114737424093
102.5	13.311556324452832	0.9538546754290869
102.6	13.305082252058089	0.9538977963553079
102.7	13.298617616437125	0.9539408367473744
102.8	13.292162394686672	0.9539837968307446
102.9	13.285716563981586	0.9540266768300336
103.0	13.279280101573766	0.9540694769690216
103.1	13.27285298479217	0.954112197470654
103.2	13.266435191042936	0.9541548385570477
103.3	13.260026697807957	0.954197400449494
103.4	13.253627482645786	0.954239883368463
103.5	13.247237523190416	0.9542822875336072
103.6	13.240856797151178	0.9543246131637626
103.7	13.234485282312644	0.9543668604769584
103.8	13.228122956534065	0.9544090296904157
103.9	13.221769797749262	0.9544511210205521
104.0	13.21542578396597	0.9544931346829875
104.1	13.209090893265929	0.9545350708925462
104.2	13.202765103804117	0.9545769298632596
104.3	13.196448393808847	0.954618711808373
104.4	13.190140741581207	0.9546604169403459
104.5	13.183842125494927	0.9547020454708565
104.6	13.177552523995717	0.9547435976108068
104.7	13.171271915601457	0.954785073570325
104.8	13.165000278901417	0.9548264735587694
104.9	13.15873759255634	0.95486779778473
105.0	13.152483835297874	0.9549090464560358
105.1	13.146238985928315	0.9549502197797552
105.2	13.140003023320373	0.9549913179622008
105.3	13.133775926416918	0.9550323412089315
105.4	13.127557674230616	0.9550732897247589
105.5	13.121348245843462	0.9551141637137458
105.6	13.115147620406628	0.9551549633792158
105.7	13.108955777140546	0.9551956889237511
105.8	13.102772695333874	0.9552363405491989
105.9	13.096598354343673	0.9552769184566742
106.0	13.090432733595156	0.9553174228465626
106.1	13.084275812581193	0.9553578539185238
106.2	13.078127570862165	0.9553982118714961
106.3	13.071987988065356	0.955438496903697
106.4	13.065857043885359	0.9554787092126291
106.5	13.05973471808302	0.9555188489950813
106.6	13.053620990485735	0.9555589164471346
106.7	13.04751584098671	0.9555989117641609
106.8	13.041419249545267	0.9556388351408329
106.9	13.03533119618588	0.955678686771119
107.0	13.029251660998346	0.9557184668482935
107.1	13.0231806241374	0.9557581755649371
107.2	13.017118065822425	0.9557978131129379
107.3	13.0110639663374	0.9558373796834977
107.4	13.005018306030156	0.9558768754671344
107.5	12.998981065312543	0.955916300653683
107.6	12.992952224659923	0.9559556554323021
107.7	12.98693176461098	0.9559949399914731
107.8	12.98091966576754	0.9560341545190055
107.9	12.974915908794184	0.9560732992020413
108.0	12.968920474418153	0.9561123742270533
108.1	12.96293334342873	0.9561513797798532
108.2	12.95695449667727	0.9561903160455913
108.3	12.95098391507724	0.9562291832087606
108.4	12.945021579603136	0.9562679814531994
108.5	12.939067471290954	0.9563067109620942
108.6	12.933121571237788	0.9563453719179834
108.7	12.92718386060117	0.9563839645027589
108.8	12.921254320599454	0.9564224888976692
108.9	12.915332932510927	0.9564609452833239
109.0	12.909419677674304	0.9564993338396939
109.1	12.903514537487611	0.9565376547461164
109.2	12.897617493408557	0.9565759081812955
109.3	12.891728526954328	0.9566140943233075
109.4	12.8858476197007	0.9566522133496029
109.5	12.879974753282525	0.9566902654370073
109.6	12.87410990939329	0.9567282507617261
109.7	12.868253069784334	0.9567661694993475
109.8	12.862404216265563	0.9568040218248426
109.9	12.856563330704427	0.9568418079125718
110.0	12.850730395025948	0.9568795279362842
110.1	12.844905391212611	0.9569171820691218
110.2	12.839088301303926	0.9569547704836228
110.3	12.833279107396319	0.9569922933517229
110.4	12.827477791642922	0.9570297508447574
110.5	12.821684336253346	0.9570671431334676
110.6	12.815898723493127	0.9571044703879973
110.7	12.810120935683948	0.9571417327779004
110.8	12.804350955203306	0.9571789304721419
110.9	12.798588764484181	0.9572160636391005
111.0	12.79283434601457	0.9572531324465697
111.1	12.787087682337948	0.9572901370617634
111.2	12.781348756052358	0.9573270776513151
111.3	12.775617549810518	0.9573639543812827
111.4	12.769894046319585	0.9574007674171499
111.5	12.764178228340937	0.9574375169238286
111.6	12.7584700786897	0.9574742030656643
111.7	12.752769580235077	0.9575108260064323
111.8	12.747076715899556	0.9575473859093466
111.9	12.741391468659003	0.9575838829370567
112.0	12.735713821542422	0.9576203172516574
112.1	12.730043757631726	0.9576566890146823
112.2	12.724381260061367	0.9576929983871134
112.3	12.718726312018445	0.9577292455293788
112.4	12.713078896742113	0.9577654306013579
112.5	12.707438997523795	0.9578015537623835
112.6	12.701806597706597	0.9578376151712416
112.7	12.696181680685394	0.9578736149861766
112.8	12.690564229906244	0.9579095533648931
112.9	12.684954228866827	0.9579454304645569
113.0	12.679351661115382	0.9579812464417975
113.1	12.673756510251263	0.9580170014527124
113.2	12.668168759924454	0.9580526956528673
113.3	12.662588393835202	0.9580883291972981
113.4	12.657015395733984	0.9581239022405157
113.5	12.651449749421483	0.958159414936505
113.6	12.645891438747867	0.9581948674387297
113.7	12.640340447613339	0.9582302599001327
113.8	12.634796759967179	0.95826559247314
113.9	12.629260359808173	0.9583008653096616
114.0	12.623731231183783	0.958336078561093
114.1	12.618209358190672	0.9583712323783203
114.2	12.61269472497411	0.9584063269117201
114.3	12.60718731572758	0.9584413623111594
114.4	12.601687114692972	0.9584763387260047
114.5	12.596194106160437	0.9585112563051164
114.6	12.590708274467877	0.9585461151968555
114.7	12.58522960400068	0.9585809155490851
114.8	12.579758079192139	0.9586156575091704
114.9	12.574293684522592	0.9586503412239838
115.0	12.56883640451974	0.9586849668399052
115.1	12.563386223758128	0.958719534502823
115.2	12.557943126858994	0.9587540443581388
115.3	12.552507098490322	0.9587884965507678
115.4	12.54707812336647	0.958822891225141
115.5	12.541656186247986	0.9588572285252075
115.6	12.53624127194168	0.9588915085944354
115.7	12.530833365300001	0.9589257315758173
115.8	12.525432451221091	0.9589598976118667
115.9	12.520038514648743	0.9589940068446247
116.0	12.514651540572105	0.9590280594156597
116.1	12.509271514025402	0.9590620554660718
116.2	12.503898420087994	0.9590959951364899
116.3	12.498532243883853	0.9591298785670783
116.4	12.493172970581858	0.9591637058975373
116.5	12.487820585395037	0.9591974772671046
116.6	12.482475073581089	0.9592311928145563
116.7	12.477136420441514	0.9592648526782109
116.8	12.471804611322131	0.9592984569959311
116.9	12.4664796316122	0.9593320059051232
117.0	12.461161466744946	0.9593654995427405
117.1	12.455850102196784	0.9593989380452872
117.2	12.450545523487515	0.9594323215488163
117.3	12.445247716180107	0.9594656501889337
117.4	12.43995666588043	0.9594989241008013
117.5	12.434672358237284	0.9595321434191352
117.6	12.429394778941987	0.9595653082782118
117.7	12.424123913728307	0.9595984188118651
117.8	12.418859748372393	0.9596314751534931
117.9	12.413602268692586	0.9596644774360552
118.0	12.408351460548998	0.9596974257920778
118.1	12.403107309844021	0.9597303203536538
118.2	12.39786980252109	0.9597631612524445
118.3	12.392638924565773	0.9597959486196833
118.4	12.387414662004533	0.9598286825861736
118.5	12.382197000905343	0.9598613632822948
118.6	12.376985927377039	0.959893990838002
118.7	12.371781427569463	0.9599265653828266
118.8	12.366583487672925	0.9599590870458802
118.9	12.361392093918825	0.959991555955856
119.0	12.35620723257828	0.9600239722410284
119.1	12.351028889963457	0.9600563360292577
119.2	12.345857052426078	0.960088647447988
119.3	12.340691706358045	0.9601209066242543
119.4	12.33553283819112	0.9601531136846783
119.5	12.330380434396606	0.9601852687554747
119.6	12.325234481485385	0.9602173719624489
119.7	12.320094966007828	0.9602494234310018
119.8	12.314961874553351	0.9602814232861306
119.9	12.309835193750457	0.96031337165243
120.0	12.304714910266878	0.9603452686540928


==> data/rho_n_squint_15.0.csv <==
0.3	168.61234334596926	-0.14041973474059863
0.4	159.6358651936822	-0.11453723599571886
0.5	151.04497562814015	-0.08942795234937209
0.6	143.28075547605212	-0.06516716586951452
0.7	136.38386432223948	-0.04179099577585674
0.8	130.27422411755938	-0.01930907178186786
0.9	124.84637448743548	0.0022866916501275403
1.0	120.00000000000001	0.023016015297483577
1.1	115.64816679991728	0.04290601261928212
1.2	111.71805183196135	0.061988249312928595
1.3	108.14936579250413	0.08029670340520496
1.4	104.8922962186803	0.09786634345728441
1.5	101.90557960308251	0.11473218504644539
1.6	99.15486891599245	0.1309286281091341
1.7	96.61140673461892	0.14648905691864317
1.8	94.25096508124537	0.1614455537124206
1.9	92.0530034063838	0.17582875261154973
2.0	90.0	0.1896677713080737
2.1	88.07691961056413	0.20299018340496675
2.2	86.27078761368956	0.21582204327145335
2.3	84.57034756797543	0.22818789011428586
2.4	82.96578422419591	0.24011091336964557
2.5	81.44849813647447	0.25161283945474155
2.6	80.01092116616847	0.2627141424941847
2.7	78.64636457296359	0.2734340831319661
2.8	77.34889322423915	0.2837907660693495
2.9	76.11322085905957	0.29380122033755846
3.0	74.93462242187273	0.30348145236250984
3.1	73.80886031253132	0.3128465500613429
3.2	72.73212204333551	0.32191069499520075
3.3	71.70096729525876	0.3306872623130986
3.4	70.71228275802639	0.33918885011519945
3.5	69.76324344759522	0.347427347014513
3.6	68.8512794389567	0.35541395136420806
3.7	67.97404714654294	0.3631592680529061
3.8	67.12940443989555	0.37067329760794937
3.9	66.31538900710102	0.3779655012099425
4.0	65.53019947929782	0.385044830602338
4.1	64.77217891133311	0.39191976131454215
4.2	64.03980028028963	0.39859832352229657
4.3	63.33165371815415	0.40508813008573147
4.4	62.646435239744726	0.4113964050267988
4.5	61.98293676403127	0.4175300035440474
4.6	61.340037257662786	0.42349543936903344
4.7	60.7166948550375	0.42929890367996243
4.8	60.111939830563315	0.4349462856865366
4.9	59.52486831661479	0.44044318843296437
5.0	58.95463667571021	0.4457949499733666
5.1	58.400456448102105	0.45100665492693026
5.2	57.861589806696934	0.45608315236867825
5.3	57.33734546032465	0.461029067546731
5.4	56.827074954130445	0.4658488160898169
5.5	56.33016932248214	0.4705466133704092
5.6	55.84605605545604	0.4751264876863471
5.7	55.374196344832804	0.4795922915988095
5.8	54.91408257972655	0.48394770911442403
5.9	54.46523606558814	0.48819626716555564
6.0	54.0272049434538	0.49234134149596137
6.1	53.5995622890253	0.4963861666307776
6.2	53.18190437352778	0.5003338419475049
6.3	52.77384907034689	0.5041873400661337
6.4	52.375034393242785	0.5079495123998429
6.5	51.98511715350855	0.511623095565192
6.6	51.60377172481727	0.5152107171724074
6.7	51.23068890571252	0.518714901186045
6.8	50.865574870760206	0.5221380730539079
6.9	50.50815020231953	0.52548256472393
7.0	50.15814899571913	0.5287506185609986
7.1	49.815318031358956	0.531944392889577
7.2	49.479416007907645	0.5350659642814588
7.3	49.15021283134412	0.5381173325345712
7.4	48.82748895510469	0.5411004239412903
7.5	48.51103476705408	0.5440170946688296
7.6	48.200650019408286	0.5468691339535661
7.7	47.89614329810044	0.549658267121165
7.8	47.59733152840744	0.5523861584435122
7.9	47.30403951394775	0.5550544138426763
8.0	47.016099506423075	0.5576645834514012
8.1	46.733350803711105	0.5602181640389602
8.2	46.455639374130556	0.562716601310591
8.3	46.18281750488863	0.5651612920881591
8.4	45.91474347289481	0.5675535863791783
8.5	45.651281236279374	0.5698947893408243
8.6	45.39230014509651	0.5721861631451398
8.7	45.13767466981868	0.5744289287512083
8.8	44.88728414634394	0.5766242675896892
8.9	44.64101253634416	0.5787733231647594
9.0	44.39874820187459	0.5808772025781676
9.1	44.16038369325435	0.582936977979812
9.2	43.92581554930399	0.5849536879489585
9.3	43.69494410909912	0.5869283388099639
9.4	43.467673334464365	0.5888619058861151
9.5	43.24391064249061	0.5907553346949792
9.6	43.023566747414755	0.5926095420884333
9.7	42.80655551124903	0.5944254173403626
9.8	42.59279380259465	0.5962038231848198
9.9	42.382201363114554	0.5979455968072775
10.0	42.174700681179885	0.5996515507914392
10.1	41.97021687223883	0.6013224740239329
10.2	41.7686775654899	0.6029591325590667
10.3	41.570012796470365	0.6045622704457072
10.4	41.3741549051993	0.6061326105182053
10.5	41.18103843953843	0.6076708551531983
10.6	40.99060006345813	0.6091776869940009
10.7	40.802778469917435	0.6106537696442028
10.8	40.617514298086135	0.6120997483320015
10.9	40.43475005465559	0.6135162505467036
11.0	40.25443003900198	0.6149038866487607
11.1	40.07650027198099	0.6162632504546199
11.2	39.90090842814774	0.6175949197975976
11.3	39.72760377120882	0.6188994570659289
11.4	39.55653709252613	0.6201774097190705
11.5	39.38766065250324	0.6214293107832847
11.6	39.22092812469641	0.6226556793274726
11.7	39.05629454250152	0.6238570209201735
11.8	38.893716248277826	0.6250338280686034
11.9	38.73315084477852	0.6261865806405499
12.0	38.57455714876483	0.6273157462699102
12.1	38.417895146689176	0.6284217807466069
12.2	38.26312595233909	0.6295051283915851
12.3	38.110211766339866	0.6305662224175588
12.4	37.95911583742105	0.6316054852761332
12.5	37.809802425356196	0.6326233289919071
12.6	37.66223676549083	0.6336201554841232
12.7	37.51638503478005	0.6345963568764085
12.8	37.37221431925902	0.6355523157951155
12.9	37.22969258287638	0.6364884056567603
13.0	37.08878863762342	0.6374049909450155
13.1	36.94947211489559	0.6383024274777037
13.2	36.81171343802716	0.6391810626642135
13.3	36.675483795942085	0.6400412357537351
13.4	36.54075511786871	0.6408832780747024
13.5	36.407500049066904	0.6417075132657998
13.6	36.27569192752101	0.6425142574988836
13.7	36.145304761552985	0.6433038196941472
13.8	36.016313208313306	0.6440765017278431
13.9	35.88869255310918	0.6448325986328665
14.0	35.76241868953185	0.6455723987924793
14.1	35.637468100346794	0.6462961841274574
14.2	35.5138178391126	0.6470042302769122
14.3	35.391445512495295	0.6476968067730435
14.4	35.2703292632482	0.648374177210055
14.5	35.15044775382705	0.6490365994074658
14.6	35.031780150613194	0.6496843255680298
14.7	34.91430610871791	0.650317602430472
14.8	34.79800575734286	0.6509366714172431
14.9	34.68285968567326	0.6515417687774767
15.0	34.5688489292801	0.6521331257253357
15.1	34.45595495701061	0.6527109685739169
15.2	34.34415965834632	0.6532755188648844
15.3	34.233445331208394	0.653826993493988
15.4	34.12379467019286	0.6543656048326179
15.5	34.01519075521678	0.654891560845546
15.6	33.907617040559515	0.6554050652049882
15.7	33.80105734428191	0.6559063174011265
15.8	33.69549583800904	0.6563955128492142
15.9	33.59091703706139	0.656872842993392
16.0	33.487305790920345	0.6573384954073296
16.1	33.38464727401538	0.6577926538918069
16.2	33.282926976819006	0.6582354985693454
16.3	33.182130697238954	0.6586672059759885
16.4	33.08224453229458	0.6590879491503382
16.5	32.98325487006714	0.6594978977199365
16.6	32.88514838191331	0.6598972179850898
16.7	32.78791201493175	0.6602860730002198
16.8	32.69153298467285	0.6606646226528313
16.9	32.59599876808294	0.6610330237401711
17.0	32.5012970966735	0.6613914300436644
17.1	32.40741594990756	0.6617399924011994
17.2	32.31434354879457	0.6620788587773312
17.3	32.22206834968657	0.6624081743314819
17.4	32.13057903826772	0.6627280814841933
17.5	32.039864523730564	0.6630387199815073
17.6	31.94991393313193	0.6633402269575285
17.7	31.860716605921922	0.6636327369952308
17.8	31.772262088640154	0.6639163821855696
17.9	31.68454012977265	0.6641912921849457
18.0	31.597540674764012	0.6644575942710846
18.1	31.511253861179654	0.6647154133973762
18.2	31.425670014012	0.6649648722457219
18.3	31.340779641126236	0.6652060912779472
18.4	31.256573428840824	0.6654391887858127
18.5	31.173042237637397	0.6656642809396771
18.6	31.090177097996357	0.6658814818358507
18.7	31.007969206353486	0.6660909035426793
18.8	30.926409921173097	0.6662926561454053
18.9	30.84549075913488	0.6664868477898309
19.0	30.765203391428894	0.6666735847248357
19.1	30.685539640156982	0.666852971343772
19.2	30.606491474835323	0.6670251102247775
19.3	30.52805100899611	0.6671901021700402
19.4	30.4502104968839	0.6673480462440405
19.5	30.37296233024478	0.6674990398108099
19.6	30.296299035204033	0.6676431785702286
19.7	30.220213269230307	0.6677805565933965
19.8	30.144697818183072	0.6679112663571004
19.9	30.069745593440928	0.6680353987774081
20.0	29.995349629107892	0.668153043242413
20.1	29.92150307929531	0.6682642876441557
20.2	29.848199215476942	0.6683692184097438
20.3	29.775431423915148	0.6684679205316998
20.4	29.703193203155394	0.6685604775975497
20.5	29.63147816158764	0.6686469718186837
20.6	29.560280015071775	0.6687274840585055
20.7	29.489592584625676	0.6688020938598899
20.8	29.41940979417388	0.6688708794719708
20.9	29.349725668354548	0.6689339178762774
21.0	29.280534330383677	0.6689912848122374
21.1	29.21182999997391	0.6690430548020655
21.2	29.143606991307387	0.6690893011750524
21.3	29.075859711059845	0.6691300960912749
21.4	29.008582656475365	0.6691655105647395
21.5	28.94177041348971	0.6691956144859769
21.6	28.875417654901018	0.6692204766441036
21.7	28.809519138586197	0.6692401647483618
21.8	28.7440697057623	0.6692547454491585
21.9	28.679064279290674	0.6692642843586074
22.0	28.61449786202353	0.6692688460705987
22.1	28.550365535190622	0.669268494180399
22.2	28.486662456826323	0.6692632913038039
22.3	28.423383860234374	0.6692532990958456
22.4	28.360525052490544	0.6692385782690751
22.5	28.298081412981	0.6692191886114258
22.6	28.236048391976475	0.6691951890036727
22.7	28.17442150924007	0.6691666374364953
22.8	28.113196352668822	0.6691335910271564
22.9	28.052368576967385	0.6690961060358053
23.0	27.991933902352997	0.6690542378814178
23.1	27.93188811329107	0.6690080411573797
23.2	27.872227057260808	0.6689575696467247
23.3	27.812946643549093	0.6689028763370353
23.4	27.754042842073034	0.6688440134350142
23.5	27.695511682229213	0.6687810323807382
23.6	27.637349251770342	0.6687139838615976
23.7	27.57955169570673	0.6686429178259335
23.8	27.522115215233878	0.6685678834963782
23.9	27.465036066683666	0.6684889293829077
24.0	27.40831056050028	0.6684061032956112
24.1	27.35193506023828	0.66831945235719
24.2	27.29590598158404	0.6682290230151836
24.3	27.240219791398932	0.6681348610539402
24.4	27.184873006783494	0.6680370116063296
24.5	27.12986219416306	0.6679355191652102
24.6	27.075183968393066	0.6678304275946528
24.7	27.02083499188458	0.6677217801409288
24.8	26.966811973748737	0.6676096194432687
24.9	26.913111668959957	0.6674939875443962
25.0	26.859730877537633	0.6673749259008431
25.1	26.80666644374527	0.6672524753930492
25.2	26.75391525530718	0.6671266763352555
25.3	26.70147424264215	0.6669975684851935
25.4	26.64934037811297	0.6668651910535758
25.5	26.59751067529312	0.6667295827133903
25.6	26.545982188247724	0.6665907816090096
25.7	26.49475201083092	0.6664488253651122
25.8	26.44381727599739	0.6663037510954245
25.9	26.39317515512877	0.6661555954112863
26.0	26.342822857373783	0.6660043944300448
26.1	26.292757629002768	0.6658501837832791
26.2	26.24297675277491	0.6656929986248635
26.3	26.19347754731922	0.665532873638867
26.4	26.144257366528063	0.6653698430472988
26.5	26.09531359896298	0.6652039406176996
26.6	26.046643667273152	0.6650351996705844
26.7	25.998245027625185	0.6648636530867386
26.8	25.950115169145143	0.6646893333143707
26.9	25.90225161337113	0.6645122723761276
27.0	25.85465191371784	0.6643325018759729
27.1	25.80731365495097	0.6641500530059296
27.2	25.760234452672886	0.6639649565526973
27.3	25.71341195281825	0.6637772429041379
27.4	25.666843831159607	0.6635869420556386
27.5	25.620527792823104	0.6633940836163555
27.6	25.574461571813448	0.6631986968153332
27.7	25.52864293054837	0.6630008105075126
27.8	25.483069659402457	0.6628004531796241
27.9	25.437739576259233	0.6625976529559674
28.0	25.392650526072966	0.6623924376040855
28.1	25.34780038043792	0.6621848345403313
28.2	25.303187037166914	0.6619748708353285
28.3	25.258808419877102	0.6617625732193338
28.4	25.214662477584618	0.6615479680874974
28.5	25.170747184306187	0.6613310815050261
28.6	25.127060538668836	0.6611119392122524
28.7	25.08360056352694	0.6608905666296099
28.8	25.04036530558632	0.6606669888625161
28.9	24.99735283503566	0.6604412307061686
29.0	24.95456124518487	0.6602133166502439
29.1	24.911988652110033	0.6599832708835544
29.2	24.869633194305084	0.6597511172985174
29.3	24.827493032340254	0.65951687949568
29.4	24.785566348526327	0.6592805807880608
29.5	24.74385134658545	0.6590422442054534
29.6	24.70234625132823	0.6588018924986472
29.7	24.661049308336032	0.658559548143572
29.8	24.619958783650098	0.6583152333453705
29.9	24.579072963465283	0.6580689700423962
30.0	24.538390153830324	0.6578207799101418
30.1	24.49790868035286	0.6575706843651001
30.2	24.457626887910138	0.6573187045685531
30.3	24.41754314036487	0.6570648614302985
30.4	24.37765582028601	0.6568091756123086
30.5	24.337963328674956	0.656551667532327
30.6	24.298464084696068	0.6562923573674013
30.7	24.25915652541243	0.656031265057357
30.8	24.220039105526098	0.6557684103082086
30.9	24.181110297123148	0.6555038125955134
31.0	24.142368589422748	0.6552374911676686
31.1	24.10381248853124	0.6549694650491495
31.2	24.065440517200134	0.6546997530436952
31.3	24.027251214588237	0.6544283737374386
31.4	23.989243136028506	0.654155345501982
31.5	23.951414852798095	0.6538806864974233
31.6	23.91376495189308	0.6536044146753305
31.7	23.876292035807	0.653326547781665
31.8	23.838994722312464	0.6530471033596543
31.9	23.80187164424762	0.6527660987526228
32.0	23.764921449305366	0.6524835511067683
32.1	23.728142799826525	0.6521994773738956
32.2	23.691534372596582	0.651913894314106
32.3	23.655094858645867	0.6516268184984396
32.4	23.61882296305259	0.6513382663114745
32.5	23.582717404749996	0.6510482539538857
32.6	23.54677691633628	0.6507567974449586
32.7	23.511000243887622	0.6504639126250636
32.8	23.475386146774543	0.6501696151580902
32.9	23.43993339748141	0.6498739205338397
33.0	23.40464078142839	0.6495768440703813
33.1	23.36950709679705	0.6492784009163697
33.2	23.334531154358338	0.6489786060533225
33.3	23.299711777303518	0.6486774742978658
33.4	23.265047801078012	0.6483750203039383
33.5	23.230538073217666	0.6480712585649664
33.6	23.196181453188053	0.6477662034159979
33.7	23.161976812226	0.6474598690358059
33.8	23.127923033183908	0.6471522694489595
33.9	23.094019010376485	0.6468434185278583
34.0	23.060263649430112	0.6465333299947391
34.1	23.0266558671344	0.6462220174236474
34.2	22.99319459129628	0.6459094942423795
34.3	22.959878760596094	0.6455957737343954
34.4	22.926707324446674	0.6452808690406978
34.5	22.893679242853853	0.6449647931616869
34.6	22.86079348627966	0.6446475589589834
34.7	22.82804903550772	0.6443291791572217
34.8	22.7954448815101	0.6440096663458205
34.9	22.76298002531743	0.6436890329807203
35.0	22.730653477889703	0.6433672913860982
35.1	22.698464259990143	0.6430444537560546
35.2	22.66641140206063	0.6427205321562751
35.3	22.63449394409871	0.6423955385256651
35.4	22.60271093553733	0.6420694846779614
35.5	22.571061435125603	0.6417423823033198
35.6	22.53954451081177	0.6414142429698758
35.7	22.508159239628213	0.6410850781252846
35.8	22.4769047075776	0.6407548990982368
35.9	22.44578000952122	0.6404237170999498
36.0	22.414784249069008	0.6400915432256415
36.1	22.383916538471155	0.639758388455974
36.2	22.353175998510963	0.6394242636584854
36.3	22.32256175840019	0.6390891795889921
36.4	22.292072955675046	0.6387531468929747
36.5	22.261708736094363	0.6384161761069422
36.6	22.23146825353913	0.6380782776597768
36.7	22.201350669913282	0.6377394618740557
36.8	22.1713551550463	0.6373997389673594
36.9	22.141480886597023	0.6370591190535541
37.0	22.11172704995906	0.6367176121440609
37.1	22.082092838167494	0.6363752281491026
37.2	22.052577451806844	0.6360319768789353
37.3	22.02318009892073	0.6356878680450591
37.4	21.99389999492238	0.6353429112614142
37.5	21.96473636250683	0.6349971160455574
37.6	21.935688431564387	0.6346504918198238
37.7	21.906755439094827	0.6343030479124692
37.8	21.877936629123695	0.6339547935587979
37.9	21.84923125261911	0.6336057379022755
38.0	21.82063856740995	0.6332558899956223
38.1	21.792157838105496	0.6329052588018935
38.2	21.763788336015676	0.6325538531955441
38.3	21.735529339073256	0.6322016819634785
38.4	21.70738013175594	0.6318487538060844
38.5	21.67934000501116	0.6314950773382529
38.6	21.651408256180222	0.6311406610903841
38.7	21.623584188925008	0.6307855135093787
38.8	21.59586711315476	0.6304296429596152
38.9	21.56825634495409	0.630073057723914
39.0	21.540751206512613	0.6297157660044878
39.1	21.513351026054327	0.6293577759238782
39.2	21.486055137769483	0.6289990955258824
39.3	21.458862881746025	0.6286397327764599
39.4	21.43177360390288	0.6282796955646365
39.5	21.404786655924024	0.6279189917033869
39.6	21.377901395192815	0.6275576289305113
39.7	21.351117184728263	0.6271956149094956
39.8	21.324433393121538	0.6268329572303643
39.9	21.297849394473015	0.6264696634105171
40.0	21.271364568331265	0.6261057408955574
40.1	21.24497829963183	0.6257411970601073
40.2	21.21868997863737	0.6253760392086156
40.3	21.192499000878446	0.6250102745761481
40.4	21.16640476709511	0.6246439103291734
40.5	21.14040668317955	0.6242769535663356
40.6	21.11450416011893	0.6239094113192157
40.7	21.08869661393966	0.6235412905530857
40.8	21.0629834656518	0.623172598167649
40.9	21.037364141195	0.6228033409977738
41.0	21.01183807138402	0.6224335258142154
41.1	20.986404691856166	0.6220631593243281
41.2	20.96106344301861	0.6216922481727709
41.3	20.9358137699968	0.6213207989422002
41.4	20.910655122583364	0.6209488181539545
41.5	20.885586955187865	0.620576312268731
41.6	20.860608726786822	0.6202032876872524
41.7	20.835719900875148	0.6198297507509263
41.8	20.810919945417446	0.619455707742493
41.9	20.786208332800022	0.6190811648866692
42.0	20.761584539784444	0.6187061283507775
42.1	20.737048047460192	0.618330604245375
42.2	20.712598341199435	0.6179545986248667
42.3	20.688234910611115	0.6175781174881161
42.4	20.66395724949679	0.6172011667790446
42.5	20.639764855805854	0.6168237523872246
42.6	20.615657231592472	0.6164458801484661
42.7	20.591633882972143	0.6160675558453931
42.8	20.567694320079422	0.6156887852080147
42.9	20.543838057025944	0.6153095739142879
43.0	20.52006461185896	0.6149299275906733
43.1	20.496373506520435	0.6145498518126858
43.2	20.472764266806685	0.6141693521054339
43.3	20.44923642232865	0.6137884339441562
43.4	20.425789506472242	0.6134071027547499
43.5	20.402423056359822	0.6130253639142909
43.6	20.379136612811592	0.6126432227515513
43.7	20.35592972030771	0.6122606845475055
43.8	20.332801926951067	0.6118777545358338
43.9	20.309752784430007	0.6114944379034177
44.0	20.2867818479821	0.6111107397908305
44.1	20.263888676358135	0.6107266652928198
44.2	20.241072831786145	0.610342219458785
44.3	20.218333879936726	0.6099574072932511
44.4	20.19567138988796	0.609572233756331
44.5	20.173084934091328	0.6091867037641892
44.6	20.150574088337777	0.6088008221894942
44.7	20.1281384317241	0.6084145938618668
44.8	20.105777546620136	0.6080280235683253
44.9	20.08349101863606	0.6076411160537218
45.0	20.06127843658996	0.6072538760211753
45.1	20.039139392476148	0.6068663081324991
45.2	20.017073481433698	0.6064784170086222
45.3	19.995080301715255	0.6060902072300067
45.4	19.97315945465627	0.6057016833370599
45.5	19.95131054464483	0.6053128498305401
45.6	19.929533179091557	0.6049237111719603
45.7	19.90782696839997	0.6045342717839827
45.8	19.88619152593738	0.6041445360508135
45.9	19.86462646800558	0.6037545083185895
46.0	19.843131413812756	0.6033641928957602
46.1	19.82170598544493	0.6029735940534684
46.2	19.80034980783807	0.6025827160259215
46.3	19.779062508750677	0.6021915630107625
46.4	19.75784371873647	0.6018001391694344
46.5	19.736693071117266	0.6014084486275413
46.6	19.715610201956782	0.6010164954752043
46.7	19.69459475003383	0.6006242837674141
46.8	19.673646356816747	0.600231817524379
46.9	19.652764666437523	0.5998391007318683
47.0	19.631949325666334	0.5994461373415526
47.1	19.611199983886728	0.5990529312713401
47.2	19.59051629307046	0.5986594864057083
47.3	19.569897907753155	0.5982658065960311
47.4	19.549344485010277	0.5978718956609048
47.5	19.528855684432784	0.5974777573864676
47.6	19.50843116810371	0.5970833955267162
47.7	19.48807060057474	0.5966888138038189
47.8	19.467773648842762	0.5962940159084269
47.9	19.447539982327683	0.5958990054999767
48.0	19.427369272848996	0.5955037862069963
48.1	19.407261194604082	0.595108361627401
48.2	19.387215424145662	0.5947127353287909
48.3	19.367231640360217	0.594316910848742
48.4	19.347309524446317	0.593920891695095
48.5	19.32744875989322	0.593524681346241
48.6	19.30764903245971	0.5931282832514044
48.7	19.287910030153306	0.59273170083092
48.8	19.26823144320968	0.5923349374765104
48.9	19.248612964072088	0.5919379965515587
49.0	19.229054287371202	0.5915408813913771
49.1	19.209555109905157	0.5911435953034738
49.2	19.19011513062009	0.5907461415678176
49.3	19.170734050590067	0.5903485234370971
49.4	19.151411572998253	0.5899507441369789
49.5	19.13214740311762	0.589552806866363
49.6	19.112941248292074	0.5891547147976336
49.7	19.09379281791794	0.5887564710769089
49.8	19.074701823425077	0.5883580788242878
49.9	19.055667978259272	0.5879595411340925
50.0	19.03669099786346	0.5875608610751109
50.1	19.017770599660476	0.5871620416908325
50.2	18.998906503035005	0.5867630859996867
50.3	18.980098429316158	0.5863639969952744
50.4	18.961346101760256	0.5859647776465978
50.5	18.94264924553376	0.58556543089829
50.6	18.924007587696288	0.5851659596708387
50.7	18.9054208571838	0.5847663668608105
50.8	18.886888784792344	0.584366655341071
50.9	18.86841110316128	0.5839668279610016
51.0	18.84998754675738	0.5835668875467178
51.1	18.831617851858557	0.58316683690128
51.2	18.81330175653843	0.5827666788049056
51.3	18.795039000650075	0.5823664160151789
51.4	18.77682932581092	0.5819660512672548
51.5	18.75867247538734	0.5815655872740666
51.6	18.74056819447921	0.5811650267265245
51.7	18.722516229905263	0.5807643722937187
51.8	18.704516330187836	0.5803636266231145
51.9	18.686568245538403	0.5799627923407499
52.0	18.668671727843076	0.5795618720514273
52.1	18.650826530647812	0.5791608683389073
52.2	18.633032409144747	0.5787597837660964
52.3	18.615289120157442	0.5783586208752335
52.4	18.59759642212754	0.5779573821880784
52.5	18.579954075100403	0.5775560702060928
52.6	18.56236184071197	0.5771546874106223
52.7	18.54481948217472	0.5767532362630758
52.8	18.527326764264647	0.5763517192051044
52.9	18.509883453308042	0.575950138658776
53.0	18.49248931716805	0.5755484970267494
53.1	18.475144125231868	0.5751467966924467
53.2	18.457847648398058	0.574745040020224
53.3	18.440599659063693	0.5743432293555388
53.4	18.423399931111724	0.5739413670251186
53.5	18.406248239898567	0.5735394553371234
53.6	18.38914436224193	0.5731374965813125
53.7	18.372088076408485	0.5727354930292022
53.8	18.35507916210169	0.5723334469342289
53.9	18.33811740044998	0.5719313605319062
54.0	18.32120257399512	0.571529236039981
54.1	18.304334466679965	0.5711270756585899
54.2	18.287512863837456	0.5707248815704112
54.3	18.270737552178844	0.5703226559408182
54.4	18.254008319782233	0.5699204009180282
54.5	18.237324956081572	0.5695181186332523
54.6	18.2206872518555	0.5691158112008421
54.7	18.20409499921622	0.5687134807184356
54.8	18.187547991598468	0.5683111292671013
54.9	18.17104602374912	0.5679087589114815
55.0	18.154588891716127	0.5675063716999332
55.1	18.13817639283793	0.5671039696646677
55.2	18.121808325733397	0.5667015548218902
55.3	18.10548449029094	0.5662991291719358
55.4	18.08920468765847	0.5658966946994055
55.5	18.07296872023316	0.5654942533733012
55.6	18.05677639165156	0.5650918071471573
55.7	18.040627506779366	0.5646893579591739
55.8	18.024521871701776	0.5642869077323461
55.9	18.00845929371337	0.5638844583745934
56.0	17.992439581308865	0.5634820117788879
56.1	17.97646254417328	0.5630795698233791
56.2	17.960527993172263	0.5626771343715218
56.3	17.944635740343127	0.5622747072721969
56.4	17.928785598885284	0.561872290359837
56.5	17.912977383150878	0.5614698854545463
56.6	17.897210908635913	0.5610674943622207
56.7	17.881485991971164	0.5606651188746689
56.8	17.865802450913183	0.560262760769727
56.9	17.850160104335323	0.559860421811379
57.0	17.83455877221902	0.5594581037498697
57.1	17.81899827564529	0.5590558083218201
57.2	17.803478436785724	0.5586535372503418
57.3	17.78799907889434	0.558251292245147
57.4	17.772560026298915	0.5578490750026619
57.5	17.757161104392683	0.5574468872061356
57.6	17.741802139625825	0.5570447305257492
57.7	17.72648295949765	0.5566426066187243
57.8	17.711203392548285	0.5562405171294296
57.9	17.695963268350344	0.5558384636894856
58.0	17.68076241750136	0.5554364479178721
58.1	17.665600671615767	0.5550344714210301
58.2	17.650477863316723	0.5546325357929639
58.3	17.635393826228906	0.5542306426153458
58.4	17.62034839497043	0.553828793457614
58.5	17.605341405145303	0.5534269898770738
58.6	17.590372693335986	0.5530252334189976
58.7	17.575442097095845	0.55262352561672
58.8	17.560549454941725	0.5522218679917382
58.9	17.545694606346725	0.5518202620538056
59.0	17.530877391732865	0.5514187093010285
59.1	17.516097652463703	0.5510172112199595
59.2	17.50135523083748	0.5506157692856913
59.3	17.486649970080105	0.5502143849619497
59.4	17.471981714337826	0.5498130597011842
59.5	17.457350308670442	0.5494117949446592
59.6	17.442755599044496	0.5490105921225448
59.7	17.428197432326428	0.5486094526540048
59.8	17.413675656275974	0.5482083779472847
59.9	17.399190119538975	0.5478073693998008
60.0	17.38474067164136	0.547406428398225
60.1	17.3703271629823	0.5470055563185712
60.2	17.355949444827743	0.5466047545262812
60.3	17.341607369303677	0.5462040243763072
60.4	17.327300789390492	0.545803367213196
60.5	17.313029558915723	0.5454027843711728
60.6	17.298793532548537	0.5450022771742207
60.7	17.28459256579313	0.5446018469361636
60.8	17.27042651498245	0.5442014949607462
60.9	17.256295237272568	0.5438012225417133
61.0	17.242198590636214	0.5434010309628883
61.1	17.228136433856893	0.5430009214982522
61.2	17.21410862652316	0.542600895412021
61.3	17.200115029022268	0.5422009539587219
61.4	17.18615550253474	0.5418010983832688
61.5	17.1722299090284	0.5414013299210388
61.6	17.1583381112529	0.5410016497979472
61.7	17.14447997273357	0.5406020592305185
61.8	17.13065535776613	0.540202559425964
61.9	17.116864131411027	0.5398031515822502
62.0	17.103106159487965	0.5394038368881737
62.1	17.089381308570264	0.5390046165234312
62.2	17.07568944597955	0.5386054916586909
62.3	17.062030439780425	0.53820646345566
62.4	17.04840415877495	0.5378075330671594
62.5	17.034810472497384	0.5374087016371866
62.6	17.021249251209223	0.5370099703009866
62.7	17.007720365893505	0.5366113401851195
62.8	16.994223688250074	0.536212812407527
62.9	16.9807590906903	0.5358143880775987
63.0	16.96732644633214	0.5354160682962374
63.1	16.953925628994753	0.5350178541559256
63.2	16.9405565131939	0.534619746740788
63.3	16.927218974137123	0.534221747126657
63.4	16.913912887718208	0.5338238563811356
63.5	16.90063813051301	0.5334260755636604
63.6	16.88739457977435	0.5330284057255631
63.7	16.874182113427143	0.5326308479101334
63.8	16.861000610064035	0.5322334031526796
63.9	16.847849948940297	0.5318360724805888
64.0	16.8347300099695	0.5314388569133873
64.1	16.8216406737186	0.5310417574628016
64.2	16.80858182140378	0.5306447751328136
64.3	16.795553334885504	0.5302479109197239
64.4	16.782555096664378	0.5298511658122064
64.5	16.769586989876448	0.5294545407913674
64.6	16.756648898288887	0.5290580368308013
64.7	16.74374070629555	0.5286616548966488
64.8	16.73086229891301	0.5282653959476515
64.9	16.7180135617755	0.5278692609352079
65.0	16.705194381131392	0.5274732508034284
65.1	16.69240464383864	0.5270773664891903
65.2	16.679644237360503	0.5266816089221906
65.3	16.666913049761515	0.5262859790250011
65.4	16.654210969703453	0.5258904777131207
65.5	16.641537886441053	0.5254951058950281
65.6	16.62889368981809	0.5250998644722348
65.7	16.616278270263265	0.5247047543393347
65.8	16.6036915187862	0.5243097763840592
65.9	16.59113332697377	0.5239149314873242
66.0	16.578603586985597	0.5235202205232824
66.1	16.56610219155091	0.5231256443593743
66.2	16.55362903396403	0.5227312038563754
66.3	16.541184008080926	0.5223368998684467
66.4	16.528767008315217	0.5219427332431842
66.5	16.51637792963456	0.5215487048216659
66.6	16.50401666755688	0.5211548154384996
66.7	16.491683118146632	0.5207610659218719
66.8	16.47937717801107	0.520367457093594
66.9	16.467098744296727	0.5199739897691489
67.0	16.454847714685837	0.5195806647577376
67.1	16.44262398739259	0.519187482862325
67.2	16.43042746115975	0.5187944448796857
67.3	16.41825803525491	0.5184015516004487
67.4	16.406115609467157	0.5180088038091424
67.5	16.394000084103876	0.5176162022842392
67.6	16.381911359986606	0.517223747798199
67.7	16.369849338448265	0.5168314411175139
67.8	16.35781392132953	0.5164392830027495
67.9	16.34580501097548	0.5160472742085903
68.0	16.333822510232434	0.5156554154838802
68.1	16.321866322444194	0.5152637075716658
68.2	16.30993635144933	0.5148721512092385
68.3	16.298032501577726	0.5144807471281747
68.4	16.286154677647097	0.5140894960543779
68.5	16.274302784960085	0.5136983987081201
68.6	16.262476729301085	0.5133074558040809
68.7	16.25067641693309	0.5129166680513882
68.8	16.238901754594377	0.512526036153659
68.9	16.227152649495558	0.5121355608090368
69.0	16.215429009316473	0.511745242710233
69.1	16.203730742203362	0.5113550825445644
69.2	16.19205775676536	0.510965080993992
69.3	16.18040996207203	0.5105752387351592
69.4	16.168787267649897	0.5101855564394296
69.5	16.15718958348004	0.509796034772925
69.6	16.145616819994657	0.5094066743965625
69.7	16.134068888074385	0.5090174759660909
69.8	16.122545699045467	0.5086284401321283
69.9	16.11104716467685	0.5082395675401974
70.0	16.099573197177104	0.5078508588307631
70.1	16.088123709192182	0.5074623146392662
70.2	16.076698613802016	0.5070739355961611
70.3	16.065297824518066	0.5066857223269491
70.4	16.05392125528048	0.5062976754522148
70.5	16.042568820455404	0.5059097955876593
70.6	16.031240434832394	0.5055220833441365
70.7	16.019936013621457	0.5051345393276847
70.8	16.00865547245051	0.5047471641395627
70.9	15.997398727362775	0.5043599583762817
71.0	15.986165694814233	0.5039729226296398
71.1	15.974956291670802	0.5035860574867544
71.2	15.96377043520594	0.5031993635300939
71.3	15.952608043097952	0.5028128413375126
71.4	15.941469033427524	0.5024264914822802
71.5	15.930353324675186	0.5020403145331161
71.6	15.919260835718816	0.5016543110542203
71.7	15.908191485831114	0.5012684816053028
71.8	15.897145194677165	0.5008828267416188
71.9	15.886121882311965	0.5004973470139957
72.0	15.875121469178032	0.500112042968867
72.1	15.864143876102977	0.49972691514830025
72.2	15.853189024297054	0.4993419640900286
72.3	15.842256835350993	0.4989571903274808
72.4	15.831347231233218	0.49857259438981044
72.5	15.820460134287895	0.4981881768019257
72.6	15.809595467232699	0.49780393808451867
72.7	15.79875315315595	0.4974198787540941
72.8	15.787933115514821	0.49703599932299847
72.9	15.777135278133185	0.49665230029944896
73.0	15.766359565198636	0.49626878218756093
73.1	15.755605901261054	0.4958854454873767
73.2	15.744874211229885	0.4955022906948935
73.3	15.734164420372265	0.49511931830209066
73.4	15.723476454310541	0.494736528796958
73.5	15.712810239020287	0.4943539226635218
73.6	15.702165700828035	0.4939715003818732
73.7	15.691542766409267	0.49358926242819456
73.8	15.680941362786399	0.4932072092747853
73.9	15.670361417326061	0.4928253413900899
74.0	15.659802857737981	0.49244365923872246
74.1	15.649265612071865	0.4920621632814945
74.2	15.638749608716331	0.4916808539754394
74.3	15.628254776396027	0.49129973177383857
74.4	15.617781044170256	0.4909187971262464
74.5	15.607328341430334	0.49053805047851673
74.6	15.596896597898185	0.4901574922728266
74.7	15.586485743624038	0.4897771229477017
74.8	15.576095708984504	0.48939694293804076
74.9	15.565726424680628	0.48901695267514067
75.0	15.555377821736032	0.4886371525867198
75.1	15.545049831494627	0.48825754309694314
75.2	15.534742385619397	0.4878781246264448
75.3	15.5244554160898	0.4874988975923539
75.4	15.514188855200214	0.48711986240831556
75.5	15.503942635557985	0.4867410194845166
75.6	15.493716690081843	0.48636236922770737
75.7	15.483510951999616	0.4859839120412249
75.8	15.473325354846521	0.4856056483250162
75.9	15.463159832463532	0.48522757847566084
76.0	15.453014318995512	0.4848497028863932
76.1	15.442888748889382	0.48447202194712496
76.2	15.432783056892228	0.48409453604446745
76.3	15.422697178049688	0.4837172455617529
76.4	15.41263104770425	0.4833401508790576
76.5	15.402584601493325	0.4829632523732224
76.6	15.392557775347592	0.48258655041787446
76.7	15.382550505489336	0.48221004538344947
76.8	15.37256272843066	0.4818337376372111
76.9	15.362594380971993	0.4814576275432738
77.0	15.352645400200181	0.48108171546262357
77.1	15.342715723486673	0.48070600175313677
77.2	15.332805288486533	0.48033048676960205
77.3	15.322914033135932	0.47995517086374206
77.4	15.313041895651141	0.479580054384231
77.5	15.303188814526848	0.4792051376767171
77.6	15.293354728533973	0.47883042108384016
77.7	15.28353957671892	0.478455904945254
77.8	15.273743298401458	0.4780815895976448
77.9	15.263965833173081	0.47770747537475017
78.0	15.25420712089592	0.47733356260737925
78.1	15.244467101700604	0.4769598516234319
78.2	15.23474571598532	0.4765863427479175
78.3	15.225042904413558	0.47621303630297457
78.4	15.215358607913359	0.47583993260788815
78.5	15.20569276767529	0.4754670319791103
78.6	15.1960453251512	0.4750943347302773
78.7	15.186416222052465	0.47472184117222854
78.8	15.176805400348806	0.4743495516130246
78.9	15.16721280226661	0.47397746635796584
79.0	15.157638370287621	0.4736055857096104
79.1	15.148082047147339	0.4732339099677905
79.2	15.138543775833783	0.4728624394296331
79.3	15.129023499585772	0.4724911743895748
79.4	15.119521161891845	0.4721201151393802
79.5	15.110036706488524	0.4717492619681607
79.6	15.100570077359322	0.4713786151623893
79.7	15.091121218732773	0.47100817500591924
79.8	15.081690075081516	0.47063794178000123
79.9	15.072276591121074	0.4702679157632985
80.0	15.06288071180776	0.4698980972319059
80.1	15.053502382338023	0.46952848645936474
80.2	15.044141548146888	0.46915908371668025
80.3	15.034798154906431	0.4687898892723377
80.4	15.025472148524772	0.4684209033923181
80.5	15.01616347514461	0.4680521263401156
80.6	15.006872081141738	0.46768355837675246
80.7	14.997597913124121	0.4673151997607948
80.8	14.988340917930286	0.4669470507483696
80.9	14.979101042628102	0.46657911159317933
81.0	14.969878234513832	0.46621138254651806
81.1	14.960672441110393	0.4658438638572867
81.2	14.9514836101663	0.4654765557720083
81.3	14.942311689654572	0.4651094585348436
81.4	14.933156627771284	0.46474257238760575
81.5	14.92401837293436	0.46437589756977565
81.6	14.914896873782471	0.46400943431851716
81.7	14.90579207917392	0.46364318286869116
81.8	14.896703938184839	0.4632771434528705
81.9	14.887632400108938	0.46291131630135535
82.0	14.878577414455371	0.4625457016421867
82.1	14.869538930948387	0.46218029970116137
82.2	14.860516899525466	0.4618151107018461
82.3	14.85151127033665	0.46145013486559205
82.4	14.842521993742956	0.46108537241154807
82.5	14.833549020315697	0.4607208235566761
82.6	14.824592300834977	0.4603564885157639
82.7	14.815651786288683	0.4599923675014386
82.8	14.806727427871463	0.4596284607241825
82.9	14.797819176983406	0.4592647683923439
83.0	14.788926985229004	0.4589012907121526
83.1	14.780050804416101	0.4585380278877324
83.2	14.771190586554843	0.4581749801211153
83.3	14.76234628385642	0.45781214761225353
83.4	14.75351784873218	0.4574495305590336
83.5	14.744705233792272	0.4570871291572893
83.6	14.735908391844832	0.4567249436008143
83.7	14.727127275894993	0.4563629740813747
83.8	14.718361839143395	0.45600122078872335
83.9	14.709612034985742	0.45563968391061094
84.0	14.700877817011106	0.45527836363279905
84.1	14.692159139001575	0.45491726013907297
84.2	14.68345595493063	0.4545563736112542
84.3	14.674768218962484	0.4541957042292127
84.4	14.666095885450936	0.45383525217087833
84.5	14.657438908938307	0.4534750176122546
84.6	14.648797244154759	0.4531150007274296
84.7	14.640170846016728	0.4527552016885879
84.8	14.631559669626428	0.45239562066602423
84.9	14.622963670270861	0.4520362578281526
85.0	14.614382803420517	0.4516771133415204
85.1	14.605817024728552	0.4513181873708187
85.2	14.59726629002999	0.45095948007889514
85.3	14.58873055534058	0.4506009916267636
85.4	14.580209776855776	0.45024272217361794
85.5	14.571703910949982	0.44988467187684134
85.6	14.563212914175736	0.44952684089201916
85.7	14.554736743262316	0.4491692293729483
85.8	14.546275355115108	0.44881183747165115
85.9	14.537828706814933	0.4484546653383837
86.0	14.529396755616556	0.4480977131216484
86.1	14.520979458948332	0.4477409809682047
86.2	14.512576774410682	0.44738446902307927
86.3	14.50418865977603	0.44702817742957784
86.4	14.495815072987186	0.44667210632929477
86.5	14.48745597215673	0.4463162558621247
86.6	14.479111315566108	0.4459606261662722
86.7	14.470781061665	0.44560521737826275
86.8	14.462465169069908	0.4452500296329539
86.9	14.454163596563797	0.4448950630635439
87.0	14.44587630309507	0.4445403178015831
87.1	14.437603247776712	0.44418579397698443
87.2	14.429344389885141	0.4438314917180324
87.3	14.421099688860147	0.44347741115139433
87.4	14.412869104303107	0.44312355240212997
87.5	14.404652595976744	0.44276991559370116
87.6	14.396450123804428	0.4424165008479817
87.7	14.38826164786878	0.4420633082852678
87.8	14.380087128411107	0.44171033802428716
87.9	14.371926525831094	0.4413575901822089
88.0	14.363779800685082	0.44100506487465296
88.1	14.35564691368589	0.4406527622157003
88.2	14.347527825702084	0.44030068231790176
88.3	14.33942249775675	0.4399488252922873
88.4	14.33133089102688	0.439597191248376
88.5	14.323252966842837	0.4392457802941851
88.6	14.315188686687316	0.43889459253623947
88.7	14.307138012194494	0.43854362807958003
88.8	14.2991009051497	0.43819288702777415
88.9	14.291077327488036	0.4378423694829226
89.0	14.283067241294237	0.43749207554567127
89.1	14.275070608801503	0.43714200531521846
89.2	14.267087392390819	0.4367921588893229
89.3	14.259117554590283	0.43644253636431546
89.4	14.251161058074535	0.4360931378351047
89.5	14.24321786566356	0.435743963395188
89.6	14.235287940322499	0.4353950131366586
89.7	14.227371245160558	0.4350462871502156
89.8	14.219467743430194	0.43469778552517063
89.9	14.211577398527028	0.43434950834945885
90.0	14.203700173988318	0.43400145570964466
90.1	14.195836033492947	0.43365362769093224
90.2	14.187984940859996	0.43330602437717286
90.3	14.180146860048936	0.4329586458508728
90.4	14.172321755158174	0.43261149219320316
90.5	14.16450959042474	0.43226456348400555
90.6	14.156710330223312	0.43191785980180286
90.7	14.148923939066018	0.4315713812238053
90.8	14.141150381601248	0.43122512782591904
90.9	14.133389622613416	0.43087909968275495
91.0	14.125641627021796	0.4305332968676353
91.1	14.117906359880253	0.4301877194526015
91.2	14.110183786376599	0.42984236750842436
91.3	14.102473871831583	0.4294972411046078
91.4	14.094776581698646	0.4291523403094003
91.5	14.08709188156292	0.4288076651898002
91.6	14.079419737140645	0.4284632158115642
91.7	14.071760114278996	0.42811899223921523
91.8	14.06411297895466	0.42777499453604895
91.9	14.056478297273857	0.42743122276414186
92.0	14.048856035471436	0.4270876769843591
92.1	14.04124615991005	0.4267443572563608
92.2	14.033648637080073	0.4264012636386096
92.3	14.026063433598353	0.4260583961883795
92.4	14.018490516208322	0.4257157549617604
92.5	14.01092985177844	0.4253733400136677
92.6	14.003381407302504	0.4250311513978475
92.7	13.99584514989848	0.4246891891668856
92.8	13.988321046808199	0.4243474533722128
92.9	13.980809065396489	0.42400594406411296
93.0	13.97330917315085	0.4236646612917292
93.1	13.965821337680598	0.42332360510307177
93.2	13.958345526716515	0.4229827755450244
93.3	13.950881708110096	0.42264217266335
93.4	13.943429849833189	0.42230179650270006
93.5	13.935989919977132	0.42196164710661854
93.6	13.928561886752275	0.4216217245175509
93.7	13.921145718487535	0.42128202877684895
93.8	13.913741383629905	0.42094255992477825
93.9	13.906348850743363	0.4206033180005253
94.0	13.898968088508923	0.42026430304220236
94.1	13.89159906572383	0.419925515086856
94.2	13.884241751300863	0.41958695417047204
94.3	13.87689611426807	0.4192486203279825
94.4	13.869562123768048	0.4189105135932714
94.5	13.862239749057357	0.4185726339991825
94.6	13.854928959506113	0.418234981577524
94.7	13.847629724597379	0.4178975563590756
94.8	13.840342013926668	0.4175603583735943
94.9	13.833065797201423	0.41722338764982164
95.0	13.825801044240286	0.416886644215488
95.1	13.818547724972806	0.41655012809731984
95.2	13.8113058094389	0.4162138393210463
95.3	13.804075267788333	0.41587777791140396
95.4	13.79685607027988	0.4155419438921432
95.5	13.789648187281301	0.4152063372860348
95.6	13.78245158926862	0.41487095811487507
95.7	13.775266246825552	0.41453580639949206
95.8	13.768092130642993	0.4142008821597511
95.9	13.760929211518658	0.41386618541456116
96.0	13.753777460356435	0.4135317161818804
96.1	13.746636848165942	0.4131974744787211
96.2	13.739507346062169	0.4128634603211563
96.3	13.732388925264713	0.41252967372432603
96.4	13.72528155709753	0.41219611470244055
96.5	13.71818521298826	0.4118627832687886
96.6	13.711099864467979	0.4115296794357412
96.7	13.704025483170508	0.41119680321475793
96.8	13.696962040831956	0.4108641546163926
96.9	13.689909509290443	0.4105317336502976
97.0	13.68286786048542	0.4101995403252308
97.1	13.67583706645718	0.40986757464905976
97.2	13.668817099346708	0.4095358366287674
97.3	13.661807931394634	0.40920432627045794
97.4	13.65480953494141	0.4088730435793613
97.5	13.64782188242648	0.4085419885598386
97.6	13.640844946388002	0.40821116121538775
97.7	13.63387869946213	0.4078805615486483
97.8	13.626923114382842	0.40755018956140693
97.9	13.619978163981312	0.4072200452546017
98.0	13.613043821185734	0.40689012862832885
98.1	13.606120059020373	0.4065604396818452
98.2	13.599206850605809	0.40623097841357636
98.3	13.592304169157876	0.4059017448211191
98.4	13.585411987987353	0.405572738901248
98.5	13.578530280500095	0.4052439606499194
98.6	13.571659020195742	0.4049154100622766
98.7	13.56479818066784	0.40458708713265495
98.8	13.55794773560341	0.4042589918545868
98.9	13.55110765878221	0.40393112422080585
99.0	13.544277924076608	0.40360348422325204
99.1	13.537458505451061	0.40327607185307673
99.2	13.530649376961549	0.4029488871006471
99.3	13.523850512755585	0.4026219299555506
99.4	13.517061887071328	0.4022952004066002
99.5	13.510283474237262	0.4019686984418395
99.6	13.503515248672155	0.40164242404854533
99.7	13.496757184884315	0.4013163772132345
99.8	13.490009257471	0.40099055792166755
99.9	13.48327144111874	0.4006649661588529
100.0	13.476543710602002	0.4003396019090521
100.1	13.469826040783708	0.4000144651557835
100.2	13.463118406614116	0.3996895558818278
100.3	13.456420783130689	0.3993648740692317
100.4	13.449733145458042	0.39904041969931175
100.5	13.44305546880695	0.3987161927526607
100.6	13.43638772847429	0.3983921932091496
100.7	13.429729899842789	0.39806842104793344
100.8	13.423081958380218	0.39774487624745547
100.9	13.41644387963945	0.3974215587854507
101.0	13.409815639257983	0.39709846863895093
101.1	13.403197212957338	0.39677560578428855
101.2	13.396588576542678	0.39645297019710074
101.3	13.389989705902973	0.3961305618523342
101.4	13.383400577009962	0.3958083807242483
101.5	13.376821165918193	0.3954864267864205
101.6	13.37025144876442	0.3951647000117487
101.7	13.363691401767436	0.39484320037245724
101.8	13.35714100122766	0.39452192784010015
101.9	13.350600223526756	0.39420088238556444
102.0	13.344069045127117	0.39388006397907527
102.1	13.337547442571793	0.3935594725901993
102.2	13.331035392483967	0.3932391081878488
102.3	13.324532871566788	0.3929189707402856
102.4	13.318039856602507	0.392599060215125
102.5	13.311556324452832	0.3922793765793398
102.6	13.305082252058089	0.3919599197992637
102.7	13.298617616437125	0.39164068984059586
102.8	13.292162394686672	0.3913216866684043
102.9	13.285716563981586	0.39100291024712924
103.0	13.279280101573766	0.390684360540588
103.1	13.27285298479217	0.39036603751197807
103.2	13.266435191042936	0.39004794112388064
103.3	13.260026697807957	0.38973007133826487
103.4	13.253627482645786	0.389412428116491
103.5	13.247237523190416	0.3890950114193148
103.6	13.240856797151178	0.3887778212068904
103.7	13.234485282312644	0.38846085743877423
103.8	13.228122956534065	0.38814412007392907
103.9	13.221769797749262	0.38782760907072683
104.0	13.21542578396597	0.38751132438695296
104.1	13.209090893265929	0.38719526597980913
104.2	13.202765103804117	0.3868794338059176
104.3	13.196448393808847	0.386563827821324
104.4	13.190140741581207	0.38624844798150115
104.5	13.183842125494927	0.3859332942413528
104.6	13.177552523995717	0.3856183665552167
104.7	13.171271915601457	0.38530366487686774
104.8	13.165000278901417	0.3849891891595224
104.9	13.15873759255634	0.38467493935584085
105.0	13.152483835297874	0.3843609154179309
105.1	13.146238985928315	0.3840471172973523
105.2	13.140003023320373	0.38373354494511797
105.3	13.133775926416918	0.3834201983116994
105.4	13.127557674230616	0.3831070773470282
105.5	13.121348245843462	0.3827941820005011
105.6	13.115147620406628	0.38248151222098153
105.7	13.108955777140546	0.382169067956804
105.8	13.102772695333874	0.3818568491557771
105.9	13.096598354343673	0.3815448557651861
106.0	13.090432733595156	0.38123308773179676
106.1	13.084275812581193	0.3809215450018584
106.2	13.078127570862165	0.38061022752110674
106.3	13.071987988065356	0.3802991352347675
106.4	13.065857043885359	0.3799882680875589
106.5	13.05973471808302	0.3796776260236954
106.6	13.053620990485735	0.3793672089868904
106.7	13.04751584098671	0.3790570169203588
106.8	13.041419249545267	0.37874704976682133
106.9	13.03533119618588	0.37843730746850646
107.0	13.029251660998346	0.3781277899671537
107.1	13.0231806241374	0.37781849720401706
107.2	13.017118065822425	0.3775094291198669
107.3	13.0110639663374	0.3772005856549942
107.4	13.005018306030156	0.3768919667492128
107.5	12.998981065312543	0.37658357234186207
107.6	12.992952224659923	0.3762754023718105
107.7	12.98693176461098	0.3759674567774579
107.8	12.98091966576754	0.3756597354967389
107.9	12.974915908794184	0.37535223846712545
108.0	12.968920474418153	0.3750449656256293
108.1	12.96293334342873	0.37473791690880603
108.2	12.95695449667727	0.37443109225275617
108.3	12.95098391507724	0.37412449159312944
108.4	12.945021579603136	0.37381811486512695
108.5	12.939067471290954	0.37351196200350356
108.6	12.933121571237788	0.37320603294257165
108.7	12.92718386060117	0.37290032761620234
108.8	12.921254320599454	0.37259484595782977
108.9	12.915332932510927	0.37228958790045336
109.0	12.909419677674304	0.37198455337663955
109.1	12.903514537487611	0.37167974231852546
109.2	12.897617493408557	0.37137515465782084
109.3	12.891728526954328	0.3710707903258122
109.4	12.8858476197007	0.3707666492533632
109.5	12.879974753282525	0.370462731370919
109.6	12.87410990939329	0.37015903660850774
109.7	12.868253069784334	0.36985556489574445
109.8	12.862404216265563	0.36955231616183204
109.9	12.856563330704427	0.36924929033556514
110.0	12.850730395025948	0.3689464873453313
110.1	12.844905391212611	0.3686439071191155
110.2	12.839088301303926	0.36834154958450044
110.3	12.833279107396319	0.3680394146686705
110.4	12.827477791642922	0.36773750229841407
110.5	12.821684336253346	0.36743581240012485
110.6	12.815898723493127	0.36713434489980623
110.7	12.810120935683948	0.3668330997230717
110.8	12.804350955203306	0.3665320767951491
110.9	12.798588764484181	0.3662312760408817
111.0	12.79283434601457	0.36593069738473105
111.1	12.787087682337948	0.3656303407507797
111.2	12.781348756052358	0.3653302060627333
111.3	12.775617549810518	0.36503029324392244
111.4	12.769894046319585	0.36473060221730597
111.5	12.764178228340937	0.3644311329054726
111.6	12.7584700786897	0.36413188523064355
111.7	12.752769580235077	0.3638328591146749
111.8	12.747076715899556	0.3635340544790596
111.9	12.741391468659003	0.36323547124493
112.0	12.735713821542422	0.36293710933305995
112.1	12.730043757631726	0.362638968663867
112.2	12.724381260061367	0.36234104915741544
112.3	12.718726312018445	0.3620433507334171
112.4	12.713078896742113	0.3617458733112346
112.5	12.707438997523795	0.36144861680988355
112.6	12.701806597706597	0.3611515811480343
112.7	12.696181680685394	0.3608547662440143
112.8	12.690564229906244	0.3605581720158105
112.9	12.684954228866827	0.3602617983810709
113.0	12.679351661115382	0.35996564525710784
113.1	12.673756510251263	0.35966971256089836
113.2	12.668168759924454	0.3593740002090882
113.3	12.662588393835202	0.35907850811799286
113.4	12.657015395733984	0.35878323620359964
113.5	12.651449749421483	0.3584881843815708
113.6	12.645891438747867	0.358193352567244
113.7	12.640340447613339	0.3578987406756353
113.8	12.634796759967179	0.35760434862144175
113.9	12.629260359808173	0.3573101763190421
114.0	12.623731231183783	0.3570162236825003
114.1	12.618209358190672	0.3567224906255662
114.2	12.61269472497411	0.35642897706167825
114.3	12.60718731572758	0.35613568290396536
114.4	12.601687114692972	0.35584260806524926
114.5	12.596194106160437	0.3555497524580458
114.6	12.590708274467877	0.35525711599456744
114.7	12.58522960400068	0.35496469858672464
114.8	12.579758079192139	0.35467250014612883
114.9	12.574293684522592	0.3543805205840935
115.0	12.56883640451974	0.3540887598116357
115.1	12.563386223758128	0.3537972177394796
115.2	12.557943126858994	0.3535058942780566
115.3	12.552507098490322	0.35321478933750855
115.4	12.54707812336647	0.35292390282768893
115.5	12.541656186247986	0.35263323465816465
115.6	12.53624127194168	0.3523427847382184
115.7	12.530833365300001	0.3520525529768503
115.8	12.525432451221091	0.35176253928277956
115.9	12.520038514648743	0.35147274356444647
116.0	12.514651540572105	0.3511831657300143
116.1	12.509271514025402	0.3508938056873712
116.2	12.503898420087994	0.35060466334413143
116.3	12.498532243883853	0.350315738607638
116.4	12.493172970581858	0.3500270313849637
116.5	12.487820585395037	0.34973854158291345
116.6	12.482475073581089	0.34945026910802557
116.7	12.477136420441514	0.3491622138665739
116.8	12.471804611322131	0.34887437576456964
116.9	12.4664796316122	0.3485867547077623
117.0	12.461161466744946	0.34829935060164263
117.1	12.455850102196784	0.34801216335144375
117.2	12.450545523487515	0.34772519286214193
117.3	12.445247716180107	0.3474384390384604
117.4	12.43995666588043	0.34715190178486904
117.5	12.434672358237284	0.34686558100558695
117.6	12.429394778941987	0.34657947660458444
117.7	12.424123913728307	0.3462935884855841
117.8	12.418859748372393	0.3460079165520622
117.9	12.413602268692586	0.3457224607072514
118.0	12.408351460548998	0.3454372208541414
118.1	12.403107309844021	0.34515219689548143
118.2	12.39786980252109	0.34486738873378037
118.3	12.392638924565773	0.34458279627131083
118.4	12.387414662004533	0.3442984194101083
118.5	12.382197000905343	0.34401425805197366
118.6	12.376985927377039	0.3437303120984756
118.7	12.371781427569463	0.34344658145095075
118.8	12.366583487672925	0.3431630660105065
118.9	12.361392093918825	0.3428797656780218
119.0	12.35620723257828	0.34259668035414886
119.1	12.351028889963457	0.34231380993931465
119.2	12.345857052426078	0.342031154333723
119.3	12.340691706358045	0.34174871343735563
119.4	12.33553283819112	0.34146648714997324
119.5	12.330380434396606	0.3411844753711178
119.6	12.325234481485385	0.34090267800011415
119.7	12.320094966007828	0.34062109493607057
119.8	12.314961874553351	0.3403397260778811
119.9	12.309835193750457	0.3400585713242266
120.0	12.304714910266878	0.33977763057357663


==> data/rho_n_squint_30.0.csv <==
0.3	168.61234334596926	-0.07093842973260925
0.4	159.6358651936822	-0.0492276668066166
0.5	151.04497562814015	-0.028085134930612717
0.6	143.28075547605212	-0.00759550234461418
0.7	136.38386432223948	0.012191247076559211
0.8	130.27422411755938	0.03124966901143982
0.9	124.84637448743548	0.04957162943225579
1.0	120.00000000000001	0.06716109866347109
1.1	115.64816679991728	0.08403042666934421
1.2	111.71805183196135	0.1001976318658859
1.3	108.14936579250413	0.115684442733374
1.4	104.8922962186803	0.1305148809382599
1.5	101.90557960308251	0.1447142442114011
1.6	99.15486891599245	0.1583083563185518
1.7	96.61140673461892	0.17132306887783308
1.8	94.25096508124537	0.18378385771631264
1.9	92.0530034063838	0.1957155912418842
2.0	90.0	0.20714235219115654
2.1	88.07691961056413	0.21808733137616457
2.2	86.27078761368956	0.2285727589921287
2.3	84.57034756797543	0.23861986549814243
2.4	82.96578422419591	0.2482489188565826
2.5	81.44849813647447	0.2574791619084755
2.6	80.01092116616847	0.2663288895071343
2.7	78.64636457296359	0.27481545592473006
2.8	77.34889322423915	0.28295532218994274
2.9	76.11322085905957	0.2907641599519127
3.0	74.93462242187273	0.298256522367639
3.1	73.80886031253132	0.3054466321909997
3.2	72.73212204333551	0.3123476664308416
3.3	71.70096729525876	0.31897219113321323
3.4	70.71228275802639	0.32533210316536665
3.5	69.76324344759522	0.3314386784615093
3.6	68.8512794389567	0.3373026058062622
3.7	67.97404714654294	0.3429340209271084
3.8	67.12940443989555	0.34834253834791756
3.9	66.31538900710102	0.35353728196086276
4.0	65.53019947929782	0.35852691357546806
4.1	64.77217891133311	0.36331966055700204
4.2	64.03980028028963	0.36792334050153874
4.3	63.33165371815415	0.37234538530420824
4.4	62.646435239744726	0.3765928637962418
4.5	61.98293676403127	0.3806725024821855
4.6	61.340037257662786	0.3845907053600111
4.7	60.7166948550375	0.38835357264135467
4.8	60.111939830563315	0.391966916839548
4.9	59.52486831661479	0.395436279831382
5.0	58.95463667571021	0.39876694943183044
5.1	58.400456448102105	0.40196397079102825
5.2	57.861589806696934	0.4050321612851356
5.3	57.33734546032465	0.4079761227942557
5.4	56.827074954130445	0.4108002533248149
5.5	56.33016932248214	0.41350875823089583
5.6	55.84605605545604	0.41610565941343747
5.7	55.374196344832804	0.41859480684425887
5.8	54.91408257972655	0.42097988571619205
5.9	54.46523606558814	0.42326442638555684
6.0	54.0272049434538	0.4254518115759901
6.1	53.5995622890253	0.427545284193528
6.2	53.18190437352778	0.4295479542352286
6.3	52.77384907034689	0.431462805566644
6.4	52.375034393242785	0.43329270198732456
6.5	51.98511715350855	0.4350403941003838
6.6	51.60377172481727	0.4367085221346469
6.7	51.23068890571252	0.43829962535473016
6.8	50.865574870760206	0.439816143451802
6.9	50.50815020231953	0.4412604227988305
7.0	50.15814899571913	0.44263472055824293
7.1	49.815318031358956	0.44394120883953114
7.2	49.479416007907645	0.44518197862803965
7.3	49.15021283134412	0.4463590434638112
7.4	48.82748895510469	0.4474743430952056
7.5	48.51103476705408	0.4485297465605392
7.6	48.200650019408286	0.44952705561586687
7.7	47.89614329810044	0.45046800743415305
7.8	47.59733152840744	0.45135427771715647
7.9	47.30403951394775	0.45218748306078027
8.0	47.016099506423075	0.45296918377060275
8.1	46.733350803711105	0.45370088613402404
8.2	46.455639374130556	0.45438404473553684
8.3	46.18281750488863	0.45502006462929295
8.4	45.91474347289481	0.45561030330509666
8.5	45.651281236279374	0.4561560729012895
8.6	45.39230014509651	0.4566586420237517
8.7	45.13767466981868	0.4571192371495695
8.8	44.88728414634394	0.45753904481378166
8.9	44.64101253634416	0.4579192125754833
9.0	44.39874820187459	0.4582608513685871
9.1	44.16038369325435	0.4585650364133398
9.2	43.92581554930399	0.4588328087423561
9.3	43.69494410909912	0.4590651765262464
9.4	43.467673334464365	0.45926311633704736
9.5	43.24391064249061	0.4594275743585781
9.6	43.023566747414755	0.45955946753251986
9.7	42.80655551124903	0.45965968466154583
9.8	42.59279380259465	0.4597290874589189
9.9	42.382201363114554	0.4597685115521755
10.0	42.174700681179885	0.45977876744250823
10.1	41.97021687223883	0.45976064139429806
10.2	41.7686775654899	0.459714896428639
10.3	41.570012796470365	0.45964227298086946
10.4	41.3741549051993	0.45954348983123283
10.5	41.18103843953843	0.4594192448408793
10.6	40.99060006345813	0.45927021568869686
10.7	40.802778469917435	0.45909706053747124
10.8	40.617514298086135	0.45890041887136457
10.9	40.43475005465559	0.4586809119000679
11.0	40.25443003900198	0.4584391433453191
11.1	40.07650027198099	0.4581756999958142
11.2	39.90090842814774	0.457891152279492
11.3	39.72760377120882	0.4575860548127811
11.4	39.55653709252613	0.45726094692788116
11.5	39.38766065250324	0.45691635317910195
11.6	39.22092812469641	0.4565527838292251
11.7	39.05629454250152	0.4561707353168014
11.8	38.893716248277826	0.45577069070525583
11.9	38.73315084477852	0.4553531201146189
12.0	38.57455714876483	0.4549184811366684
12.1	38.417895146689176	0.45446721923421746
12.2	38.26312595233909	0.45399976812526005
12.3	38.110211766339866	0.4535165501526306
12.4	37.95911583742105	0.4530179766398226
12.5	37.809802425356196	0.45250444823356173
12.6	37.66223676549083	0.4519763552337089
12.7	37.51638503478005	0.45143407791103835
12.8	37.37221431925902	0.4508779868134072
12.9	37.22969258287638	0.4503084430608088
13.0	37.08878863762342	0.4497257986297831
13.1	36.94947211489559	0.44913039662762433
13.2	36.81171343802716	0.448522571556816
13.3	36.675483795942085	0.4479026495700956
13.4	36.54075511786871	0.4472709487165365
13.5	36.407500049066904	0.44662777917901353
13.6	36.27569192752101	0.44597344350340373
13.7	36.145304761552985	0.44530823681985543
13.8	36.016313208313306	0.44463244705644833
13.9	35.88869255310918	0.4439463551455426
14.0	35.76241868953185	0.443250235223114
14.1	35.637468100346794	0.4425443548213484
14.2	35.5138178391126	0.4418289750547624
14.3	35.391445512495295	0.4411043508001011
14.4	35.2703292632482	0.4403707308702586
14.5	35.15044775382705	0.43962835818244717
14.6	35.031780150613194	0.43887746992084053
14.7	34.91430610871791	0.4381182976938995
14.8	34.79800575734286	0.43735106768658416
14.9	34.68285968567326	0.4365760008076437
15.0	34.5688489292801	0.4357933128321703
15.1	34.45595495701061	0.4350032145395946
15.2	34.34415965834632	0.4342059118472906
15.3	34.233445331208394	0.43340160593995264
15.4	34.12379467019286	0.43259049339490196
15.5	34.01519075521678	0.43177276630346906
15.6	33.907617040559515	0.43094861238859633
15.7	33.80105734428191	0.43011821511879716
15.8	33.69549583800904	0.4292817538186027
15.9	33.59091703706139	0.4284394037756227
16.0	33.487305790920345	0.4275913363443393
16.1	33.38464727401538	0.4267377190467534
16.2	33.282926976819006	0.4258787156699894
16.3	33.182130697238954	0.42501448636096884
16.4	33.08224453229458	0.42414518771825516
16.5	32.98325487006714	0.42327097288116394
16.6	32.88514838191331	0.4223919916162401
16.7	32.78791201493175	0.4215083904011843
16.8	32.69153298467285	0.4206203125063233
16.9	32.59599876808294	0.41972789807370237
17.0	32.5012970966735	0.4188312841938835
17.1	32.40741594990756	0.41793060498052553
17.2	32.31434354879457	0.4170259916428215
17.3	32.22206834968657	0.41611757255586196
17.4	32.13057903826772	0.41520547332899854
17.5	32.039864523730564	0.4142898168722679
17.6	31.94991393313193	0.4133707234609429
17.7	31.860716605921922	0.4124483107982736
17.8	31.772262088640154	0.4115226940764742
17.9	31.68454012977265	0.41059398603601377
18.0	31.597540674764012	0.40966229702326673
18.1	31.511253861179654	0.4087277350465749
18.2	31.425670014012	0.4077904058307708
18.3	31.340779641126236	0.40685041287021373
18.4	31.256573428840824	0.4059078574803832
18.5	31.173042237637397	0.4049628388480777
18.6	31.090177097996357	0.40401545408025896
18.7	31.007969206353486	0.4030657982515885
18.8	30.926409921173097	0.4021139644506952
18.9	30.84549075913488	0.4011600438252097
19.0	30.765203391428894	0.400204125625611
19.1	30.685539640156982	0.39924629724791577
19.2	30.606491474835323	0.39828664427524696
19.3	30.52805100899611	0.3973252505183174
19.4	30.4502104968839	0.39636219805486095
19.5	30.37296233024478	0.3953975672680405
19.6	30.296299035204033	0.3944314368838671
19.7	30.220213269230307	0.3934638840076572
19.8	30.144697818183072	0.3924949841595579
19.9	30.069745593440928	0.3915248113091667
20.0	29.995349629107892	0.3905534379092744
20.1	29.92150307929531	0.38958093492875423
20.2	29.848199215476942	0.38860737188462535
20.3	29.775431423915148	0.3876328168733114
20.4	29.703193203155394	0.38665733660112117
20.5	29.63147816158764	0.38568099641396975
20.6	29.560280015071775	0.3847038603263653
20.7	29.489592584625676	0.3837259910496821
20.8	29.41940979417388	0.3827474500197374
20.9	29.349725668354548	0.38176829742369595
21.0	29.280534330383677	0.38078859222631795
21.1	29.21182999997391	0.3798083921955707
21.2	29.143606991307387	0.37882775392762186
21.3	29.075859711059845	0.37784673287122944
21.4	29.008582656475365	0.3768653833515492
21.5	28.94177041348971	0.37588375859337075
21.6	28.875417654901018	0.3749019107438042
21.7	28.809519138586197	0.37391989089442507
21.8	28.7440697057623	0.3729377491028994
21.9	28.679064279290674	0.3719555344140987
22.0	28.61449786202353	0.3709732948807201
22.1	28.550365535190622	0.36999107758342586
22.2	28.486662456826323	0.36900892865051327
22.3	28.423383860234374	0.36802689327712923
22.4	28.360525052490544	0.36704501574404186
22.5	28.298081412981	0.3660633394359787
22.6	28.236048391976475	0.3650819068595457
22.7	28.17442150924007	0.36410075966073746
22.8	28.113196352668822	0.36311993864204667
22.9	28.052368576967385	0.36213948377918903
23.0	27.991933902352997	0.36115943423744684
23.1	27.93188811329107	0.3601798283876475
23.2	27.872227057260808	0.35920070382178154
23.3	27.812946643549093	0.35822209736827265
23.4	27.754042842073034	0.35724404510690744
23.5	27.695511682229213	0.356266582383433
23.6	27.637349251770342	0.35528974382383277
23.7	27.57955169570673	0.3543135633482869
23.8	27.522115215233878	0.35333807418482577
23.9	27.465036066683666	0.3523633088826853
24.0	27.40831056050028	0.3513892993253706
24.1	27.35193506023828	0.350416076743435
24.2	27.29590598158404	0.34944367172698276
24.3	27.240219791398932	0.348472114237902
24.4	27.184873006783494	0.3475014336218333
24.5	27.12986219416306	0.3465316586198823
24.6	27.075183968393066	0.34556281738008143
24.7	27.02083499188458	0.34459493746860786
24.8	26.966811973748737	0.34362804588076246
24.9	26.913111668959957	0.3426621690517168
25.0	26.859730877537633	0.34169733286703335
25.1	26.80666644374527	0.34073356267296306
25.2	26.75391525530718	0.3397708832865299
25.3	26.70147424264215	0.3388093190054007
25.4	26.64934037811297	0.3378488936175532
25.5	26.59751067529312	0.33688963041074
25.6	26.545982188247724	0.3359315521817592
25.7	26.49475201083092	0.33497468124553104
25.8	26.44381727599739	0.3340190394439907
25.9	26.39317515512877	0.33306464815479675
26.0	26.342822857373783	0.33211152829986057
26.1	26.292757629002768	0.33115970035370523
26.2	26.24297675277491	0.33020918435165136
26.3	26.19347754731922	0.32925999989783833
26.4	26.144257366528063	0.3283121661730833
26.5	26.09531359896298	0.3273657019425822
26.6	26.046643667273152	0.3264206255634553
26.7	25.998245027625185	0.3254769549921431
26.8	25.950115169145143	0.3245347077916525
26.9	25.90225161337113	0.323593901138661
27.0	25.85465191371784	0.3226545518304781
27.1	25.80731365495097	0.32171667629186995
27.2	25.760234452672886	0.3207802905817494
27.3	25.71341195281825	0.3198454103997328
27.4	25.666843831159607	0.3189120510925714
27.5	25.620527792823104	0.31798022766045336
27.6	25.574461571813448	0.3170499547631851
27.7	25.52864293054837	0.31612124672625175
27.8	25.483069659402457	0.3151941175467601
27.9	25.437739576259233	0.31426858089926607
28.0	25.392650526072966	0.31334465014149115
28.1	25.34780038043792	0.3124223383199272
28.2	25.303187037166914	0.3115016581753348
28.3	25.258808419877102	0.3105826221481363
28.4	25.214662477584618	0.3096652423837053
28.5	25.170747184306187	0.3087495307375564
28.6	25.127060538668836	0.3078354987804363
28.7	25.08360056352694	0.30692315780331775
28.8	25.04036530558632	0.30601251882229963
28.9	24.99735283503566	0.30510359258341596
29.0	24.95456124518487	0.30419638956735284
29.1	24.911988652110033	0.30329091999407737
29.2	24.869633194305084	0.30238719382738205
29.3	24.827493032340254	0.30148522077934164
29.4	24.785566348526327	0.300585010314689
29.5	24.74385134658545	0.29968657165510987
29.6	24.70234625132823	0.29878991378345726
29.7	24.661049308336032	0.2978950454478891
29.8	24.619958783650098	0.29700197516592874
29.9	24.579072963465283	0.29611071122845256
30.0	24.538390153830324	0.2952212617036023
30.1	24.49790868035286	0.29433363444062843
30.2	24.457626887910138	0.293447837073662
30.3	24.41754314036487	0.2925638770254178
30.4	24.37765582028601	0.2916817615108318
30.5	24.337963328674956	0.2908014975406314
30.6	24.298464084696068	0.28992309192484145
30.7	24.25915652541243	0.2890465512762287
30.8	24.220039105526098	0.2881718820136826
30.9	24.181110297123148	0.28729909036553597
31.0	24.142368589422748	0.28642818237282713
31.1	24.10381248853124	0.28555916389250324
31.2	24.065440517200134	0.2846920406005668
31.3	24.027251214588237	0.2838268179951662
31.4	23.989243136028506	0.282963501399632
31.5	23.951414852798095	0.282102095965459
31.6	23.91376495189308	0.2812426066752357
31.7	23.876292035807	0.2803850383455233
31.8	23.838994722312464	0.2795293956296834
31.9	23.80187164424762	0.27867568302065576
32.0	23.764921449305366	0.27782390485368846
32.1	23.728142799826525	0.2769740653090198
32.2	23.691534372596582	0.27612616841451454
32.3	23.655094858645867	0.27528021804825265
32.4	23.61882296305259	0.27443621794107526
32.5	23.582717404749996	0.27359417167908495
32.6	23.54677691633628	0.2727540827061041
32.7	23.511000243887622	0.2719159543260904
32.8	23.475386146774543	0.2710797897055108
32.9	23.43993339748141	0.27024559187567476
33.0	23.40464078142839	0.26941336373502883
33.1	23.36950709679705	0.26858310805140967
33.2	23.334531154358338	0.26775482746426094
33.3	23.299711777303518	0.26692852448681137
33.4	23.265047801078012	0.26610420150821645
33.5	23.230538073217666	0.26528186079566335
33.6	23.196181453188053	0.26446150449644035
33.7	23.161976812226	0.26364313463997213
33.8	23.127923033183908	0.2628267531398201
33.9	23.094019010376485	0.2620123617956486
34.0	23.060263649430112	0.2611999622951595
34.1	23.0266558671344	0.2603895562159939
34.2	22.99319459129628	0.2595811450276016
34.3	22.959878760596094	0.25877473009307944
34.4	22.926707324446674	0.25797031267098
34.5	22.893679242853853	0.25716789391708933
34.6	22.86079348627966	0.2563674748861758
34.7	22.82804903550772	0.25556905653370904
34.8	22.7954448815101	0.25477263971755204
34.9	22.76298002531743	0.2539782251996237
35.0	22.730653477889703	0.25318581364753584
35.1	22.698464259990143	0.25239540563620105
35.2	22.66641140206063	0.2516070016494167
35.3	22.63449394409871	0.25082060208142104
35.4	22.60271093553733	0.25003620723842407
35.5	22.571061435125603	0.2492538173401156
35.6	22.53954451081177	0.2484734325211455
35.7	22.508159239628213	0.24769505283258214
35.8	22.4769047075776	0.24691867824334682
35.9	22.44578000952122	0.24614430864162373
36.0	22.414784249069008	0.24537194383624927
36.1	22.383916538471155	0.24460158355807637
36.2	22.353175998510963	0.2438332274613192
36.3	22.32256175840019	0.24306687512487465
36.4	22.292072955675046	0.24230252605362268
36.5	22.261708736094363	0.2415401796797074
36.6	22.23146825353913	0.24077983536379485
36.7	22.201350669913282	0.2400214923963137
36.8	22.1713551550463	0.23926514999867365
36.9	22.141480886597023	0.2385108073244655
37.0	22.11172704995906	0.23775846346064253
37.1	22.082092838167494	0.23700811742868214
37.2	22.052577451806844	0.23625976818572964
37.3	22.02318009892073	0.23551341462572353
37.4	21.99389999492238	0.23476905558050323
37.5	21.96473636250683	0.23402668982089941
37.6	21.935688431564387	0.2332863160578068
37.7	21.906755439094827	0.23254793294323986
37.8	21.877936629123695	0.23181153907137303
37.9	21.84923125261911	0.23107713297956267
38.0	21.82063856740995	0.2303447131493549
38.1	21.792157838105496	0.22961427800747636
38.2	21.763788336015676	0.2288858259268098
38.3	21.735529339073256	0.22815935522735517
38.4	21.70738013175594	0.22743486417717365
38.5	21.67934000501116	0.22671235099331963
38.6	21.651408256180222	0.22599181384275632
38.7	21.623584188925008	0.22527325084325744
38.8	21.59586711315476	0.22455666006429548
38.9	21.56825634495409	0.22384203952791534
39.0	21.540751206512613	0.22312938720959524
39.1	21.513351026054327	0.2224187010390936
39.2	21.486055137769483	0.2217099789012835
39.3	21.458862881746025	0.22100321863697323
39.4	21.43177360390288	0.22029841804371572
39.5	21.404786655924024	0.2195955748766038
39.6	21.377901395192815	0.21889468684905417
39.7	21.351117184728263	0.2181957516335794
39.8	21.324433393121538	0.2174987668625479
39.9	21.297849394473015	0.21680373012893137
40.0	21.271364568331265	0.2161106389870422
40.1	21.24497829963183	0.21541949095325905
40.2	21.21868997863737	0.21473028350674034
40.3	21.192499000878446	0.21404301409012874
40.4	21.16640476709511	0.2133576801102429
40.5	21.14040668317955	0.21267427893876012
40.6	21.11450416011893	0.211992807912888
40.7	21.08869661393966	0.21131326433602549
40.8	21.0629834656518	0.21063564547841496
40.9	21.037364141195	0.20995994857778286
41.0	21.01183807138402	0.2092861708399723
41.1	20.986404691856166	0.20861430943956483
41.2	20.96106344301861	0.20794436152049292
41.3	20.9358137699968	0.20727632419664396
41.4	20.910655122583364	0.20661019455245397
41.5	20.885586955187865	0.20594596964349332
41.6	20.860608726786822	0.20528364649704298
41.7	20.835719900875148	0.2046232221126626
41.8	20.810919945417446	0.20396469346274912
41.9	20.786208332800022	0.20330805749308795
42.0	20.761584539784444	0.20265331112339524
42.1	20.737048047460192	0.20200045124785226
42.2	20.712598341199435	0.2013494747356315
42.3	20.688234910611115	0.20070037843141514
42.4	20.66395724949679	0.20005315915590535
42.5	20.639764855805854	0.19940781370632737
42.6	20.615657231592472	0.19876433885692457
42.7	20.591633882972143	0.19812273135944625
42.8	20.567694320079422	0.19748298794362898
42.9	20.543838057025944	0.1968451053176686
43.0	20.52006461185896	0.1962090801686875
43.1	20.496373506520435	0.19557490916319356
43.2	20.472764266806685	0.1949425889475326
43.3	20.44923642232865	0.19431211614833377
43.4	20.425789506472242	0.19368348737294866
43.5	20.402423056359822	0.1930566992098838
43.6	20.379136612811592	0.19243174822922657
43.7	20.35592972030771	0.1918086309830646
43.8	20.332801926951067	0.191187344005899
43.9	20.309752784430007	0.19056788381505185
44.0	20.2867818479821	0.18995024691106718
44.1	20.263888676358135	0.18933442977810563
44.2	20.241072831786145	0.188720428884334
44.3	20.218333879936726	0.1881082406822873
44.4	20.19567138988796	0.18749786160933155
44.5	20.173084934091328	0.18688928808793032
44.6	20.150574088337777	0.18628251652600838
44.7	20.1281384317241	0.18567754331742245
44.8	20.105777546620136	0.18507436484223003
44.9	20.08349101863606	0.18447297746706132
45.0	20.06127843658996	0.1838733775454645
45.1	20.039139392476148	0.18327556141824572
45.2	20.017073481433698	0.18267952541380383
45.3	19.995080301715255	0.18208526584846077
45.4	19.97315945465627	0.18149277902678604
45.5	19.95131054464483	0.1809020612419175
45.6	19.929533179091557	0.18031310877587653
45.7	19.90782696839997	0.17972591789987882
45.8	19.88619152593738	0.1791404848746405
45.9	19.86462646800558	0.17855680595067952
46.0	19.843131413812756	0.17797487736861345
46.1	19.82170598544493	0.17739469535945107
46.2	19.80034980783807	0.1768162561448818
46.3	19.779062508750677	0.17623955593755863
46.4	19.75784371873647	0.17566459094137873
46.5	19.736693071117266	0.17509135735175868
46.6	19.715610201956782	0.17451985135590603
46.7	19.69459475003383	0.17395006913308694
46.8	19.673646356816747	0.17338200685488947
46.9	19.652764666437523	0.17281566068548282
47.0	19.631949325666334	0.17225102678187382
47.1	19.611199983886728	0.17168810129415807
47.2	19.59051629307046	0.17112688036576842
47.3	19.569897907753155	0.1705673601337191
47.4	19.549344485010277	0.17000953672884656
47.5	19.528855684432784	0.16945340627604683
47.6	19.50843116810371	0.16889896489450879
47.7	19.48807060057474	0.1683462086979445
47.8	19.467773648842762	0.16779513379481595
47.9	19.447539982327683	0.1672457362885577
48.0	19.427369272848996	0.16669801227779762
48.1	19.407261194604082	0.1661519578565733
48.2	19.387215424145662	0.16560756911454483
48.3	19.367231640360217	0.16506484213720587
48.4	19.347309524446317	0.16452377300608986
48.5	19.32744875989322	0.16398435779897458
48.6	19.30764903245971	0.1634465925900825
48.7	19.287910030153306	0.16291047345027881
48.8	19.26823144320968	0.16237599644726647
48.9	19.248612964072088	0.1618431576457774
49.0	19.229054287371202	0.16131195310776228
49.1	19.209555109905157	0.16078237889257624
49.2	19.19011513062009	0.1602544310571624
49.3	19.170734050590067	0.15972810565623216
49.4	19.151411572998253	0.1592033987424432
49.5	19.13214740311762	0.15868030636657468
49.6	19.112941248292074	0.15815882457769956
49.7	19.09379281791794	0.1576389494233546
49.8	19.074701823425077	0.15712067694970727
49.9	19.055667978259272	0.15660400320172102
50.0	19.03669099786346	0.15608892422331697
50.1	19.017770599660476	0.15557543605753388
50.2	18.998906503035005	0.15506353474668547
50.3	18.980098429316158	0.15455321633251526
50.4	18.961346101760256	0.15404447685634892
50.5	18.94264924553376	0.15353731235924473
50.6	18.924007587696288	0.15303171888214115
50.7	18.9054208571838	0.1525276924660028
50.8	18.886888784792344	0.15202522915196326
50.9	18.86841110316128	0.15152432498146656
51.0	18.84998754675738	0.1510249759964062
51.1	18.831617851858557	0.15052717823926184
51.2	18.81330175653843	0.15003092775323384
51.3	18.795039000650075	0.149536220582377
51.4	18.77682932581092	0.1490430527717272
51.5	18.75867247538734	0.14855142036743585
51.6	18.74056819447921	0.14806131941689202
51.7	18.722516229905263	0.14757274596884845
51.8	18.704516330187836	0.147085696073544
51.9	18.686568245538403	0.14660016578282398
52.0	18.668671727843076	0.1461161511502593
52.1	18.650826530647812	0.14563364823126326
52.2	18.633032409144747	0.14515265308320635
52.3	18.615289120157442	0.14467316176552986
52.4	18.59759642212754	0.1441951703398568
52.5	18.579954075100403	0.14371867487010212
52.6	18.56236184071197	0.14324367142258015
52.7	18.54481948217472	0.14277015606611113
52.8	18.527326764264647	0.14229812487212556
52.9	18.509883453308042	0.14182757391476694
53.0	18.49248931716805	0.1413584992709931
53.1	18.475144125231868	0.14089089702067562
53.2	18.457847648398058	0.14042476324669795
53.3	18.440599659063693	0.13996009403505164
53.4	18.423399931111724	0.13949688547493086
53.5	18.406248239898567	0.13903513365882636
53.6	18.38914436224193	0.13857483468261655
53.7	18.372088076408485	0.13811598464565802
53.8	18.35507916210169	0.13765857965087425
53.9	18.33811740044998	0.1372026158048429
54.0	18.32120257399512	0.13674808921788165
54.1	18.304334466679965	0.13629499600413286
54.2	18.287512863837456	0.1358433322816461
54.3	18.270737552178844	0.13539309417246068
54.4	18.254008319782233	0.13494427780268484
54.5	18.237324956081572	0.13449687930257573
54.6	18.2206872518555	0.13405089480661642
54.7	18.20409499921622	0.13360632045359247
54.8	18.187547991598468	0.1331631523866671
54.9	18.17104602374912	0.13272138675345435
55.0	18.154588891716127	0.13228101970609255
55.1	18.13817639283793	0.13184204740131486
55.2	18.121808325733397	0.13140446600051953
55.3	18.10548449029094	0.13096827166983882
55.4	18.08920468765847	0.1305334605802066
55.5	18.07296872023316	0.13010002890742503
55.6	18.05677639165156	0.12966797283222964
55.7	18.040627506779366	0.12923728854035366
55.8	18.024521871701776	0.12880797222259105
55.9	18.00845929371337	0.12838002007485855
56.0	17.992439581308865	0.1279534282982565
56.1	17.97646254417328	0.1275281930991277
56.2	17.960527993172263	0.12710431068911981
56.3	17.944635740343127	0.12668177728523772
56.4	17.928785598885284	0.12626058910990334
56.5	17.912977383150878	0.12584074239101095
56.6	17.897210908635913	0.12542223336198136
56.7	17.881485991971164	0.12500505826181563
56.8	17.865802450913183	0.12458921333514796
56.9	17.850160104335323	0.12417469483229687
57.0	17.83455877221902	0.1237614990093164
57.1	17.81899827564529	0.12334962212804543
57.2	17.803478436785724	0.12293906045615706
57.3	17.78799907889434	0.12252981026720579
57.4	17.772560026298915	0.12212186784067533
57.5	17.757161104392683	0.12171522946202404
57.6	17.741802139625825	0.12130989142273078
57.7	17.72648295949765	0.12090585002033875
57.8	17.711203392548285	0.12050310155849935
57.9	17.695963268350344	0.1201016423470146
58.0	17.68076241750136	0.11970146870187916
58.1	17.665600671615767	0.11930257694532136
58.2	17.650477863316723	0.11890496340584317
58.3	17.635393826228906	0.11850862441825992
58.4	17.62034839497043	0.1181135563237386
58.5	17.605341405145303	0.11771975546983567
58.6	17.590372693335986	0.11732721821053474
58.7	17.575442097095845	0.11693594090628186
58.8	17.560549454941725	0.11654591992402182
58.9	17.545694606346725	0.11615715163723278
59.0	17.530877391732865	0.11576963242596025
59.1	17.516097652463703	0.11538335867685053
59.2	17.50135523083748	0.11499832678318324
59.3	17.486649970080105	0.11461453314490351
59.4	17.471981714337826	0.11423197416865295
59.5	17.457350308670442	0.11385064626780049
59.6	17.442755599044496	0.11347054586247217
59.7	17.428197432326428	0.11309166937958032
59.8	17.413675656275974	0.11271401325285227
59.9	17.399190119538975	0.11233757392285829
60.0	17.38474067164136	0.11196234783703864
60.1	17.3703271629823	0.11158833144973072
60.2	17.355949444827743	0.1112155212221948
60.3	17.341607369303677	0.11084391362263954
60.4	17.327300789390492	0.11047350512624662
60.5	17.313029558915723	0.11010429221519555
60.6	17.298793532548537	0.10973627137868679
60.7	17.28459256579313	0.10936943911296504
60.8	17.27042651498245	0.10900379192134187
60.9	17.256295237272568	0.10863932631421741
61.0	17.242198590636214	0.10827603880910187
61.1	17.228136433856893	0.1079139259306366
61.2	17.21410862652316	0.10755298421061399
61.3	17.200115029022268	0.10719321018799755
61.4	17.18615550253474	0.10683460040894083
61.5	17.1722299090284	0.10647715142680667
61.6	17.1583381112529	0.10612085980218498
61.7	17.14447997273357	0.10576572210291042
61.8	17.13065535776613	0.10541173490408001
61.9	17.116864131411027	0.10505889478806939
62.0	17.103106159487965	0.10470719834454933
62.1	17.089381308570264	0.10435664217050139
62.2	17.07568944597955	0.10400722287023328
62.3	17.062030439780425	0.1036589370553933
62.4	17.04840415877495	0.10331178134498563
62.5	17.034810472497384	0.10296575236538302
62.6	17.021249251209223	0.10262084675034105
62.7	17.007720365893505	0.10227706114101093
62.8	16.994223688250074	0.10193439218595199
62.9	16.9807590906903	0.10159283654114398
63.0	16.96732644633214	0.10125239086999871
63.1	16.953925628994753	0.10091305184337139
63.2	16.9405565131939	0.10057481613957144
63.3	16.927218974137123	0.10023768044437321
63.4	16.913912887718208	0.09990164145102569
63.5	16.90063813051301	0.09956669586026268
63.6	16.88739457977435	0.09923284038031155
63.7	16.874182113427143	0.09890007172690281
63.8	16.861000610064035	0.098568386623278
63.9	16.847849948940297	0.09823778180019832
64.0	16.8347300099695	0.09790825399595224
64.1	16.8216406737186	0.097579799956363
64.2	16.80858182140378	0.09725241643479547
64.3	16.795553334885504	0.09692610019216338
64.4	16.782555096664378	0.09660084799693508
64.5	16.769586989876448	0.09627665662514012
64.6	16.756648898288887	0.09595352286037445
64.7	16.74374070629555	0.09563144349380617
64.8	16.73086229891301	0.09531041532418047
64.9	16.7180135617755	0.09499043515782409
65.0	16.705194381131392	0.09467149980865001
65.1	16.69240464383864	0.09435360609816142
65.2	16.679644237360503	0.09403675085545529
65.3	16.666913049761515	0.09372093091722619
65.4	16.654210969703453	0.09340614312776908
65.5	16.641537886441053	0.0930923843389824
65.6	16.62889368981809	0.09277965141037034
65.7	16.616278270263265	0.09246794120904542
65.8	16.6036915187862	0.0921572506097304
65.9	16.59113332697377	0.09184757649475962
66.0	16.578603586985597	0.091538915754081
66.1	16.56610219155091	0.09123126528525666
66.2	16.55362903396403	0.09092462199346397
66.3	16.541184008080926	0.09061898279149638
66.4	16.528767008315217	0.09031434459976331
66.5	16.51637792963456	0.09001070434629073
66.6	16.50401666755688	0.08970805896672039
66.7	16.491683118146632	0.08940640540430994
66.8	16.47937717801107	0.08910574060993207
66.9	16.467098744296727	0.08880606154207335
67.0	16.454847714685837	0.08850736516683352
67.1	16.44262398739259	0.08820964845792358
67.2	16.43042746115975	0.08791290839666456
67.3	16.41825803525491	0.08761714197198549
67.4	16.406115609467157	0.08732234618042126
67.5	16.394000084103876	0.08702851802611043
67.6	16.381911359986606	0.08673565452079253
67.7	16.369849338448265	0.08644375268380548
67.8	16.35781392132953	0.0861528095420824
67.9	16.34580501097548	0.08586282213014865
68.0	16.333822510232434	0.08557378749011833
68.1	16.321866322444194	0.08528570267169064
68.2	16.30993635144933	0.0849985647321461
68.3	16.298032501577726	0.08471237073634266
68.4	16.286154677647097	0.08442711775671133
68.5	16.274302784960085	0.08414280287325192
68.6	16.262476729301085	0.08385942317352836
68.7	16.25067641693309	0.08357697575266407
68.8	16.238901754594377	0.08329545771333685
68.9	16.227152649495558	0.08301486616577372
69.0	16.215429009316473	0.08273519822774586
69.1	16.203730742203362	0.08245645102456287
69.2	16.19205775676536	0.08217862168906707
69.3	16.18040996207203	0.08190170736162793
69.4	16.168787267649897	0.0816257051901358
69.5	16.15718958348004	0.08135061232999583
69.6	16.145616819994657	0.08107642594412166
69.7	16.134068888074385	0.0808031432029288
69.8	16.122545699045467	0.08053076128432818
69.9	16.11104716467685	0.08025927737371909
70.0	16.099573197177104	0.0799886886639824
70.1	16.088123709192182	0.07971899235547333
70.2	16.076698613802016	0.07945018565601417
70.3	16.065297824518066	0.07918226578088694
70.4	16.05392125528048	0.07891522995282577
70.5	16.042568820455404	0.07864907540200926
70.6	16.031240434832394	0.07838379936605244
70.7	16.019936013621457	0.07811939908999897
70.8	16.00865547245051	0.0778558718263131
70.9	15.997398727362775	0.07759321483487104
71.0	15.986165694814233	0.07733142538295303
71.1	15.974956291670802	0.07707050074523449
71.2	15.96377043520594	0.07681043820377745
71.3	15.952608043097952	0.07655123504802197
71.4	15.941469033427524	0.07629288857477691
71.5	15.930353324675186	0.07603539608821128
71.6	15.919260835718816	0.07577875489984474
71.7	15.908191485831114	0.07552296232853864
71.8	15.897145194677165	0.07526801570048659
71.9	15.886121882311965	0.0750139123492048
72.0	15.875121469178032	0.07476064961552271
72.1	15.864143876102977	0.07450822484757315
72.2	15.853189024297054	0.07425663540078258
72.3	15.842256835350993	0.07400587863786119
72.4	15.831347231233218	0.07375595192879278
72.5	15.820460134287895	0.07350685265082481
72.6	15.809595467232699	0.07325857818845798
72.7	15.79875315315595	0.073011125933436
72.8	15.787933115514821	0.07276449328473521
72.9	15.777135278133185	0.07251867764855392
73.0	15.766359565198636	0.07227367643830203
73.1	15.755605901261054	0.07202948707459002
73.2	15.744874211229885	0.07178610698521834
73.3	15.734164420372265	0.07154353360516659
73.4	15.723476454310541	0.07130176437658238
73.5	15.712810239020287	0.07106079674877033
73.6	15.702165700828035	0.07082062817818094
73.7	15.691542766409267	0.07058125612839934
73.8	15.680941362786399	0.070342678070134
73.9	15.670361417326061	0.07010489148120531
74.0	15.659802857737981	0.06986789384653419
74.1	15.649265612071865	0.06963168265813045
74.2	15.638749608716331	0.06939625541508106
74.3	15.628254776396027	0.06916160962353884
74.4	15.617781044170256	0.0689277427967102
74.5	15.607328341430334	0.0686946524548437
74.6	15.596896597898185	0.06846233612521793
74.7	15.586485743624038	0.06823079134212948
74.8	15.576095708984504	0.06800001564688107
74.9	15.565726424680628	0.06777000658776926
75.0	15.555377821736032	0.0675407617200725
75.1	15.545049831494627	0.06731227860603858
75.2	15.534742385619397	0.0670845548148725
75.3	15.5244554160898	0.06685758792272416
75.4	15.514188855200214	0.06663137551267571
75.5	15.503942635557985	0.06640591517472934
75.6	15.493716690081843	0.06618120450579448
75.7	15.483510951999616	0.06595724110967532
75.8	15.473325354846521	0.06573402259705827
75.9	15.463159832463532	0.06551154658549889
76.0	15.453014318995512	0.06528981069940953
76.1	15.442888748889382	0.0650688125700463
76.2	15.432783056892228	0.06484854983549612
76.3	15.422697178049688	0.06462902014066407
76.4	15.41263104770425	0.06441022113726014
76.5	15.402584601493325	0.06419215048378646
76.6	15.392557775347592	0.06397480584552401
76.7	15.382550505489336	0.06375818489451969
76.8	15.37256272843066	0.06354228530957312
76.9	15.362594380971993	0.06332710477622332
77.0	15.352645400200181	0.0631126409867358
77.1	15.342715723486673	0.06289889164008884
77.2	15.332805288486533	0.06268585444196047
77.3	15.322914033135932	0.062473527104715154
77.4	15.313041895651141	0.06226190734739008
77.5	15.303188814526848	0.06205099289568208
77.6	15.293354728533973	0.06184078148187486
77.7	15.28353957671892	0.0616312708451209
77.8	15.273743298401458	0.06142245873083736
77.9	15.263965833173081	0.06121434289128287
78.0	15.25420712089592	0.06100692108524891
78.1	15.244467101700604	0.0608001910781051
78.2	15.23474571598532	0.060594150641785444
78.3	15.225042904413558	0.06038879755477443
78.4	15.215358607913359	0.06018412960209464
78.5	15.20569276767529	0.059980144575290946
78.6	15.1960453251512	0.05977684027241791
78.7	15.186416222052465	0.0595742144980258
78.8	15.176805400348806	0.05937226506314682
78.9	15.16721280226661	0.059170989785281
79.0	15.157638370287621	0.05897038648838253
79.1	15.148082047147339	0.05877045300284576
79.2	15.138543775833783	0.058571187165491145
79.3	15.129023499585772	0.058372586819551556
79.4	15.119521161891845	0.05817464981465793
79.5	15.110036706488524	0.05797737400682568
79.6	15.100570077359322	0.0577807572584403
79.7	15.091121218732773	0.057584797438243455
79.8	15.081690075081516	0.057389492421319147
79.9	15.072276591121074	0.05719484008907914
80.0	15.06288071180776	0.05700083832924944
80.1	15.053502382338023	0.05680748503585564
80.2	15.044141548146888	0.05661477810920904
80.3	15.034798154906431	0.056422715455892794
80.4	15.025472148524772	0.05623129498874696
80.5	15.01616347514461	0.05604051462685524
80.6	15.006872081141738	0.05585037229553015
80.7	14.997597913124121	0.05566086592629898
80.8	14.988340917930286	0.05547199345688979
80.9	14.979101042628102	0.05528375283121686
81.0	14.969878234513832	0.05509614199936666
81.1	14.960672441110393	0.05490915891758357
81.2	14.9514836101663	0.054722801548255526
81.3	14.942311689654572	0.05453706785989994
81.4	14.933156627771284	0.0543519558271492
81.5	14.92401837293436	0.05416746343073652
81.6	14.914896873782471	0.05398358865748165
81.7	14.90579207917392	0.05380032950027647
81.8	14.896703938184839	0.05361768395807086
81.9	14.887632400108938	0.05343565003585817
82.0	14.878577414455371	0.05325422574466114
82.1	14.869538930948387	0.053073409101517394
82.2	14.860516899525466	0.0528931981294651
82.3	14.85151127033665	0.05271359085752889
82.4	14.842521993742956	0.05253458532070509
82.5	14.833549020315697	0.052356179559947945
82.6	14.824592300834977	0.052178371622154725
82.7	14.815651786288683	0.05200115956015173
82.8	14.806727427871463	0.051824541432679894
82.9	14.797819176983406	0.051648515304380305
83.0	14.788926985229004	0.051473079245780026
83.1	14.780050804416101	0.05129823133327758
83.2	14.771190586554843	0.05112396964912877
83.3	14.76234628385642	0.05095029228143227
83.4	14.75351784873218	0.05077719732411521
83.5	14.744705233792272	0.05060468287691903
83.6	14.735908391844832	0.050432747045384835
83.7	14.727127275894993	0.05026138794083933
83.8	14.718361839143395	0.05009060368038045
83.9	14.709612034985742	0.04992039238686282
84.0	14.700877817011106	0.04975075218888376
84.1	14.692159139001575	0.04958168122076863
84.2	14.68345595493063	0.04941317762255668
84.3	14.674768218962484	0.049245239539986836
84.4	14.666095885450936	0.04907786512448315
84.5	14.657438908938307	0.04891105253314072
84.6	14.648797244154759	0.04874479992871125
84.7	14.640170846016728	0.04857910547958877
84.8	14.631559669626428	0.048413967359795515
84.9	14.622963670270861	0.04824938374896736
85.0	14.614382803420517	0.0480853528323399
85.1	14.605817024728552	0.04792187280073386
85.2	14.59726629002999	0.04775894185054104
85.3	14.58873055534058	0.04759655818371009
85.4	14.580209776855776	0.04743472000773209
85.5	14.571703910949982	0.04727342553562657
85.6	14.563212914175736	0.047112672985927063
85.7	14.554736743262316	0.046952460582667006
85.8	14.546275355115108	0.046792786555365645
85.9	14.537828706814933	0.0466336491390136
86.0	14.529396755616556	0.046475046574058966
86.1	14.520979458948332	0.046316977106392924
86.2	14.512576774410682	0.046159438987335696
86.3	14.50418865977603	0.046002430473622465
86.4	14.495815072987186	0.04584594982738905
86.5	14.48745597215673	0.04568999531615801
86.6	14.479111315566108	0.04553456521282439
86.7	14.470781061665	0.04537965779564168
86.8	14.462465169069908	0.04522527134820777
86.9	14.454163596563797	0.04507140415945076
87.0	14.44587630309507	0.04491805452361514
87.1	14.437603247776712	0.04476522074024748
87.2	14.429344389885141	0.04461290111418258
87.3	14.421099688860147	0.04446109395552944
87.4	14.412869104303107	0.04430979757965719
87.5	14.404652595976744	0.04415901030718124
87.6	14.396450123804428	0.04400873046394915
87.7	14.38826164786878	0.04385895638102679
87.8	14.380087128411107	0.04370968639468444
87.9	14.371926525831094	0.0435609188463827
88.0	14.363779800685082	0.043412652082758824
88.1	14.35564691368589	0.043264884455612634
88.2	14.347527825702084	0.04311761432189274
88.3	14.33942249775675	0.04297084004368265
88.4	14.33133089102688	0.04282455998818701
88.5	14.323252966842837	0.0426787725277177
88.6	14.315188686687316	0.042533476039680086
88.7	14.307138012194494	0.04238866890655912
88.8	14.2991009051497	0.042244349515905825
88.9	14.291077327488036	0.042100516260323226
89.0	14.283067241294237	0.041957167537452905
89.1	14.275070608801503	0.04181430174996108
89.2	14.267087392390819	0.041671917305525004
89.3	14.259117554590283	0.04153001261681934
89.4	14.251161058074535	0.04138858610150235
89.5	14.24321786566356	0.04124763618220244
89.6	14.235287940322499	0.04110716128650439
89.7	14.227371245160558	0.04096715984693581
89.8	14.219467743430194	0.04082763030095363
89.9	14.211577398527028	0.04068857109093042
90.0	14.203700173988318	0.04054998066414094
90.1	14.195836033492947	0.04041185747274853
90.2	14.187984940859996	0.04027419997379171
90.3	14.180146860048936	0.04013700662917068
90.4	14.172321755158174	0.040000275905633764
90.5	14.16450959042474	0.039864006274764115
90.6	14.156710330223312	0.03972819621296617
90.7	14.148923939066018	0.03959284420145235
90.8	14.141150381601248	0.039457948726229576
90.9	14.133389622613416	0.03932350827808609
91.0	14.125641627021796	0.03918952135257791
91.1	14.117906359880253	0.03905598645001568
91.2	14.110183786376599	0.03892290207545128
91.3	14.102473871831583	0.03879026673866465
91.4	14.094776581698646	0.038658078954150396
91.5	14.08709188156292	0.03852633724110479
91.6	14.079419737140645	0.038395040123412334
91.7	14.071760114278996	0.03826418612963268
91.8	14.06411297895466	0.0381337737929876
91.9	14.056478297273857	0.03800380165134755
92.0	14.048856035471436	0.037874268247218894
92.1	14.04124615991005	0.03774517212773053
92.2	14.033648637080073	0.037616511844620976
92.3	14.026063433598353	0.037488285954225334
92.4	14.018490516208322	0.03736049301746222
92.5	14.01092985177844	0.03723313159982073
92.6	14.003381407302504	0.03710620027134758
92.7	13.99584514989848	0.036979697606633985
92.8	13.988321046808199	0.036853622184802946
92.9	13.980809065396489	0.03672797258949613
93.0	13.97330917315085	0.03660274740886116
93.1	13.965821337680598	0.03647794523553861
93.2	13.958345526716515	0.03635356466664933
93.3	13.950881708110096	0.0362296043037815
93.4	13.943429849833189	0.036106062752977904
93.5	13.935989919977132	0.035982938624723175
93.6	13.928561886752275	0.035860230533931045
93.7	13.921145718487535	0.035737937099931595
93.8	13.913741383629905	0.03561605694645869
93.9	13.906348850743363	0.0354945887016371
94.0	13.898968088508923	0.03537353099797012
94.1	13.89159906572383	0.035252882472326726
94.2	13.884241751300863	0.03513264176592911
94.3	13.87689611426807	0.03501280752434011
94.4	13.869562123768048	0.034893378397450575
94.5	13.862239749057357	0.03477435303946701
94.6	13.854928959506113	0.03465573010889892
94.7	13.847629724597379	0.03453750826854642
94.8	13.840342013926668	0.0344196861854878
94.9	13.833065797201423	0.03430226253106713
95.0	13.825801044240286	0.03418523598088177
95.1	13.818547724972806	0.03406860521477011
95.2	13.8113058094389	0.03395236891679916
95.3	13.804075267788333	0.03383652577525232
95.4	13.79685607027988	0.03372107448261693
95.5	13.789648187281301	0.033606013735572225
95.6	13.78245158926862	0.033491342234976886
95.7	13.775266246825552	0.03337705868585693
95.8	13.768092130642993	0.03326316179739356
95.9	13.760929211518658	0.03314965028291091
96.0	13.753777460356435	0.03303652285986397
96.1	13.746636848165942	0.032923778249826445
96.2	13.739507346062169	0.03281141517847863
96.3	13.732388925264713	0.032699432375595534
96.4	13.72528155709753	0.03258782857503455
96.5	13.71818521298826	0.03247660251472372
96.6	13.711099864467979	0.0323657529366496
96.7	13.704025483170508	0.03225527858684536
96.8	13.696962040831956	0.032145178215378836
96.9	13.689909509290443	0.03203545057634058
97.0	13.68286786048542	0.03192609442783215
97.1	13.67583706645718	0.03181710853195402
97.2	13.668817099346708	0.0317084916547939
97.3	13.661807931394634	0.03160024256641497
97.4	13.65480953494141	0.031492360040844
97.5	13.64782188242648	0.03138484285605964
97.6	13.640844946388002	0.03127768979398074
97.7	13.63387869946213	0.031170899640454598
97.8	13.626923114382842	0.031064471185245336
97.9	13.619978163981312	0.030958403222022188
98.0	13.613043821185734	0.03085269454834804
98.1	13.606120059020373	0.03074734396566762
98.2	13.599206850605809	0.030642350279296134
98.3	13.592304169157876	0.030537712298407585
98.4	13.585411987987353	0.030433428836023336
98.5	13.578530280500095	0.03032949870900069
98.6	13.571659020195742	0.030225920738021234
98.7	13.56479818066784	0.030122693747579574
98.8	13.55794773560341	0.030019816565971913
98.9	13.55110765878221	0.02991728802528464
99.0	13.544277924076608	0.02981510696138297
99.1	13.537458505451061	0.02971327221389961
99.2	13.530649376961549	0.0296117826262235
99.3	13.523850512755585	0.029510637045488543
99.4	13.517061887071328	0.029409834322562292
99.5	13.510283474237262	0.029309373312034828
99.6	13.503515248672155	0.02920925287220751
99.7	13.496757184884315	0.029109471865081726
99.8	13.490009257471	0.029010029156347997
99.9	13.48327144111874	0.028910923615374572
100.0	13.476543710602002	0.028812154115196557
100.1	13.469826040783708	0.028713719532504747
100.2	13.463118406614116	0.02861561874763461
100.3	13.456420783130689	0.028517850644555334
100.4	13.449733145458042	0.02842041411085875
100.5	13.44305546880695	0.02832330803774851
100.6	13.43638772847429	0.028226531320028992
100.7	13.429729899842789	0.02813008285609453
100.8	13.423081958380218	0.02803396154791855
100.9	13.41644387963945	0.027938166301042552
101.0	13.409815639257983	0.027842696024565555
101.1	13.403197212957338	0.027747549631133014
101.2	13.396588576542678	0.027652726036926287
101.3	13.389989705902973	0.02755822416165178
101.4	13.383400577009962	0.027464042928530236
101.5	13.376821165918193	0.02737018126428607
101.6	13.37025144876442	0.027276638099136698
101.7	13.363691401767436	0.02718341236678187
101.8	13.35714100122766	0.027090503004393172
101.9	13.350600223526756	0.026997908952603285
102.0	13.344069045127117	0.02690562915549555
102.1	13.337547442571793	0.026813662560593397
102.2	13.331035392483967	0.026722008118849762
102.3	13.324532871566788	0.02663066478463684
102.4	13.318039856602507	0.02653963151573533
102.5	13.311556324452832	0.02644890727332425
102.6	13.305082252058089	0.02635849102197042
102.7	13.298617616437125	0.026268381729618134
102.8	13.292162394686672	0.026178578367578795
102.9	13.285716563981586	0.02608907991052058
103.0	13.279280101573766	0.025999885336458216
103.1	13.27285298479217	0.025910993626742644
103.2	13.266435191042936	0.0258224037660508
103.3	13.260026697807957	0.025734114742375414
103.4	13.253627482645786	0.025646125547014786
103.5	13.247237523190416	0.025558435174562685
103.6	13.240856797151178	0.02547104262289814
103.7	13.234485282312644	0.02538394689317541
103.8	13.228122956534065	0.02529714698981383
103.9	13.221769797749262	0.025210641920487775
104.0	13.21542578396597	0.02512443069611669
104.1	13.209090893265929	0.02503851233085496
104.2	13.202765103804117	0.024952885842082047
104.3	13.196448393808847	0.024867550250392504
104.4	13.190140741581207	0.024782504579585984
104.5	13.183842125494927	0.02469774785665745
104.6	13.177552523995717	0.02461327911178722
104.7	13.171271915601457	0.02452909737833109
104.8	13.165000278901417	0.024445201692810666
104.9	13.15873759255634	0.024361591094903354
105.0	13.152483835297874	0.024278264627432777
105.1	13.146238985928315	0.024195221336358878
105.2	13.140003023320373	0.02411246027076832
105.3	13.133775926416918	0.02402998048286473
105.4	13.127557674230616	0.023947781027959004
105.5	13.121348245843462	0.023865860964459758
105.6	13.115147620406628	0.02378421935386362
105.7	13.108955777140546	0.023702855260745653
105.8	13.102772695333874	0.023621767752749854
105.9	13.096598354343673	0.023540955900579526
106.0	13.090432733595156	0.023460418777987855
106.1	13.084275812581193	0.023380155461768286
106.2	13.078127570862165	0.0233001650317452
106.3	13.071987988065356	0.02322044657076445
106.4	13.065857043885359	0.023140999164683807
106.5	13.05973471808302	0.023061821902363805
106.6	13.053620990485735	0.022982913875658147
106.7	13.04751584098671	0.022904274179404535
106.8	13.041419249545267	0.022825901911415283
106.9	13.03533119618588	0.02274779617246804
107.0	13.029251660998346	0.022669956066296536
107.1	13.0231806241374	0.022592380699581333
107.2	13.017118065822425	0.022515069181940614
107.3	13.0110639663374	0.022438020625921054
107.4	13.005018306030156	0.02236123414698854
107.5	12.998981065312543	0.022284708863519145
107.6	12.992952224659923	0.022208443896789987
107.7	12.98693176461098	0.022132438370970092
107.8	12.98091966576754	0.0220566914131114
107.9	12.974915908794184	0.021981202153139694
108.0	12.968920474418153	0.0219059697238456
108.1	12.96293334342873	0.02183099326087559
108.2	12.95695449667727	0.021756271902723005
108.3	12.95098391507724	0.021681804790719166
108.4	12.945021579603136	0.021607591069024427
108.5	12.939067471290954	0.021533629884619293
108.6	12.933121571237788	0.02145992038729553
108.7	12.92718386060117	0.021386461729647373
108.8	12.921254320599454	0.021313253067062686
108.9	12.915332932510927	0.021240293557714177
109.0	12.909419677674304	0.02116758236255064
109.1	12.903514537487611	0.021095118645288194
109.2	12.897617493408557	0.021022901572401546
109.3	12.891728526954328	0.020950930313115394
109.4	12.8858476197007	0.02087920403939564
109.5	12.879974753282525	0.020807721925940843
109.6	12.87410990939329	0.020736483150173502
109.7	12.868253069784334	0.02066548689223155
109.8	12.862404216265563	0.02059473233495976
109.9	12.856563330704427	0.02052421866390113
110.0	12.850730395025948	0.020453945067288475
110.1	12.844905391212611	0.020383910736035838
110.2	12.839088301303926	0.020314114863730016
110.3	12.833279107396319	0.020244556646622197
110.4	12.827477791642922	0.020175235283619395
110.5	12.821684336253346	0.020106149976276178
110.6	12.815898723493127	0.020037299928786223
110.7	12.810120935683948	0.01996868434797392
110.8	12.804350955203306	0.01990030244328615
110.9	12.798588764484181	0.01983215342678385
111.0	12.79283434601457	0.01976423651313384
111.1	12.787087682337948	0.019696550919600476
111.2	12.781348756052358	0.01962909586603746
111.3	12.775617549810518	0.019561870574879608
111.4	12.769894046319585	0.019494874271134652
111.5	12.764178228340937	0.019428106182375095
111.6	12.7584700786897	0.019361565538730027
111.7	12.752769580235077	0.01929525157287704
111.8	12.747076715899556	0.01922916352003412
111.9	12.741391468659003	0.019163300617951563
112.0	12.735713821542422	0.019097662106903928
112.1	12.730043757631726	0.019032247229682008
112.2	12.724381260061367	0.01896705523158482
112.3	12.718726312018445	0.018902085360411623
112.4	12.713078896742113	0.018837336866453957
112.5	12.707438997523795	0.018772809002487737
112.6	12.701806597706597	0.018708501023765277
112.7	12.696181680685394	0.018644412188007428
112.8	12.690564229906244	0.01858054175539577
112.9	12.684954228866827	0.01851688898856462
113.0	12.679351661115382	0.01845345315259339
113.1	12.673756510251263	0.018390233514998633
113.2	12.668168759924454	0.018327229345726333
113.3	12.662588393835202	0.01826443991714418
113.4	12.657015395733984	0.018201864504033743
113.5	12.651449749421483	0.01813950238358289
113.6	12.645891438747867	0.018077352835377966
113.7	12.640340447613339	0.018015415141396186
113.8	12.634796759967179	0.01795368858599805
113.9	12.629260359808173	0.017892172455919602
114.0	12.623731231183783	0.01783086604026494
114.1	12.618209358190672	0.01776976863049857
114.2	12.61269472497411	0.017708879520437863
114.3	12.60718731572758	0.01764819800624557
114.4	12.601687114692972	0.01758772338642224
114.5	12.596194106160437	0.0175274549617988
114.6	12.590708274467877	0.017467392035529026
114.7	12.58522960400068	0.017407533913082137
114.8	12.579758079192139	0.01734787990223537
114.9	12.574293684522592	0.01728842931306657
115.0	12.56883640451974	0.017229181457946816
115.1	12.563386223758128	0.017170135651533046
115.2	12.557943126858994	0.017111291210760726
115.3	12.552507098490322	0.017052647454836586
115.4	12.54707812336647	0.01699420370523124
115.5	12.541656186247986	0.016935959285671993
115.6	12.53624127194168	0.01687791352213554
115.7	12.530833365300001	0.016820065742840753
115.8	12.525432451221091	0.016762415278241495
115.9	12.520038514648743	0.016704961461019404
116.0	12.514651540572105	0.01664770362607673
116.1	12.509271514025402	0.016590641110529238
116.2	12.503898420087994	0.01653377325369899
116.3	12.498532243883853	0.01647709939710737
116.4	12.493172970581858	0.016420618884467893
116.5	12.487820585395037	0.016364331061679206
116.6	12.482475073581089	0.016308235276818052
116.7	12.477136420441514	0.016252330880132195
116.8	12.471804611322131	0.016196617224033514
116.9	12.4664796316122	0.016141093663090918
117.0	12.461161466744946	0.016085759554023523
117.1	12.455850102196784	0.016030614255693607
117.2	12.450545523487515	0.015975657129099725
117.3	12.445247716180107	0.015920887537369866
117.4	12.43995666588043	0.015866304845754534
117.5	12.434672358237284	0.01581190842161987
117.6	12.429394778941987	0.01575769763444092
117.7	12.424123913728307	0.0157036718557947
117.8	12.418859748372393	0.015649830459353527
117.9	12.413602268692586	0.015596172820878142
118.0	12.408351460548998	0.015542698318211057
118.1	12.403107309844021	0.015489406331269733
118.2	12.39786980252109	0.01543629624203994
118.3	12.392638924565773	0.015383367434569048
118.4	12.387414662004533	0.015330619294959356
118.5	12.382197000905343	0.015278051211361436
118.6	12.376985927377039	0.015225662573967515
118.7	12.371781427569463	0.015173452775004858
118.8	12.366583487672925	0.0151214212087292
118.9	12.361392093918825	0.01506956727141814
119.0	12.35620723257828	0.01501789036136466
119.1	12.351028889963457	0.014966389878870473
119.2	12.345857052426078	0.014915065226239652
119.3	12.340691706358045	0.014863915807772065
119.4	12.33553283819112	0.014812941029756908
119.5	12.330380434396606	0.01476214030046628
119.6	12.325234481485385	0.01471151303014873
119.7	12.320094966007828	0.01466105863102283
119.8	12.314961874553351	0.014610776517270852
119.9	12.309835193750457	0.014560666105032304
120.0	12.304714910266878	0.01451072681239765


==> data/rho_n_squint_45.0.csv <==
0.3	168.61234334596926	0.002240458562047811
0.4	159.6358651936822	0.020638983862623493
0.5	151.04497562814015	0.03838442797815662
0.6	143.28075547605212	0.05542263177146341
0.7	136.38386432223948	0.07172558284571867
0.8	130.27422411755938	0.0872837135649853
0.9	124.84637448743548	0.10210038657749396
1.0	120.00000000000001	0.11618792568625182
1.1	115.64816679991728	0.12956474759435693
1.2	111.71805183196135	0.14225328452348654
1.3	108.14936579250413	0.15427847868459274
1.4	104.8922962186803	0.16566669281873667
1.5	101.90557960308251	0.17644492435307466
1.6	99.15486891599245	0.18664024299058307
1.7	96.61140673461892	0.19627939253168383
1.8	94.25096508124537	0.20538851344409148
1.9	92.0530034063838	0.21399295525873535
2.0	90.0	0.22211715434793738
2.1	88.07691961056413	0.22978456046192372
2.2	86.27078761368956	0.23701759875361814
2.3	84.57034756797543	0.24383765754195294
2.4	82.96578422419591	0.25026509466043695
2.5	81.44849813647447	0.25631925699615776
2.6	80.01092116616847	0.2620185091682129
2.7	78.64636457296359	0.2673802682097209
2.8	77.34889322423915	0.27242104230890185
2.9	76.11322085905957	0.27715647146741956
3.0	74.93462242187273	0.2816013693194768
3.1	73.80886031253132	0.2857697648770419
3.2	72.73212204333551	0.28967494374652786
3.3	71.70096729525876	0.2933294882534681
3.4	70.71228275802639	0.2967453162710617
3.5	69.76324344759522	0.299933718446551
3.6	68.8512794389567	0.3029053937463257
3.7	67.97404714654294	0.3056704832539575
3.8	67.12940443989555	0.30823860224079225
3.9	66.31538900710102	0.3106188704556201
4.0	65.53019947929782	0.31281994069863817
4.1	64.77217891133311	0.3148500257733887
4.2	64.03980028028963	0.3167169238087698
4.3	63.33165371815415	0.3184280420806164
4.4	62.646435239744726	0.31999041938180234
4.5	61.98293676403127	0.3214107470204169
4.6	61.340037257662786	0.32269538852443524
4.7	60.7166948550375	0.32385039812789285
4.8	60.111939830563315	0.32488153811261483
4.9	59.52486831661479	0.3257942950669787
5.0	58.95463667571021	0.3265938951517544
5.1	58.400456448102105	0.3272853184065497
5.2	57.861589806696934	0.32787331218130106
5.3	57.33734546032465	0.3283624037356464
5.4	56.827074954130445	0.32875691207515617
5.5	56.33016932248214	0.329060959056221
5.6	55.84605605545604	0.32927847982154496
5.7	55.374196344832804	0.3294132326380652
5.8	54.91408257972655	0.32946880796318356
5.9	54.46523606558814	0.3294486373701683
6.0	54.0272049434538	0.32935600147297356
6.1	53.5995622890253	0.32919403854503065
6.2	53.18190437352778	0.3289657475622643
6.3	52.77384907034689	0.3286740032707409
6.4	52.375034393242785	0.32832155435034704
6.5	51.98511715350855	0.32791103358125784
6.6	51.60377172481727	0.3274449627186643
6.7	51.23068890571252	0.32692575787038997
6.8	50.865574870760206	0.3263557345731458
6.9	50.50815020231953	0.3257371125864453
7.0	50.15814899571913	0.32507202042188593
7.1	49.815318031358956	0.3243624996243052
7.2	49.479416007907645	0.32361050882018033
7.3	49.15021283134412	0.32281792754760935
7.4	48.82748895510469	0.3219865598812298
7.5	48.51103476705408	0.32111813786454085
7.6	48.200650019408286	0.32021432476125455
7.7	47.89614329810044	0.31927671813652614
7.8	47.59733152840744	0.31830685277819454
7.9	47.30403951394775	0.31730620346749705
8.0	47.016099506423075	0.316276187608096
8.1	46.733350803711105	0.3152181677216836
8.2	46.455639374130556	0.3141334538178901
8.3	46.18281750488863	0.31302330564572634
8.4	45.91474347289481	0.31188893483332364
8.5	45.651281236279374	0.31073150692230544
8.6	45.39230014509651	0.3095521433027237
8.7	45.13767466981868	0.3083519230541173
8.8	44.88728414634394	0.3071318846979056
8.9	44.64101253634416	0.3058930278603804
9.0	44.39874820187459	0.3046363148838921
9.1	44.16038369325435	0.30336267231020897
9.2	43.92581554930399	0.3020729923436359
9.3	43.69494410909912	0.30076813422973164
9.4	43.467673334464365	0.2994489255421303
9.5	43.24391064249061	0.29811616347547043
9.6	43.023566747414755	0.29677061601463645
9.7	42.80655551124903	0.2954130230834773
9.8	42.59279380259465	0.29404409763562156
9.9	42.382201363114554	0.2926645266967081
10.0	42.174700681179885	0.2912749723605174
10.1	41.97021687223883	0.28987607274133653
10.2	41.7686775654899	0.2884684428847609
10.3	41.570012796470365	0.28705267563901415
10.4	41.3741549051993	0.285629342618003
10.5	41.18103843953843	0.28419899445634156
10.6	40.99060006345813	0.28276216243125135
10.7	40.802778469917435	0.28131935859088814
10.8	40.617514298086135	0.27987107656838506
10.9	40.43475005465559	0.2784177924544795
11.0	40.25443003900198	0.27695996511906645
11.1	40.07650027198099	0.2754980370601457
11.2	39.90090842814774	0.27403243493368057
11.3	39.72760377120882	0.2725635701218518
11.4	39.55653709252613	0.2710918392783428
11.5	39.38766065250324	0.2696176248517157
11.6	39.22092812469641	0.2681412955878885
11.7	39.05629454250152	0.26666320701266194
11.8	38.893716248277826	0.26518370189520346
11.9	38.73315084477852	0.26370311069334745
12.0	38.57455714876483	0.26222175198152103
12.1	38.417895146689176	0.26073993286207664
12.2	38.26312595233909	0.25925794936075774
12.3	38.110211766339866	0.2577760868069997
12.4	37.95911583742105	0.25629462019064364
12.5	37.809802425356196	0.2548138145508061
12.6	37.66223676549083	0.2533339252582461
12.7	37.51638503478005	0.25185519837935916
12.8	37.37221431925902	0.2503778709803438
12.9	37.22969258287638	0.24890217142934054
13.0	37.08878863762342	0.24742831968741527
13.1	36.94947211489559	0.24595652758885672
13.2	36.81171343802716	0.2444869991112328
13.3	36.675483795942085	0.2430199306356308
13.4	36.54075511786871	0.2415555111974852
13.5	36.407500049066904	0.2400939227283803
13.6	36.27569192752101	0.23863534028919497
13.7	36.145304761552985	0.23717993229493994
13.8	36.016313208313306	0.2357278607315963
13.9	35.88869255310918	0.23427928136543946
14.0	35.76241868953185	0.23283434394474248
14.1	35.637468100346794	0.23139319239469341
14.2	35.5138178391126	0.22995596500540286
14.3	35.391445512495295	0.2285227946134272
14.4	35.2703292632482	0.22709380877703314
14.5	35.15044775382705	0.2256691299454495
14.6	35.031780150613194	0.2242488756223359
14.7	34.91430610871791	0.22283315852369365
14.8	34.79800575734286	0.22142208673042715
14.9	34.68285968567326	0.22001576383576432
15.0	34.5688489292801	0.2186142890877254
15.1	34.45595495701061	0.21721775752683117
15.2	34.34415965834632	0.2158262601192256
15.3	34.233445331208394	0.21443988388538604
15.4	34.12379467019286	0.21305871202458282
15.5	34.01519075521678	0.21168282403524732
15.6	33.907617040559515	0.21031229583139618
15.7	33.80105734428191	0.2089471998552585
15.8	33.69549583800904	0.20758760518624214
15.9	33.59091703706139	0.2062335776463727
16.0	33.487305790920345	0.204885179902332
16.1	33.38464727401538	0.20354247156421773
16.2	33.282926976819006	0.20220550927427322
16.3	33.182130697238954	0.2008743468273107
16.4	33.08224453229458	0.19954903521789827
16.5	32.98325487006714	0.19822962275582615
16.6	32.88514838191331	0.19691615514285998
16.7	32.78791201493175	0.19560867555418537
16.8	32.69153298467285	0.19430722471701625
16.9	32.59599876808294	0.19301184098732765
17.0	32.5012970966735	0.1917225604236082
17.1	32.40741594990756	0.19043941685862523
17.2	32.31434354879457	0.18916244196890886
17.3	32.22206834968657	0.1878916653420928
17.4	32.13057903826772	0.1866271145421859
17.5	32.039864523730564	0.18536881517284284
17.6	31.94991393313193	0.18411679093870187
17.7	31.860716605921922	0.18287106370485448
17.8	31.772262088640154	0.18163165355450742
17.9	31.68454012977265	0.18039857884489982
18.0	31.597540674764012	0.17917185626153032
18.1	31.511253861179654	0.17795150087075132
18.2	31.425670014012	0.1767375261707835
18.3	31.340779641126236	0.17552994414120193
18.4	31.256573428840824	0.17432876529094343
18.5	31.173042237637397	0.1731339987048832
18.6	31.090177097996357	0.17194565208902707
18.7	31.007969206353486	0.1707637318143631
18.8	30.926409921173097	0.16958824295941635
18.9	30.84549075913488	0.16841918935154718
19.0	30.765203391428894	0.16725657360703353
19.1	30.685539640156982	0.16610039716997635
19.2	30.606491474835323	0.16495066035006334
19.3	30.52805100899611	0.1638073623592288
19.4	30.4502104968839	0.16267050134724292
19.5	30.37296233024478	0.1615400744362648
19.6	30.296299035204033	0.16041607775439048
19.7	30.220213269230307	0.15929850646822766
19.8	30.144697818183072	0.15818735481452673
19.9	30.069745593440928	0.1570826161308981
20.0	29.995349629107892	0.15598428288564237
20.1	29.92150307929531	0.15489234670672145
20.2	29.848199215476942	0.15380679840989664
20.3	29.775431423915148	0.1527276280260585
20.4	29.703193203155394	0.15165482482777357
20.5	29.63147816158764	0.15058837735507055
20.6	29.560280015071775	0.14952827344049063
20.7	29.489592584625676	0.14847450023342135
20.8	29.41940979417388	0.14742704422373792
20.9	29.349725668354548	0.14638589126477108
21.0	29.280534330383677	0.14535102659562202
21.1	29.21182999997391	0.14432243486284319
21.2	29.143606991307387	0.14330010014150477
21.3	29.075859711059845	0.14228400595566332
21.4	29.008582656475365	0.14127413529825175
21.5	28.94177041348971	0.14027047065040582
21.6	28.875417654901018	0.13927299400024537
21.7	28.809519138586197	0.13828168686112474
21.8	28.7440697057623	0.13729653028936809
21.9	28.679064279290674	0.13631750490150504
22.0	28.61449786202353	0.13534459089102047
22.1	28.550365535190622	0.13437776804463245
22.2	28.486662456826323	0.1334170157581123
22.3	28.423383860234374	0.1324623130516589
22.4	28.360525052490544	0.13151363858484155
22.5	28.298081412981	0.1305709706711217
22.6	28.236048391976475	0.12963428729196666
22.7	28.17442150924007	0.1287035661105675
22.8	28.113196352668822	0.1277787844851699
22.9	28.052368576967385	0.12685991948203165
23.0	27.991933902352997	0.12594694788801525
23.1	27.93188811329107	0.12503984622282713
23.2	27.872227057260808	0.12413859075091199
23.3	27.812946643549093	0.12324315749301357
23.4	27.754042842073034	0.12235352223740932
23.5	27.695511682229213	0.12146966055082985
23.6	27.637349251770342	0.12059154778907008
23.7	27.57955169570673	0.11971915910730203
23.8	27.522115215233878	0.11885246947009659
23.9	27.465036066683666	0.11799145366116263
24.0	27.40831056050028	0.11713608629281172
24.1	27.35193506023828	0.1162863418151541
24.2	27.29590598158404	0.11544219452503607
24.3	27.240219791398932	0.11460361857472334
24.4	27.184873006783494	0.11377058798033846
24.5	27.12986219416306	0.11294307663005879
24.6	27.075183968393066	0.11212105829208202
24.7	27.02083499188458	0.1113045066223639
24.8	26.966811973748737	0.11049339517213651
24.9	26.913111668959957	0.1096876973952113
25.0	26.859730877537633	0.10888738665507361
25.1	26.80666644374527	0.10809243623177356
25.2	26.75391525530718	0.10730281932861997
25.3	26.70147424264215	0.10651850907868057
25.4	26.64934037811297	0.1057394785510962
25.5	26.59751067529312	0.10496570075721175
25.6	26.545982188247724	0.10419714865652985
25.7	26.49475201083092	0.1034337951624922
25.8	26.44381727599739	0.10267561314809198
25.9	26.39317515512877	0.10192257545132329
26.0	26.342822857373783	0.10117465488047069
26.1	26.292757629002768	0.10043182421924406
26.2	26.24297675277491	0.09969405623176181
26.3	26.19347754731922	0.09896132366738744
26.4	26.144257366528063	0.09823359926542286
26.5	26.09531359896298	0.09751085575966216
26.6	26.046643667273152	0.09679306588280953
26.7	25.998245027625185	0.0960802023707654
26.8	25.950115169145143	0.09537223796678329
26.9	25.90225161337113	0.09466914542550148
27.0	25.85465191371784	0.09397089751685284
27.1	25.80731365495097	0.09327746702985572
27.2	25.760234452672886	0.0925888267762886
27.3	25.71341195281825	0.09190494959425229
27.4	25.666843831159607	0.09122580835162279
27.5	25.620527792823104	0.09055137594939595
27.6	25.574461571813448	0.08988162532492953
27.7	25.52864293054837	0.08921652945508228
27.8	25.483069659402457	0.08855606135925516
27.9	25.437739576259233	0.08790019410233606
28.0	25.392650526072966	0.08724890079755052
28.1	25.34780038043792	0.08660215460922138
28.2	25.303187037166914	0.08595992875543945
28.3	25.258808419877102	0.08532219651064729
28.4	25.214662477584618	0.0846889312081389
28.5	25.170747184306187	0.08406010624247685
28.6	25.127060538668836	0.08343569507182946
28.7	25.08360056352694	0.08281567122023029
28.8	25.04036530558632	0.08220000827976087
28.9	24.99735283503566	0.0815886799126601
29.0	24.95456124518487	0.08098165985336131
29.1	24.911988652110033	0.08037892191045867
29.2	24.869633194305084	0.07978043996860583
29.3	24.827493032340254	0.07918618799034739
29.4	24.785566348526327	0.0785961400178857
29.5	24.74385134658545	0.07801027017478397
29.6	24.70234625132823	0.07742855266760847
29.7	24.661049308336032	0.07685096178751004
29.8	24.619958783650098	0.07627747191174743
29.9	24.579072963465283	0.07570805750515365
30.0	24.538390153830324	0.07514269312154655
30.1	24.49790868035286	0.074581353405086
30.2	24.457626887910138	0.07402401309157754
30.3	24.41754314036487	0.07347064700972564
30.4	24.37765582028601	0.07292123008233638
30.5	24.337963328674956	0.0723757373274715
30.6	24.298464084696068	0.07183414385955557
30.7	24.25915652541243	0.07129642489043644
30.8	24.220039105526098	0.07076255573040097
30.9	24.181110297123148	0.07023251178914702
31.0	24.142368589422748	0.06970626857671261
31.1	24.10381248853124	0.06918380170436393
31.2	24.065440517200134	0.06866508688544236
31.3	24.027251214588237	0.06815009993617252
31.4	23.989243136028506	0.06763881677643187
31.5	23.951414852798095	0.06713121343048284
31.6	23.91376495189308	0.06662726602766883
31.7	23.876292035807	0.06612695080307446
31.8	23.838994722312464	0.06563024409815173
31.9	23.80187164424762	0.06513712236131218
32.0	23.764921449305366	0.06464756214848684
32.1	23.728142799826525	0.06416154012365403
32.2	23.691534372596582	0.06367903305933632
32.3	23.655094858645867	0.06320001783706727
32.4	23.61882296305259	0.06272447144782879
32.5	23.582717404749996	0.06225237099246029
32.6	23.54677691633628	0.0617836936820395
32.7	23.511000243887622	0.06131841683823655
32.8	23.475386146774543	0.060856517893641764
32.9	23.43993339748141	0.060397974392067566
33.0	23.40464078142839	0.05994276398882577
33.1	23.36950709679705	0.05949086445098048
33.2	23.334531154358338	0.059042253657577315
33.3	23.299711777303518	0.05859690959984984
33.4	23.265047801078012	0.05815481038140344
33.5	23.230538073217666	0.057715934218377826
33.6	23.196181453188053	0.057280259439588116
33.7	23.161976812226	0.05684776448664553
33.8	23.127923033183908	0.05641842791405802
33.9	23.094019010376485	0.05599222838931153
34.0	23.060263649430112	0.05556914469293247
34.1	23.0266558671344	0.05514915571853173
34.2	22.99319459129628	0.05473224047283076
34.3	22.959878760596094	0.05431837807567068
34.4	22.926707324446674	0.05390754776000398
34.5	22.893679242853853	0.05349972887187051
34.6	22.86079348627966	0.053094900870356954
34.7	22.82804903550772	0.052693043327541385
34.8	22.7954448815101	0.05229413592842242
34.9	22.76298002531743	0.05189815847083392
35.0	22.730653477889703	0.051505090865345646
35.1	22.698464259990143	0.05111491313515036
35.2	22.66641140206063	0.050727605415936794
35.3	22.63449394409871	0.050343147955750775
35.4	22.60271093553733	0.04996152111484292
35.5	22.571061435125603	0.04958270536550465
35.6	22.53954451081177	0.04920668129189213
35.7	22.508159239628213	0.048833429589838974
35.8	22.4769047075776	0.0484629310666574
35.9	22.44578000952122	0.04809516664092928
36.0	22.414784249069008	0.04773011734228605
36.1	22.383916538471155	0.04736776431117909
36.2	22.353175998510963	0.047008088798639804
36.3	22.32256175840019	0.046651072166030594
36.4	22.292072955675046	0.04629669588478627
36.5	22.261708736094363	0.04594494153614699
36.6	22.23146825353913	0.04559579081088216
36.7	22.201350669913282	0.04524922550900622
36.8	22.1713551550463	0.044905227539486336
36.9	22.141480886597023	0.04456377891994219
37.0	22.11172704995906	0.04422486177633833
37.1	22.082092838167494	0.04388845834266926
37.2	22.052577451806844	0.04355455096063729
37.3	22.02318009892073	0.04322312207932381
37.4	21.99389999492238	0.04289415425485373
37.5	21.96473636250683	0.04256763015005399
37.6	21.935688431564387	0.042243532534105385
37.7	21.906755439094827	0.04192184428218908
37.8	21.877936629123695	0.04160254837512694
37.9	21.84923125261911	0.04128562789901668
38.0	21.82063856740995	0.040971066044861705
38.1	21.792157838105496	0.04065884610819574
38.2	21.763788336015676	0.040348951488702614
38.3	21.735529339073256	0.04004136568983154
38.4	21.70738013175594	0.03973607231840742
38.5	21.67934000501116	0.03943305508423747
38.6	21.651408256180222	0.039132297799713014
38.7	21.623584188925008	0.03883378437940772
38.8	21.59586711315476	0.03853749883967199
38.9	21.56825634495409	0.03824342529822326
39.0	21.540751206512613	0.03795154797373343
39.1	21.513351026054327	0.0376618511854124
39.2	21.486055137769483	0.037374319352588815
39.3	21.458862881746025	0.037088936994287364
39.4	21.43177360390288	0.036805688728803375
39.5	21.404786655924024	0.03652455927327484
39.6	21.377901395192815	0.03624553344325128
39.7	21.351117184728263	0.03596859615226064
39.8	21.324433393121538	0.03569373241137349
39.9	21.297849394473015	0.035420927328765
40.0	21.271364568331265	0.03515016610927491
40.1	21.24497829963183	0.03488143405396543
40.2	21.21868997863737	0.034614716559677246
40.3	21.192499000878446	0.03434999911858372
40.4	21.16640476709511	0.03408726731774335
40.5	21.14040668317955	0.03382650683865102
40.6	21.11450416011893	0.03356770345678735
40.7	21.08869661393966	0.03331084304116692
40.8	21.0629834656518	0.03305591155388525
40.9	21.037364141195	0.03280289504966451
41.0	21.01183807138402	0.032551779675398344
41.1	20.986404691856166	0.03230255166969564
41.2	20.96106344301861	0.032055197362423245
41.3	20.9358137699968	0.031809703174248284
41.4	20.910655122583364	0.031566055616179346
41.5	20.885586955187865	0.03132424128910743
41.6	20.860608726786822	0.03108424688334602
41.7	20.835719900875148	0.03084605917817094
41.8	20.810919945417446	0.030609665041359764
41.9	20.786208332800022	0.03037505142873076
42.0	20.761584539784444	0.03014220538368189
42.1	20.737048047460192	0.02991111403672934
42.2	20.712598341199435	0.029681764605046207
42.3	20.688234910611115	0.029454144392000964
42.4	20.66395724949679	0.02922824078669604
42.5	20.639764855805854	0.02900404126350658
42.6	20.615657231592472	0.02878153338161916
42.7	20.591633882972143	0.028560704784570998
42.8	20.567694320079422	0.028341543199789137
42.9	20.543838057025944	0.02812403643813018
43.0	20.52006461185896	0.027908172393420413
43.1	20.496373506520435	0.02769393904199622
43.2	20.472764266806685	0.02748132444224517
43.3	20.44923642232865	0.02727031673414748
43.4	20.425789506472242	0.02706090413881826
43.5	20.402423056359822	0.0268530749580502
43.6	20.379136612811592	0.026646817573857184
43.7	20.35592972030771	0.026442120448018417
43.8	20.332801926951067	0.02623897212162345
43.9	20.309752784430007	0.026037361214617985
44.0	20.2867818479821	0.02583727642535061
44.1	20.263888676358135	0.02563870653012035
44.2	20.241072831786145	0.025441640382725225
44.3	20.218333879936726	0.02524606691401173
44.4	20.19567138988796	0.025051975131425385
44.5	20.173084934091328	0.024859354118562334
44.6	20.150574088337777	0.024668193034721998
44.7	20.1281384317241	0.024478481114460864
44.8	20.105777546620136	0.024290207667147436
44.9	20.08349101863606	0.024103362076518316
45.0	20.06127843658996	0.023917933800235616
45.1	20.039139392476148	0.02373391236944551
45.2	20.017073481433698	0.023551287388338036
45.3	19.995080301715255	0.02337004853370836
45.4	19.97315945465627	0.02319018555451909
45.5	19.95131054464483	0.023011688271464274
45.6	19.929533179091557	0.022834546576534494
45.7	19.90782696839997	0.022658750432583526
45.8	19.88619152593738	0.022484289872896294
45.9	19.86462646800558	0.02231115500075841
46.0	19.843131413812756	0.02213933598902707
46.1	19.82170598544493	0.021968823079703506
46.2	19.80034980783807	0.021799606583506874
46.3	19.779062508750677	0.021631676879449776
46.4	19.75784371873647	0.021465024414415126
46.5	19.736693071117266	0.021299639702734918
46.6	19.715610201956782	0.02113551332577016
46.7	19.69459475003383	0.02097263593149273
46.8	19.673646356816747	0.020810998234068737
46.9	19.652764666437523	0.02065059101344338
47.0	19.631949325666334	0.020491405114927707
47.1	19.611199983886728	0.020333431448786805
47.2	19.59051629307046	0.02017666098982977
47.3	19.569897907753155	0.020021084777001322
47.4	19.549344485010277	0.01986669391297509
47.5	19.528855684432784	0.01971347956374873
47.6	19.50843116810371	0.019561432958240567
47.7	19.48807060057474	0.01941054538788811
47.8	19.467773648842762	0.01926080820624827
47.9	19.447539982327683	0.019112212828599248
48.0	19.427369272848996	0.018964750731544595
48.1	19.407261194604082	0.01881841345261753
48.2	19.387215424145662	0.018673192589890142
48.3	19.367231640360217	0.018529079801580264
48.4	19.347309524446317	0.018386066805664063
48.5	19.32744875989322	0.018244145379487504
48.6	19.30764903245971	0.0181033073593818
48.7	19.287910030153306	0.017963544640278165
48.8	19.26823144320968	0.017824849175327465
48.9	19.248612964072088	0.017687212975518715
49.0	19.229054287371202	0.017550628109301546
49.1	19.209555109905157	0.01741508670220948
49.2	19.19011513062009	0.017280580936485254
49.3	19.170734050590067	0.01714710305070802
49.4	19.151411572998253	0.017014645339422315
49.5	19.13214740311762	0.016883200152768958
49.6	19.112941248292074	0.01675275989611767
49.7	19.09379281791794	0.016623317029701688
49.8	19.074701823425077	0.016494864068254112
49.9	19.055667978259272	0.016367393580646154
50.0	19.03669099786346	0.016240898189527203
50.1	19.017770599660476	0.01611537057096686
50.2	18.998906503035005	0.015990803454098607
50.3	18.980098429316158	0.015867189620765595
50.4	18.961346101760256	0.015744521905168046
50.5	18.94264924553376	0.015622793193512688
50.6	18.924007587696288	0.015501996423663953
50.7	18.9054208571838	0.015382124584797069
50.8	18.886888784792344	0.015263170717052998
50.9	18.86841110316128	0.01514512791119518
51.0	18.84998754675738	0.015027989308268227
51.1	18.831617851858557	0.014911748099258415
51.2	18.81330175653843	0.014796397524755969
51.3	18.795039000650075	0.014681930874619336
51.4	18.77682932581092	0.014568341487641143
51.5	18.75867247538734	0.014455622751216143
51.6	18.74056819447921	0.014343768101010913
51.7	18.722516229905263	0.014232771020635422
51.8	18.704516330187836	0.014122625041316453
51.9	18.686568245538403	0.014013323741572766
52.0	18.668671727843076	0.013904860746892293
52.1	18.650826530647812	0.013797229729410908
52.2	18.633032409144747	0.013690424407593245
52.3	18.615289120157442	0.013584438545915173
52.4	18.59759642212754	0.013479265954548196
52.5	18.579954075100403	0.01337490048904562
52.6	18.56236184071197	0.013271336050030502
52.7	18.54481948217472	0.013168566582885516
52.8	18.527326764264647	0.013066586077444476
52.9	18.509883453308042	0.012965388567685745
53.0	18.49248931716805	0.012864968131427429
53.1	18.475144125231868	0.012765318890024338
53.2	18.457847648398058	0.01266643500806675
53.3	18.440599659063693	0.012568310693080936
53.4	18.423399931111724	0.01247094019523145
53.5	18.406248239898567	0.012374317807025238
53.6	18.38914436224193	0.01227843786301745
53.7	18.372088076408485	0.012183294739519061
53.8	18.35507916210169	0.012088882854306204
53.9	18.33811740044998	0.011995196666331255
54.0	18.32120257399512	0.0119022306754357
54.1	18.304334466679965	0.01180997942206471
54.2	18.287512863837456	0.011718437486983419
54.3	18.270737552178844	0.011627599490994976
54.4	18.254008319782233	0.011537460094660303
54.5	18.237324956081572	0.011448013998019521
54.6	18.2206872518555	0.011359255940315173
54.7	18.20409499921622	0.01127118069971704
54.8	18.187547991598468	0.011183783093048743
54.9	18.17104602374912	0.011097057975515981
55.0	18.154588891716127	0.011011000240436462
55.1	18.13817639283793	0.010925604818971518
55.2	18.121808325733397	0.010840866679859383
55.3	18.10548449029094	0.010756780829150155
55.4	18.08920468765847	0.01067334230994234
55.5	18.07296872023316	0.010590546202121154
55.6	18.05677639165156	0.010508387622098395
55.7	18.040627506779366	0.010426861722553946
55.8	18.024521871701776	0.010345963692178977
55.9	18.00845929371337	0.01026568875542065
56.0	17.992439581308865	0.010186032172228602
56.1	17.97646254417328	0.010106989237802878
56.2	17.960527993172263	0.010028555282343558
56.3	17.944635740343127	0.009950725670801963
56.4	17.928785598885284	0.009873495802633407
56.5	17.912977383150878	0.009796861111551623
56.6	17.897210908635913	0.009720817065284647
56.7	17.881485991971164	0.009645359165332356
56.8	17.865802450913183	0.00957048294672553
56.9	17.850160104335323	0.009496183977786458
57.0	17.83455877221902	0.009422457859891115
57.1	17.81899827564529	0.009349300227232876
57.2	17.803478436785724	0.009276706746587714
57.3	17.78799907889434	0.009204673117081005
57.4	17.772560026298915	0.009133195069955746
57.5	17.757161104392683	0.009062268368342391
57.6	17.741802139625825	0.008991888807030094
57.7	17.72648295949765	0.008922052212239517
57.8	17.711203392548285	0.008852754441397093
57.9	17.695963268350344	0.008783991382910736
58.0	17.68076241750136	0.008715758955947105
58.1	17.665600671615767	0.008648053110210278
58.2	17.650477863316723	0.00858086982572187
58.3	17.635393826228906	0.008514205112602658
58.4	17.62034839497043	0.008448055010855588
58.5	17.605341405145303	0.00838241559015025
58.6	17.590372693335986	0.008317282949608816
58.7	17.575442097095845	0.008252653217593308
58.8	17.560549454941725	0.008188522551494368
58.9	17.545694606346725	0.008124887137521374
59.0	17.530877391732865	0.008061743190494
59.1	17.516097652463703	0.00799908695363515
59.2	17.50135523083748	0.007936914698365249
59.3	17.486649970080105	0.007875222724097963
59.4	17.471981714337826	0.00781400735803724
59.5	17.457350308670442	0.007753264954975749
59.6	17.442755599044496	0.0076929918970946466
59.7	17.428197432326428	0.007633184593764719
59.8	17.413675656275974	0.007573839481348836
59.9	17.399190119538975	0.007514953023005743
60.0	17.38474067164136	0.0074565217084952085
60.1	17.3703271629823	0.007398542053984447
60.2	17.355949444827743	0.007341010601855889
60.3	17.341607369303677	0.0072839239205162234
60.4	17.327300789390492	0.007227278604206752
60.5	17.313029558915723	0.007171071272815047
60.6	17.298793532548537	0.007115298571687849
60.7	17.28459256579313	0.0070599571714452984
60.8	17.27042651498245	0.007005043767796383
60.9	17.256295237272568	0.006950555081355643
61.0	17.242198590636214	0.006896487857461193
61.1	17.228136433856893	0.006842838865993917
61.2	17.21410862652316	0.006789604901197942
61.3	17.200115029022268	0.006736782781502337
61.4	17.18615550253474	0.006684369349343998
61.5	17.1722299090284	0.006632361470991836
61.6	17.1583381112529	0.006580756036372086
61.7	17.14447997273357	0.006529549958894867
61.8	17.13065535776613	0.006478740175281922
61.9	17.116864131411027	0.00642832364539556
62.0	17.103106159487965	0.0063782973520687515
62.1	17.089381308570264	0.006328658300936454
62.2	17.07568944597955	0.006279403520268027
62.3	17.062030439780425	0.006230530060800897
62.4	17.04840415877495	0.0061820349955752744
62.5	17.034810472497384	0.0061339154197701225
62.6	17.021249251209223	0.006086168450540199
62.7	17.007720365893505	0.006038791226854238
62.8	16.994223688250074	0.005991780909334295
62.9	16.9807590906903	0.005945134680096153
63.0	16.96732644633214	0.0058988497425909074
63.1	16.953925628994753	0.005852923321447607
63.2	16.9405565131939	0.0058073526623170085
63.3	16.927218974137123	0.005762135031716443
63.4	16.913912887718208	0.0057172677168757235
63.5	16.90063813051301	0.0056727480255841945
63.6	16.88739457977435	0.005628573286038797
63.7	16.874182113427143	0.005584740846693227
63.8	16.861000610064035	0.005541248076108148
63.9	16.847849948940297	0.005498092362802458
64.0	16.8347300099695	0.005455271115105604
64.1	16.8216406737186	0.005412781761010934
64.2	16.80858182140378	0.005370621748030068
64.3	16.795553334885504	0.005328788543048339
64.4	16.782555096664378	0.005287279632181183
64.5	16.769586989876448	0.005246092520631627
64.6	16.756648898288887	0.005205224732548719
64.7	16.74374070629555	0.005164673810886972
64.8	16.73086229891301	0.005124437317266854
64.9	16.7180135617755	0.0050845128318361705
65.0	16.705194381131392	0.00504489795313254
65.1	16.69240464383864	0.005005590297946748
65.2	16.679644237360503	0.00496658750118712
65.3	16.666913049761515	0.004927887215744881
65.4	16.654210969703453	0.004889487112360393
65.5	16.641537886441053	0.00485138487949044
65.6	16.62889368981809	0.004813578223176375
65.7	16.616278270263265	0.004776064866913253
65.8	16.6036915187862	0.004738842551519911
65.9	16.59113332697377	0.004701909035009899
66.0	16.578603586985597	0.0046652620924634335
66.1	16.56610219155091	0.004628899515900177
66.2	16.55362903396403	0.004592819114152989
66.3	16.541184008080926	0.004557018712742546
66.4	16.528767008315217	0.00452149615375286
66.5	16.51637792963456	0.004486249295707726
66.6	16.50401666755688	0.004451276013447995
66.7	16.491683118146632	0.004416574198009761
66.8	16.47937717801107	0.004382141756503449
66.9	16.467098744296727	0.004347976611993702
67.0	16.454847714685837	0.004314076703380198
67.1	16.44262398739259	0.004280439985279282
67.2	16.43042746115975	0.004247064427906454
67.3	16.41825803525491	0.004213948016959748
67.4	16.406115609467157	0.004181088753503871
67.5	16.394000084103876	0.004148484653855249
67.6	16.381911359986606	0.004116133749467857
67.7	16.369849338448265	0.004084034086819891
67.8	16.35781392132953	0.0040521837273012765
67.9	16.34580501097548	0.004020580747101922
68.0	16.333822510232434	0.003989223237100883
68.1	16.321866322444194	0.003958109302756225
68.2	16.30993635144933	0.003927237063995739
68.3	16.298032501577726	0.003896604655108464
68.4	16.286154677647097	0.0038662102246369307
68.5	16.274302784960085	0.0038360519352702515
68.6	16.262476729301085	0.0038061279637379344
68.7	16.25067641693309	0.003776436500704508
68.8	16.238901754594377	0.0037469757506648944
68.9	16.227152649495558	0.0037177439318405183
69.0	16.215429009316473	0.0036887392760762265
69.1	16.203730742203362	0.00365996002873789
69.2	16.19205775676536	0.003631404448610801
69.3	16.18040996207203	0.003603070807798795
69.4	16.168787267649897	0.003574957391624088
69.5	16.15718958348004	0.0035470624985278793
69.6	16.145616819994657	0.003519384439971637
69.7	16.134068888074385	0.0034919215403391335
69.8	16.122545699045467	0.0034646721368392
69.9	16.11104716467685	0.003437634579409139
70.0	16.099573197177104	0.003410807230618923
70.1	16.088123709192182	0.003384188465576018
70.2	16.076698613802016	0.003357776671830938
70.3	16.065297824518066	0.003331570249283503
70.4	16.05392125528048	0.003305567610089735
70.5	16.042568820455404	0.0032797671785694963
70.6	16.031240434832394	0.0032541673911147444
70.7	16.019936013621457	0.003228766696098495
70.8	16.00865547245051	0.003203563553784462
70.9	15.997398727362775	0.003178556436237304
71.0	15.986165694814233	0.003153743827233604
71.1	15.974956291670802	0.0031291242221734325
71.2	15.96377043520594	0.0031046961279926058
71.3	15.952608043097952	0.003080458063075576
71.4	15.941469033427524	0.0030564085571689412
71.5	15.930353324675186	0.0030325461512956376
71.6	15.919260835718816	0.0030088693976696953
71.7	15.908191485831114	0.002985376859611681
71.8	15.897145194677165	0.0029620671114647438
71.9	15.886121882311965	0.002938938738511256
72.0	15.875121469178032	0.0029159903368901046
72.1	15.864143876102977	0.0028932205135145596
72.2	15.853189024297054	0.002870627885990761
72.3	15.842256835350993	0.0028482110825368283
72.4	15.831347231233218	0.0028259687419025137
72.5	15.820460134287895	0.0028038995132895084
72.6	15.809595467232699	0.0027820020562722837
72.7	15.79875315315595	0.0027602750407195484
72.8	15.787933115514821	0.0027387171467162953
72.9	15.777135278133185	0.002717327064486374
73.0	15.766359565198636	0.0026961034943156974
73.1	15.755605901261054	0.002675045146475972
73.2	15.744874211229885	0.002654150741148999
73.3	15.734164420372265	0.0026334190083515735
73.4	15.723476454310541	0.002612848687860869
73.5	15.712810239020287	0.002592438529140451
73.6	15.702165700828035	0.002572187291266776
73.7	15.691542766409267	0.0025520937428562657
73.8	15.680941362786399	0.002532156661992935
73.9	15.670361417326061	0.0025123748361565103
74.0	15.659802857737981	0.0024927470621511337
74.1	15.649265612071865	0.002473272146034554
74.2	15.638749608716331	0.00245394890304786
74.3	15.628254776396027	0.0024347761575457564
74.4	15.617781044170256	0.0024157527429273045
74.5	15.607328341430334	0.0023968775015672386
74.6	15.596896597898185	0.0023781492847477458
74.7	15.586485743624038	0.0023595669525907693
74.8	15.576095708984504	0.002341129373990838
74.9	15.565726424680628	0.002322835426548337
75.0	15.555377821736032	0.002304683996503354
75.1	15.545049831494627	0.0022866739786699328
75.2	15.534742385619397	0.0022688042763708894
75.3	15.5244554160898	0.002251073801373072
75.4	15.514188855200214	0.00223348147382311
75.5	15.503942635557985	0.0022160262221836533
75.6	15.493716690081843	0.002198706983170071
75.7	15.483510951999616	0.002181522701687632
75.8	15.473325354846521	0.002164472330769162
75.9	15.463159832463532	0.0021475548315131416
76.0	15.453014318995512	0.002130769173022286
76.1	15.442888748889382	0.002114114332342581
76.2	15.432783056892228	0.0020975892944027586
76.3	15.422697178049688	0.002081193051954257
76.4	15.41263104770425	0.0020649246055115854
76.5	15.402584601493325	0.002048782963293177
76.6	15.392557775347592	0.002032767141162648
76.7	15.382550505489336	0.0020168761625705242
76.8	15.37256272843066	0.0020011090584963883
76.9	15.362594380971993	0.0019854648673914613
77.0	15.352645400200181	0.0019699426351216186
77.1	15.342715723486673	0.0019545414149108238
77.2	15.332805288486533	0.0019392602672849936
77.3	15.322914033135932	0.0019240982600162908
77.4	15.313041895651141	0.0019090544680678068
77.5	15.303188814526848	0.0018941279735386952
77.6	15.293354728533973	0.00187931786560968
77.7	15.28353957671892	0.0018646232404889989
77.8	15.273743298401458	0.0018500432013587504
77.9	15.263965833173081	0.0018355768583216204
78.0	15.25420712089592	0.0018212233283480383
78.1	15.244467101700604	0.0018069817352237023
78.2	15.23474571598532	0.0017928512094975207
78.3	15.225042904413558	0.0017788308884299348
78.4	15.215358607913359	0.0017649199159416222
78.5	15.20569276767529	0.0017511174425626026
78.6	15.1960453251512	0.0017374226253817097
78.7	15.186416222052465	0.0017238346279964472
78.8	15.176805400348806	0.0017103526204632375
78.9	15.16721280226661	0.0016969757792480115
79.0	15.157638370287621	0.0016837032871772086
79.1	15.148082047147339	0.0016705343333891078
79.2	15.138543775833783	0.0016574681132855574
79.3	15.129023499585772	0.0016445038284840484
79.4	15.119521161891845	0.001631640686770149
79.5	15.110036706488524	0.0016188779020503115
79.6	15.100570077359322	0.0016062146943050172
79.7	15.091121218732773	0.0015936502895422839
79.8	15.081690075081516	0.0015811839197515274
79.9	15.072276591121074	0.001568814822857752
80.0	15.06288071180776	0.0015565422426761187
80.1	15.053502382338023	0.0015443654288668158
80.2	15.044141548146888	0.0015322836368903037
80.3	15.034798154906431	0.0015202961279628803
80.4	15.025472148524772	0.0015084021690125833
80.5	15.01616347514461	0.001496601032635433
80.6	15.006872081141738	0.0014848919970519908
80.7	14.997597913124121	0.001473274346064256
80.8	14.988340917930286	0.0014617473690128977
80.9	14.979101042628102	0.001450310360734779
81.0	14.969878234513832	0.0014389626215208396
81.1	14.960672441110393	0.0014277034570742628
81.2	14.9514836101663	0.001416532178468983
81.3	14.942311689654572	0.0014054481021084958
81.4	14.933156627771284	0.0013944505496853619
81.5	14.92401837293436	0.0013835388481391055
81.6	14.914896873782471	0.0013727123296182612
81.7	14.90579207917392	0.001361970331438875
81.8	14.896703938184839	0.0013513121960456076
81.9	14.887632400108938	0.001340737270970893
82.0	14.878577414455371	0.0013302449087981205
82.1	14.869538930948387	0.0013198344671213709
82.2	14.860516899525466	0.0013095053085073335
82.3	14.85151127033665	0.0012992568004571243
82.4	14.842521993742956	0.0012890883153680532
82.5	14.833549020315697	0.0012789992304974161
82.6	14.824592300834977	0.0012689889279230858
82.7	14.815651786288683	0.0012590567945078772
82.8	14.806727427871463	0.001249202221862118
82.9	14.797819176983406	0.001239424606308496
83.0	14.788926985229004	0.0012297233488438731
83.1	14.780050804416101	0.001220097855104692
83.2	14.771190586554843	0.0012105475353309904
83.3	14.76234628385642	0.0012010718043310327
83.4	14.75351784873218	0.0011916700814461807
83.5	14.744705233792272	0.0011823417905160686
83.6	14.735908391844832	0.0011730863598440043
83.7	14.727127275894993	0.0011639032221626635
83.8	14.718361839143395	0.0011547918146000307
83.9	14.709612034985742	0.0011457515786455954
84.0	14.700877817011106	0.0011367819601168167
84.1	14.692159139001575	0.0011278824091258295
84.2	14.68345595493063	0.0011190523800464138
84.3	14.674768218962484	0.001110291331481213
84.4	14.666095885450936	0.0011015987262291925
84.5	14.657438908938307	0.0010929740312533634
84.6	14.648797244154759	0.0010844167176487305
84.7	14.640170846016728	0.001075926260610499
84.8	14.631559669626428	0.0010675021394025205
84.9	14.622963670270861	0.0010591438373259703
85.0	14.614382803420517	0.001050850841688279
85.1	14.605817024728552	0.0010426226437722805
85.2	14.59726629002999	0.0010344587388056107
85.3	14.58873055534058	0.0010263586259303345
85.4	14.580209776855776	0.001018321808172799
85.5	14.571703910949982	0.0010103477924137255
85.6	14.563212914175736	0.001002436089358518
85.7	14.554736743262316	0.0009945862135078067
85.8	14.546275355115108	0.0009867976831282141
85.9	14.537828706814933	0.0009790700202233385
86.0	14.529396755616556	0.0009714027505049684
86.1	14.520979458948332	0.000963795403364503
86.2	14.512576774410682	0.0009562475118446042
86.3	14.50418865977603	0.0009487586126110556
86.4	14.495815072987186	0.0009413282459248373
86.5	14.48745597215673	0.0009339559556144193
86.6	14.479111315566108	0.0009266412890482564
86.7	14.470781061665	0.0009193837971075008
86.8	14.462465169069908	0.0009121830341589241
86.9	14.454163596563797	0.0009050385580280339
87.0	14.44587630309507	0.0008979499299724122
87.1	14.437603247776712	0.0008909167146552416
87.2	14.429344389885141	0.0008839384801190431
87.3	14.421099688860147	0.0008770147977596165
87.4	14.412869104303107	0.0008701452423001655
87.5	14.404652595976744	0.0008633293917656407
87.6	14.396450123804428	0.0008565668274572573
87.7	14.38826164786878	0.0008498571339272254
87.8	14.380087128411107	0.0008431998989536626
87.9	14.371926525831094	0.0008365947135157005
88.0	14.363779800685082	0.0008300411717687853
88.1	14.35564691368589	0.0008235388710201599
88.2	14.347527825702084	0.0008170874117045394
88.3	14.33942249775675	0.000810686397359973
88.4	14.33133089102688	0.0008043354346038816
88.5	14.323252966842837	0.0007980341331092934
88.6	14.315188686687316	0.0007917821055812436
88.7	14.307138012194494	0.0007855789677333685
88.8	14.2991009051497	0.0007794243382646774
88.9	14.291077327488036	0.0007733178388364876
89.0	14.283067241294237	0.0007672590940495587
89.1	14.275070608801503	0.0007612477314213824
89.2	14.267087392390819	0.0007552833813636527
89.3	14.259117554590283	0.0007493656771599165
89.4	14.251161058074535	0.00074349425494338
89.5	14.24321786566356	0.0007376687536748979
89.6	14.235287940322499	0.0007318888151211237
89.7	14.227371245160558	0.0007261540838328295
89.8	14.219467743430194	0.0007204642071233961
89.9	14.211577398527028	0.0007148188350474562
90.0	14.203700173988318	0.0007092176203797168
90.1	14.195836033492947	0.0007036602185939303
90.2	14.187984940859996	0.0006981462878420309
90.3	14.180146860048936	0.0006926754889334398
90.4	14.172321755158174	0.0006872474853145109
90.5	14.16450959042474	0.000681861943048153
90.6	14.156710330223312	0.0006765185307935929
90.7	14.148923939066018	0.0006712169197863029
90.8	14.141150381601248	0.0006659567838180812
90.9	14.133389622613416	0.0006607377992172783
91.0	14.125641627021796	0.0006555596448291857
91.1	14.117906359880253	0.0006504220019965632
91.2	14.110183786376599	0.0006453245545403257
91.3	14.102473871831583	0.0006402669887403729
91.4	14.094776581698646	0.0006352489933165642
91.5	14.08709188156292	0.0006302702594098489
91.6	14.079419737140645	0.0006253304805635265
91.7	14.071760114278996	0.0006204293527046638
91.8	14.06411297895466	0.0006155665741256506
91.9	14.056478297273857	0.0006107418454658922
92.0	14.048856035471436	0.0006059548696936487
92.1	14.04124615991005	0.0006012053520880116
92.2	14.033648637080073	0.0005964930002210159
92.3	14.026063433598353	0.0005918175239398963
92.4	14.018490516208322	0.0005871786353494698
92.5	14.01092985177844	0.0005825760487946658
92.6	14.003381407302504	0.0005780094808431771
92.7	13.99584514989848	0.000573478650268255
92.8	13.988321046808199	0.0005689832780316319
92.9	13.980809065396489	0.0005645230872665744
93.0	13.97330917315085	0.0005600978032610684
93.1	13.965821337680598	0.0005557071534411324
93.2	13.958345526716515	0.0005513508673542586
93.3	13.950881708110096	0.0005470286766529857
93.4	13.943429849833189	0.0005427403150785892
93.5	13.935989919977132	0.000538485518444906
93.6	13.928561886752275	0.0005342640246222777
93.7	13.921145718487535	0.0005300755735216184
93.8	13.913741383629905	0.0005259199070786093
93.9	13.906348850743363	0.0005217967692380068
94.0	13.898968088508923	0.0005177059059380796
94.1	13.89159906572383	0.0005136470650951589
94.2	13.884241751300863	0.0005096199965883106
94.3	13.87689611426807	0.0005056244522441282
94.4	13.869562123768048	0.0005016601858216342
94.5	13.862239749057357	0.0004977269529973079
94.6	13.854928959506113	0.0004938245113502203
94.7	13.847629724597379	0.0004899526203472873
94.8	13.840342013926668	0.0004861110413286373
94.9	13.833065797201423	0.00048229953749308677
95.0	13.825801044240286	0.00047851787388373466
95.1	13.818547724972806	0.0004747658173736592
95.2	13.8113058094389	0.0004710431366517313
95.3	13.804075267788333	0.00046734960220853807
95.4	13.79685607027988	0.0004636849863224056
95.5	13.789648187281301	0.0004600490630455422
95.6	13.78245158926862	0.00045644160819027584
95.7	13.775266246825552	0.0004528623993154083
95.8	13.768092130642993	0.00044931121571266717
95.9	13.760929211518658	0.00044578783839326427
96.0	13.753777460356435	0.0004422920500745606
96.1	13.746636848165942	0.0004388236351668286
96.2	13.739507346062169	0.0004353823797601205
96.3	13.732388925264713	0.00043196807161123763
96.4	13.72528155709753	0.0004285805001307966
96.5	13.71818521298826	0.00042521945637040166
96.6	13.711099864467979	0.00042188473300990763
96.7	13.704025483170508	0.00041857612434478803
96.8	13.696962040831956	0.0004152934262735981
96.9	13.689909509290443	0.0004120364362855326
97.0	13.68286786048542	0.00040880495344808293
97.1	13.67583706645718	0.0004055987783947874
97.2	13.668817099346708	0.0004024177133130746
97.3	13.661807931394634	0.00039926156193220556
97.4	13.65480953494141	0.0003961301295113028
97.5	13.64782188242648	0.0003930232228274757
97.6	13.640844946388002	0.00038994065016403586
97.7	13.63387869946213	0.0003868822212988041
97.8	13.626923114382842	0.0003838477474925081
97.9	13.619978163981312	0.0003808370414772668
98.0	13.613043821185734	0.00037784991744516864
98.1	13.606120059020373	0.00037488619103693177
98.2	13.599206850605809	0.0003719456793306573
98.3	13.592304169157876	0.00036902820083066674
98.4	13.585411987987353	0.0003661335754564246
98.5	13.578530280500095	0.00036326162453155037
98.6	13.571659020195742	0.0003604121707729098
98.7	13.56479818066784	0.00035758503827979497
98.8	13.55794773560341	0.00035478005252318726
98.9	13.55110765878221	0.00035199704033509973
99.0	13.544277924076608	0.0003492358298980074
99.1	13.537458505451061	0.0003464962507343531
99.2	13.530649376961549	0.00034377813369613916
99.3	13.523850512755585	0.0003410813109545981
99.4	13.517061887071328	0.0003384056159899412
99.5	13.510283474237262	0.0003357508835811891
99.6	13.503515248672155	0.00033311694979607875
99.7	13.496757184884315	0.0003305036519810494
99.8	13.490009257471	0.0003279108287513069
99.9	13.48327144111874	0.0003253383199809615
100.0	13.476543710602002	0.00032278596679324655
100.1	13.469826040783708	0.0003202536115508085
100.2	13.463118406614116	0.0003177410978460735
100.3	13.456420783130689	0.000315248270491691
100.4	13.449733145458042	0.00031277497551104557
100.5	13.44305546880695	0.0003103210601288491
100.6	13.43638772847429	0.0003078863727617983
100.7	13.429729899842789	0.00030547076300931053
100.8	13.423081958380218	0.000303074081644329
100.9	13.41644387963945	0.00030069618060419694
101.0	13.409815639257983	0.00029833691298160705
101.1	13.403197212957338	0.0002959961330156156
101.2	13.396588576542678	0.00029367369608273013
101.3	13.389989705902973	0.00029136945868806527
101.4	13.383400577009962	0.00028908327845656416
101.5	13.376821165918193	0.00028681501412429223
101.6	13.37025144876442	0.00028456452552979455
101.7	13.363691401767436	0.0002823316736055213
101.8	13.35714100122766	0.00028011632036932174
101.9	13.350600223526756	0.00027791832891599957
102.0	13.344069045127117	0.00027573756340893856
102.1	13.337547442571793	0.0002735738890717882
102.2	13.331035392483967	0.00027142717218021716
102.3	13.324532871566788	0.0002692972800537306
102.4	13.318039856602507	0.0002671840810475468
102.5	13.311556324452832	0.00026508744454454273
102.6	13.305082252058089	0.00026300724094725623
102.7	13.298617616437125	0.0002609433416699538
102.8	13.292162394686672	0.00025889561913075923
102.9	13.285716563981586	0.0002568639467438403
103.0	13.279280101573766	0.0002548481989116616
103.1	13.27285298479217	0.0002528482510172905
103.2	13.266435191042936	0.0002508639794167686
103.3	13.260026697807957	0.0002488952614315392
103.4	13.253627482645786	0.00024694197534093327
103.5	13.247237523190416	0.00024500400037471594
103.6	13.240856797151178	0.00024308121670568755
103.7	13.234485282312644	0.00024117350544234414
103.8	13.228122956534065	0.0002392807486215956
103.9	13.221769797749262	0.00023740282920153632
104.0	13.21542578396597	0.00023553963105427773
104.1	13.209090893265929	0.0002336910389588298
104.2	13.202765103804117	0.00023185693859404297
104.3	13.196448393808847	0.00023003721653160256
104.4	13.190140741581207	0.00022823176022907703
104.5	13.183842125494927	0.00022644045802302197
104.6	13.177552523995717	0.00022466319912213415
104.7	13.171271915601457	0.000222899873600463
104.8	13.165000278901417	0.000221150372390672
104.9	13.15873759255634	0.00021941458727735164
105.0	13.152483835297874	0.00021769241089038705
105.1	13.146238985928315	0.00021598373669837385
105.2	13.140003023320373	0.00021428845900208748
105.3	13.133775926416918	0.00021260647292800254
105.4	13.127557674230616	0.00021093767442186066
105.5	13.121348245843462	0.00020928196024229165
105.6	13.115147620406628	0.0002076392279544803
105.7	13.108955777140546	0.00020600937592388482
105.8	13.102772695333874	0.00020439230331000403
105.9	13.096598354343673	0.00020278791006019084
106.0	13.090432733595156	0.00020119609690351606
106.1	13.084275812581193	0.000199616765344678
106.2	13.078127570862165	0.00019804981765796033
106.3	13.071987988065356	0.0001964951568812373
106.4	13.065857043885359	0.0001949526868100231
106.5	13.05973471808302	0.00019342231199157069
106.6	13.053620990485735	0.00019190393771901352
106.7	13.04751584098671	0.0001903974700255539
106.8	13.041419249545267	0.0001889028156786979
106.9	13.03533119618588	0.0001874198821745314
107.0	13.029251660998346	0.00018594857773204465
107.1	13.0231806241374	0.00018448881128749743
107.2	13.017118065822425	0.00018304049248882986
107.3	13.0110639663374	0.00018160353169011716
107.4	13.005018306030156	0.0001801778399460645
107.5	12.998981065312543	0.0001787633290065485
107.6	12.992952224659923	0.00017735991131119755
107.7	12.98693176461098	0.00017596749998401637
107.8	12.98091966576754	0.0001745860088280522
107.9	12.974915908794184	0.00017321535232010067
108.0	12.968920474418153	0.00017185544560545548
108.1	12.96293334342873	0.00017050620449269568
108.2	12.95695449667727	0.0001691675454485162
108.3	12.95098391507724	0.00016783938559259762
108.4	12.945021579603136	0.00016652164269251427
108.5	12.939067471290954	0.0001652142351586846
108.6	12.933121571237788	0.00016391708203935816
108.7	12.92718386060117	0.0001626301030156433
108.8	12.921254320599454	0.0001613532183965729
108.9	12.915332932510927	0.00016008634911420777
109.0	12.909419677674304	0.00015882941671877958
109.1	12.903514537487611	0.0001575823433738698
109.2	12.897617493408557	0.00015634505185162717
109.3	12.891728526954328	0.0001551174655280224
109.4	12.8858476197007	0.00015389950837813883
109.5	12.879974753282525	0.00015269110497150105
109.6	12.87410990939329	0.00015149218046743782
109.7	12.868253069784334	0.00015030266061048317
109.8	12.862404216265563	0.0001491224717258121
109.9	12.856563330704427	0.00014795154071471135
110.0	12.850730395025948	0.00014678979505008684
110.1	12.844905391212611	0.00014563716277200418
110.2	12.839088301303926	0.00014449357248326502
110.3	12.833279107396319	0.0001433589533450184
110.4	12.827477791642922	0.00014223323507240367
110.5	12.821684336253346	0.00014111634793023044
110.6	12.815898723493127	0.00014000822272868974
110.7	12.810120935683948	0.00013890879081909937
110.8	12.804350955203306	0.00013781798408968313
110.9	12.798588764484181	0.00013673573496138082
111.0	12.79283434601457	0.00013566197638369327
111.1	12.787087682337948	0.00013459664183055744
111.2	12.781348756052358	0.00013353966529625503
111.3	12.775617549810518	0.0001324909812913528
111.4	12.769894046319585	0.00013145052483867325
111.5	12.764178228340937	0.00013041823146929857
111.6	12.7584700786897	0.0001293940372186035
111.7	12.752769580235077	0.0001283778786223207
111.8	12.747076715899556	0.0001273696927126365
111.9	12.741391468659003	0.00012636941701431564
112.0	12.735713821542422	0.0001253769895408583
112.1	12.730043757631726	0.00012439234879068494
112.2	12.724381260061367	0.0001234154337433521
112.3	12.718726312018445	0.0001224461838557977
112.4	12.713078896742113	0.00012148453905861435
112.5	12.707438997523795	0.0001205304397523532
112.6	12.701806597706597	0.00011958382680385503
112.7	12.696181680685394	0.00011864464154261101
112.8	12.690564229906244	0.00011771282575715176
112.9	12.684954228866827	0.00011678832169146312
113.0	12.679351661115382	0.000115871072041432
113.1	12.673756510251263	0.00011496101995131766
113.2	12.668168759924454	0.00011405810901025191
113.3	12.662588393835202	0.00011316228324876641
113.4	12.657015395733984	0.00011227348713534599
113.5	12.651449749421483	0.00011139166557301035
113.6	12.645891438747867	0.00011051676389592054
113.7	12.640340447613339	0.00010964872786601355
113.8	12.634796759967179	0.00010878750366966214
113.9	12.629260359808173	0.00010793303791436057
114.0	12.623731231183783	0.00010708527762543711
114.1	12.618209358190672	0.00010624417024279075
114.2	12.61269472497411	0.00010540966361765407
114.3	12.60718731572758	0.00010458170600938207
114.4	12.601687114692972	0.00010376024608226407
114.5	12.596194106160437	0.00010294523290236245
114.6	12.590708274467877	0.00010213661593437452
114.7	12.58522960400068	0.00010133434503851932
114.8	12.579758079192139	0.00010053837046744952
114.9	12.574293684522592	9.974864286318561e-5
115.0	12.56883640451974	9.896511325407539e-5
115.1	12.563386223758128	9.818773305177674e-5
115.2	12.557943126858994	9.741645404826341e-5
115.3	12.552507098490322	9.665122841285507e-5
115.4	12.54707812336647	9.589200868926927e-5
115.5	12.541656186247986	9.51387477926978e-5
115.6	12.53624127194168	9.439139900690426e-5
115.7	12.530833365300001	9.364991598134539e-5
115.8	12.525432451221091	9.291425272831473e-5
115.9	12.520038514648743	9.218436362010755e-5
116.0	12.514651540572105	9.146020338620929e-5
116.1	12.509271514025402	9.074172711050449e-5
116.2	12.503898420087994	9.002889022850845e-5
116.3	12.498532243883853	8.93216485246204e-5
116.4	12.493172970581858	8.861995812939707e-5
116.5	12.487820585395037	8.792377551684914e-5
116.6	12.482475073581089	8.723305750175699e-5
116.7	12.477136420441514	8.654776123700857e-5
116.8	12.471804611322131	8.586784421095801e-5
116.9	12.4664796316122	8.519326424480359e-5
117.0	12.461161466744946	8.452397948998797e-5
117.1	12.455850102196784	8.385994842561689e-5
117.2	12.450545523487515	8.32011298558991e-5
117.3	12.445247716180107	8.254748290760619e-5
117.4	12.43995666588043	8.189896702755155e-5
117.5	12.434672358237284	8.125554198008968e-5
117.6	12.429394778941987	8.061716784463434e-5
117.7	12.424123913728307	7.998380501319658e-5
117.8	12.418859748372393	7.935541418794216e-5
117.9	12.413602268692586	7.873195637876675e-5
118.0	12.408351460548998	7.811339290089167e-5
118.1	12.403107309844021	7.749968537247718e-5
118.2	12.39786980252109	7.689079571225474e-5
118.3	12.392638924565773	7.628668613717821e-5
118.4	12.387414662004533	7.568731916009222e-5
118.5	12.382197000905343	7.50926575874201e-5
118.6	12.376985927377039	7.450266451686864e-5
118.7	12.371781427569463	7.391730333515142e-5
118.8	12.366583487672925	7.333653771572988e-5
118.9	12.361392093918825	7.276033161657138e-5
119.0	12.35620723257828	7.218864927792574e-5
119.1	12.351028889963457	7.16214552201182e-5
119.2	12.345857052426078	7.105871424135976e-5
119.3	12.340691706358045	7.050039141557558e-5
119.4	12.33553283819112	6.994645209024845e-5
119.5	12.330380434396606	6.939686188428119e-5
119.6	12.325234481485385	6.885158668587367e-5
119.7	12.320094966007828	6.831059265041811e-5
119.8	12.314961874553351	6.777384619840993e-5
119.9	12.309835193750457	6.724131401337455e-5
120.0	12.304714910266878	6.671296303981163e-5


==> data/rho_omni_ula.csv <==
0.0	1.0
0.01	0.9990132830559151
0.02	0.996056052894491
0.03	0.991137061922627
0.04	0.984270865499683
0.05	0.9754777740752495
0.06	0.9647837864135608
0.07	0.952220504135098
0.08	0.9378250278703938
0.09	0.9216398353844679
0.1	0.9037126420924664
0.11	0.8840962444477278
0.12	0.862848346742445
0.13	0.8400313719181132
0.14	0.8157122570378642
0.15	0.7899622341253824
0.16	0.7628565971251839
0.17	0.7344744557864713
0.18	0.7048984773173369
0.19	0.6742146166976735
0.2	0.642511836577573
0.21	0.6098818177231436
0.22	0.5764186610034133
0.23	0.5422185819402249
0.24	0.5073795988676326
0.25	0.4720012157682348
0.26	0.4361841008710249
0.27	0.40002976210865837
0.28	0.3636402205414915
0.29	0.3271176828612883
0.3	0.29056421408912425
0.31	0.2540814115797289
0.32	0.21777008143830048
0.33	0.18172991844575448
0.34	0.14605919057443845
0.35	0.11085442915863396
0.36	0.0762101257627287
0.37	0.04221843676487344
0.38	0.008968896645303105
0.39	-0.02345185906355485
0.4	-0.05496036024345224
0.41	-0.08547655719002623
0.42	-0.11492406330432066
0.43	-0.14323038467913551
0.44	-0.17032713583049036
0.45	-0.19615024087431282
0.46	-0.22064011950067972
0.47	-0.24374185715234492
0.48	-0.26540535887068856
0.49	-0.28558548633041386
0.5	-0.30424217764409384
0.51	-0.3213405495788023
0.52	-0.3368509818893489
0.53	-0.35074918353583445
0.54	-0.3630162406171396
0.55	-0.37363864591630913
0.56	-0.38260831001838563
0.57	-0.38992255402583115
0.58	-0.39558408396102884
0.59	-0.39960094700925614
0.6	-0.4019864698187234
0.61	-0.4027591791365679
0.62	-0.40194270512084884
0.63	-0.399565667728396
0.64	-0.3956615466366098
0.65	-0.39026853521377836
0.66	-0.3834293791069899
0.67	-0.37519120006906026
0.68	-0.3656053056958994
0.69	-0.3547269857932308
0.7	-0.34261529613637354
0.71	-0.3293328304287748
0.72	-0.3149454813039521
0.73	-0.2995221912513845
0.74	-0.28313469437951605
0.75	-0.26585724995832455
0.76	-0.24776636870974206
0.77	-0.22894053283652882
0.78	-0.2094599107989057
0.79	-0.18940606786329434
0.8	-0.16886167345886455
0.81	-0.14791020638517413
0.82	-0.12663565891805106
0.83	-0.10512224086093266
0.84	-0.08345408458523264
0.85	-0.06171495209588368
0.86	-0.03998794514714226
0.87	-0.018355219418985214
0.88	0.0031022962538636806
0.89	0.02430517463007711
0.9	0.0451757578420528
0.91	0.06563841729201335
0.92	0.08561980477920032
0.93	0.10504909400834142
0.94	0.12385821166733235
0.95	0.14198205730268088
0.96	0.1593587112644657
0.97	0.17592963003830367
0.98	0.1916398283298126
0.99	0.20643804731723203
1.0	0.22027690853993442
1.01	0.23311305294441514
1.02	0.24490726466471427
1.03	0.2556245791709559
1.04	0.2652343754775379
1.05	0.2737104521612662
1.06	0.2810310869991979
1.07	0.2871790800958981
1.08	0.29214178043002137
1.09	0.2959110958103712
1.1	0.29848348629166116
1.11	0.2998599411598611
1.12	0.30004593965607046
1.13	0.2990513956660802
1.14	0.29689058665997314
1.15	0.2935820672220528
1.16	0.28914856756588564
1.17	0.283616877482103
1.18	0.27701771621763277
1.19	0.26938558883405755
1.2	0.26075862963962815
1.21	0.2511784333339598
1.22	0.24068987454642526
1.23	0.22934091648860208
1.24	0.2171824094776888
1.25	0.2042678801214597
1.26	0.19065331198594596
1.27	0.17639691859454115
1.28	0.16155890963150948
1.29	0.146201251243864
1.3	0.1303874213532132
1.31	0.11418216090338756
1.32	0.09765122198041119
1.33	0.0808611137486619
1.34	0.06387884715082591
1.35	0.046771679319540585
1.36	0.02960685864538158
1.37	0.012451371439178025
1.38	-0.00462830888349354
1.39	-0.021566469181270993
1.4	-0.03829839963188823
1.41	-0.05476063156551243
1.42	-0.07089116923230075
1.43	-0.08662971467622974
1.44	-0.10191788491651911
1.45	-0.11669942067005369
1.46	-0.1309203858830228
1.47	-0.14452935737736153
1.48	-0.15747760395739338
1.49	-0.16971925436413698
1.5	-0.18121145350892778
1.51	-0.19191450646410338
1.52	-0.201792009736385
1.53	-0.21081096939802016
1.54	-0.21894190570157754
1.55	-0.22615894385630664
1.56	-0.232439890696971
1.57	-0.23776629702987287
1.58	-0.24212350549516976
1.59	-0.2455006838393579
1.6	-0.24789084354674526
1.61	-0.2492908438336656
1.62	-0.2497013810638747
1.63	-0.249126963697834
1.64	-0.24757587294220448
1.65	-0.24506010931867256
1.66	-0.24159532542298948
1.67	-0.23720074519565426
1.68	-0.23189907007481741
1.69	-0.22571637244954906
1.7	-0.21868197687742966
1.71	-0.21082832957431208
1.72	-0.20219085672593637
1.73	-0.19280781221066315
1.74	-0.1827201153598335
1.75	-0.1719711794169895
1.76	-0.16060673138931975
1.77	-0.14867462401407402
1.78	-0.13622464058925676
1.79	-0.12330829344155252
1.8	-0.10997861682507336
1.81	-0.09628995506210976
1.82	-0.08229774675151533
1.83	-0.06805830588166166
1.84	-0.05362860069299226
1.85	-0.039066031140107156
1.86	-0.024428205804963497
1.87	-0.0097727191112406
1.88	0.004843070314840077
1.89	0.019362259299854277
1.9	0.033728616968339814
1.91	0.04788679796557821
1.92	0.06178255126291603
1.93	0.07536292377061485
1.94	0.08857645800615405
1.95	0.10137338309157885
1.96	0.11370579838182404
1.97	0.1255278490567896
1.98	0.13679589304322642
1.99	0.1474686586680197
2.0	0.15750739248213838
2.01	0.16687599673416165
2.02	0.1755411560137827
2.03	0.1834724526288171
2.04	0.19064247032388945
2.05	0.1970268859949063
2.06	0.20260454910052964
2.07	0.20735754851989785
2.08	0.21127126665468018
2.09	0.21433442062293956
2.1	0.21653909044209513
2.11	0.21788073414827222
2.12	0.21835818984936176
2.13	0.21797366475895064
2.14	0.21673271130777688
2.15	0.21464419047829764
2.16	0.21172022255616177
2.17	0.20797612553966952
2.18	0.20343034149449699
2.19	0.19810435118590805
2.2	0.19202257736417264
2.21	0.18521227712084287
2.22	0.17770342377369963
2.23	0.16952857877648347
2.24	0.1607227541857609
2.25	0.15132326625139123
2.26	0.14136958072885195
2.27	0.13090315054111243
2.28	0.11996724644464904
2.29	0.10860678137851071
2.3	0.09686812919699929
2.31	0.08479893850539363
2.32	0.07244794233424384
2.33	0.059864764400935314
2.34	0.047099722717549336
2.35	0.03420363131137262
2.36	0.021227600828841134
2.37	0.00822283879510348
2.38	-0.004759549700097656
2.39	-0.017668760124028723
2.4	-0.030454484671207014
2.41	-0.04306710573373646
2.42	-0.055457885936252296
2.43	-0.06757915401589182
2.44	-0.07938448584624516
2.45	-0.09082887992547017
2.46	-0.10186892667244686
2.47	-0.11246297090103945
2.48	-0.12257126687099282
2.49	-0.13215612534471916
2.5	-0.14118205211198429
2.51	-0.14961587747926675
2.52	-0.15742687625709323
2.53	-0.16458687781688752
2.54	-0.1710703658286079
2.55	-0.17685456733153143
2.56	-0.18191953083285933
2.57	-0.1862481931721234
2.58	-0.1898264349335893
2.59	-0.19264312423370566
2.6	-0.19469014875607663
2.61	-0.19596243595214846
2.62	-0.19645796137172403
2.63	-0.19617774513329966
2.64	-0.19512583658992821
2.65	-0.19330928729165028
2.66	-0.19073811239034036
2.67	-0.18742524067691654
2.68	-0.18338645348408011
2.69	-0.17864031272994882
2.7	-0.17320807841893168
2.71	-0.16711361595584254
2.72	-0.16038329366738946
2.73	-0.1530458709616902
2.74	-0.14513237759117864
2.75	-0.13667598451712426
2.76	-0.12771186690474498
2.77	-0.11827705980661224
2.78	-0.10841030711843344
2.79	-0.09815190441540296
2.8	-0.08754353629900592
2.81	-0.07662810890328775
2.82	-0.06544957822626409
2.83	-0.05405277496610353
2.84	-0.04248322655305814
2.85	-0.03078697707673781
2.86	-0.019010405814229456
2.87	-0.0072000450677003535
2.88	0.0045976019794199945
2.89	0.016336242680972158
2.9	0.027969974919593178
2.91	0.0394534649773016
2.92	0.050742122601585525
2.93	0.06179227259645208
2.94	0.0725613222834509
2.95	0.08300792419574471
2.96	0.09309213338871258
2.97	0.102775558773398
2.98	0.11202150790405696
2.99	0.12079512467822247
3.0	0.12906351943681882
3.01	0.13679589098289524
3.02	0.14396364007034756
3.03	0.15054047394843528
3.04	0.15650250158384155
3.05	0.1618283192193178
3.06	0.16649908596646512
3.07	0.1704985891697628
3.08	0.17381329931943076
3.09	0.17643241433190388
3.1	0.17834789305850948
3.11	0.1795544779251277
3.12	0.18004970664809103
3.13	0.17983391301412732
3.14	0.17891021675462881
3.15	0.177284502586769
3.16	0.17496538853582475
3.17	0.17196418369433844
3.18	0.16829483561430217
3.19	0.16397386756823185
3.2	0.15902030595364552
3.21	0.15345559815293974
3.22	0.1473035211968223
3.23	0.14059008161417325
3.24	0.13334340688432586
3.25	0.12559362893920867
3.26	0.11737276019235487
3.27	0.10871456259948994
3.28	0.0996544102810296
3.29	0.09022914626030945
3.3	0.0804769338927068
3.31	0.07043710357976243
3.32	0.06014999537910676
3.33	0.04965679813519345
3.34	0.03899938576762399
3.35	0.028220151363105603
3.36	0.01736183972382105
3.37	0.006467379029148636
3.38	-0.004420287730672803
3.39	-0.015258370891340203
3.4	-0.026004401167588512
3.41	-0.036616394974508124
3.42	-0.04705301737749463
3.43	-0.057273742042241
3.44	-0.06723900756957518
3.45	-0.07691036961571668
3.46	-0.08625064821652809
3.47	-0.09522406975463941
3.48	-0.10379640303064902
3.49	-0.11193508892405048
3.5	-0.1196093631558638
3.51	-0.1267903716931262
3.52	-0.13345127836528287
3.53	-0.13956736429399666
3.54	-0.1451161187708392
3.55	-0.150077321251609
3.56	-0.1544331141714977
3.57	-0.15816806632186298
3.58	-0.1612692265668221
3.59	-0.16372616771608187
3.6	-0.1655310204092717
3.61	-0.16667849690632214
3.62	-0.16716590471804615
3.63	-0.16699315005083515
3.64	-0.1661627310791383
3.65	-0.16467972109900203
3.66	-0.16255174165523573
3.67	-0.15978892577361417
3.68	-0.15640387146774315
3.69	-0.1524115857276958
3.7	-0.14782941923408593
3.71	-0.14267699207678225
3.72	-0.13697611079181418
3.73	-0.1307506770630733
3.74	-0.12402658846701804
3.75	-0.11683163166867501
3.76	-0.10919536850559708
3.77	-0.10114901542310557
3.78	-0.09272531674887155
3.79	-0.08395841231769915
3.8	-0.07488369997814429
3.81	-0.06553769353119179
3.82	-0.05595787666770018
3.83	-0.046182553485485965
3.84	-0.03625069617883051
3.85	-0.0262017905027471
3.86	-0.01607567962153925
3.87	-0.005912406955961786
3.88	0.00424794135427657
3.89	0.014365393755999422
3.9	0.024400249741736466
3.91	0.0343132348531279
3.92	0.04406565362625812
3.93	0.05361953988612446
3.94	0.06293780380923242
3.95	0.07198437518735061
3.96	0.080724342341629
3.97	0.08912408615464373
3.98	0.09715140870822993
3.99	0.10477565603728804
4.0	0.11196783453388694
4.01	0.11870072056189893
4.02	0.12494896286996561
4.03	0.13068917741970204
4.04	0.1359000342765681
4.05	0.1405623362426998
4.06	0.14465908894396362
4.07	0.14817556211760002
4.08	0.15109934188175936
4.09	0.15342037380399376
4.1	0.1551309966221294
4.11	0.1562259665078136
4.12	0.15670247180022756
4.13	0.1565601381748664
4.14	0.15580102424973025
4.15	0.15442960766863983
4.16	0.15245276173850164
4.17	0.14987972273408398
4.18	0.1467220480200752
4.19	0.1429935651757328
4.2	0.13871031234217862
4.21	0.13389047004617857
4.22	0.12855428478700587
4.23	0.12272398470450047
4.24	0.11642368767668909
4.25	0.10967930222411444
4.26	0.10251842162530314
4.27	0.09497021167341202
4.28	0.08706529252799654
4.29	0.07883561513789511
4.3	0.07031433273138595
4.31	0.06153566788795312
4.32	0.05253477572210831
4.33	0.0433476037237597
4.34	0.034010748811435024
4.35	0.024561312164393324
4.36	0.015036752407025017
4.37	0.005474737724161206
4.38	-0.004087002511213039
4.39	-0.013610826015698492
4.4	-0.023059325198205603
4.41	-0.03239547351107796
4.42	-0.041582769979238106
4.43	-0.050585381345285195
4.44	-0.05936828127909374
4.45	-0.06789738611309938
4.46	-0.07613968657924908
4.47	-0.08406337504035083
4.48	-0.09163796772730437
4.49	-0.09883442151426372
4.5	-0.1056252447862023
4.51	-0.11198460197736981
4.52	-0.11788841138485578
4.53	-0.12331443588860276
4.54	-0.1282423662377659
4.55	-0.13265389659315188
4.56	-0.1365327920464007
4.57	-0.1398649478686054
4.58	-0.14263844027393208
4.59	-0.14484356851748195
4.6	-0.14647288818092677
4.61	-0.14752123553425944
4.62	-0.14798574289716085
4.63	-0.1478658449588834
4.64	-0.14716327605102394
4.65	-0.1458820584029941
4.66	-0.14402848144523367
4.67	-0.14161107226012284
4.68	-0.13864055731500388
4.69	-0.1351298156455718
4.7	-0.1310938236910288
4.71	-0.1265495920146522
4.72	-0.12151609417474332
4.73	-0.11601418804108919
4.74	-0.11006652988106752
4.75	-0.10369748156715958
4.76	-0.09693301128386435
4.77	-0.08980058813669066
4.78	-0.08232907108895823
4.79	-0.07454859267350232
4.8	-0.06649043794591634
4.81	-0.05818691916367926
4.82	-0.04967124669125517
4.83	-0.040977396645054016
4.84	-0.03213997580383396
4.85	-0.023194084319842576
4.86	-0.014175176773475111
4.87	-0.0051189221196743
4.88	0.003938936922484915
4.89	0.012962724484477916
4.9	0.021916971615837805
4.91	0.03076655525625523
4.92	0.0394768355694627
4.93	0.04801379110352339
4.94	0.05634415125178249
4.95	0.0644355255003055
4.96	0.07225652896125982
4.97	0.07977690370720945
4.98	0.08696763543871902
4.99	0.09380106503683948
5.0	0.10025099457300618
5.01	0.10629278737138168
5.02	0.11190346174282101
5.03	0.11706177803514897
5.04	0.12174831867132171
5.05	0.12594556087518674
5.06	0.12963794181375649
5.07	0.13281191591519376
5.08	0.13545600415281037
5.09	0.13756083511729142
5.1	0.1391191777318713
5.11	0.14012596549823686
5.12	0.14057831219433525
5.13	0.14047551897893207
5.14	0.13981907289152903
5.15	0.13861263677001123
5.16	0.13686203064199334
5.17	0.1345752046791518
5.18	0.1317622038367463
5.19	0.1284351243328963
5.2	0.12460806215388052
5.21	0.12029705380264451
5.22	0.11552000953771263
5.23	0.11029663937866482
5.24	0.1046483721822132
5.25	0.09859826811948495
5.26	0.09217092491041351
5.27	0.08539237819492194
5.28	0.07828999644290402
5.29	0.07089237082566513
5.3	0.06322920049044295
5.31	0.05533117369689286
5.32	0.047229845289755094
5.33	0.0389575109954405
5.34	0.030547079041832226
5.35	0.022031939610194735
5.36	0.013445832635619171
5.37	0.0048227144780222985
5.38	-0.003803376010864455
5.39	-0.012398451497604065
5.4	-0.020928709728065167
5.41	-0.02936066611579311
5.42	-0.03766128483901513
5.43	-0.04579810793430513
5.44	-0.05373938188372402
5.45	-0.061454181202988734
5.46	-0.06891252855089654
5.47	-0.07608551089468203
5.48	-0.08294539128234668
5.49	-0.08946571579101105
5.5	-0.09562141524003402
5.51	-0.10138890127891559
5.52	-0.10674615648276739
5.53	-0.11167281811230079
5.54	-0.1161502552207274
5.55	-0.12016163881666028
5.56	-0.1236920048198423
5.57	-0.1267283095752773
5.58	-0.12925947772095261
5.59	-0.13127644223471094
5.6	-0.13277217651680523
5.61	-0.13374171839619378
5.62	-0.1341821859805105
5.63	-0.13409278530179156
5.64	-0.13347480974232123
5.65	-0.1323316312572427
5.66	-0.13066868344274554
5.67	-0.12849343653055414
5.68	-0.1258153644209946
5.69	-0.1226459038979591
5.7	-0.11899840619953572
5.71	-0.11488808114776185
5.72	-0.1103319340698223
5.73	-0.10534869577090601
5.74	-0.09995874584576503
5.75	-0.09418402964165372
5.76	-0.08804796920975098
5.77	-0.08157536860515383
5.78	-0.07479231391711068
5.79	-0.06772606843122143
5.8	-0.0604049633437193
5.81	-0.05285828446474527
5.82	-0.0451161553624839
5.83	-0.0372094174132884
5.84	-0.029169507234240468
5.85	-0.021028331984093988
5.86	-0.012818143026098098
5.87	-0.004571408451799598
5.88	0.0036793150314646536
5.89	0.011901510344957823
5.9	0.02006282791076974
5.91	0.028131212650108584
5.92	0.036075029610152055
5.93	0.043863187728154514
5.94	0.05146526124966674
5.95	0.05885160832768436
5.96	0.06599348634144703
5.97	0.07286316348719553
5.98	0.07943402620862286
5.99	0.08568068205175028
6.0	0.09157905754765151
6.01	0.09710649074659386
6.02	0.10224181804878928
6.03	0.10696545499993063
6.04	0.111259470743926
6.05	0.11510765585064857
6.06	0.11849558326299187
6.07	0.12141066213497251
6.08	0.12384218436088464
6.09	0.1257813636245622
6.1	0.12722136682743523
6.11	0.12815733778424254
6.12	0.128586413105794
6.13	0.12850773021900314
6.14	0.1279224275053607
6.15	0.1268336365700108
6.16	0.125246466684479
6.17	0.1231679814767666
6.18	0.1206071679728653
6.19	0.11757489812361797
6.2	0.11408388298015236
6.21	0.11014861970973341
6.22	0.10578533167170362
6.23	0.1010119018000753
6.24	0.0958477995652659
6.25	0.09031400181223082
6.26	0.0844329077958644
6.27	0.07822824875679661
6.28	0.07172499240165153
6.29	0.06494924267126455
6.3	0.05792813519824839
6.31	0.050689728871650123
6.32	0.04326289394103733
6.33	0.035677197105291644
6.34	0.027962784042540916
6.35	0.020150259847013092
6.36	0.012270567846064156
6.37	0.004354867276311712
6.38	-0.0035655896985074204
6.39	-0.011459581143439859
6.4	-0.019296038197583854
6.41	-0.02704416712623837
6.42	-0.03467357010135604
6.43	-0.04215436423742173
6.44	-0.04945729841746558
6.45	-0.0565538674533144
6.46	-0.06341642313537736
6.47	-0.07001828174011107
6.48	-0.07633382757793758
6.49	-0.08233861218055756
6.5	-0.08800944874434528
6.51	-0.0933245014657292
6.52	-0.09826336942510734
6.53	-0.10280716469775585
6.54	-0.10693858439338223
6.55	-0.11064197635027853
6.56	-0.1139033982353687
6.57	-0.1167106698277374
6.58	-0.11905341829034619
6.59	-0.12092311626249837
6.6	-0.12231311263405814
6.61	-0.12321865589141776
6.62	-0.12363690995455162
6.63	-0.12356696245412732
6.64	-0.12300982542743101
6.65	-0.12196842844169087
6.66	-0.12044760418312975
6.67	-0.11845406657963016
6.68	-0.11599638155414367
6.69	-0.11308493053478746
6.7	-0.10973186687586413
6.71	-0.10595106537166453
6.72	-0.10175806507180002
6.73	-0.09717000563283298
6.74	-0.09220555746603443
6.75	-0.08688484596508605
6.76	-0.08122937012043077
6.77	-0.07526191584856153
6.78	-0.06900646438483773
6.79	-0.0624880961073385
6.8	-0.05573289017664613
6.81	-0.04876782039238731
6.82	-0.041620647681601765
6.83	-0.03431980964669474
6.84	-0.02689430761162628
6.85	-0.019373591614219587
6.86	-0.0117874437998919
6.87	-0.0041658606777410494
6.88	0.0034610652962940086
6.89	0.011063264342447726
6.9	0.01861080771947925
6.91	0.026074025361190988
6.92	0.033423622325463795
6.93	0.04063079359947808
6.94	0.04766733681193257
6.95	0.05450576241189358
6.96	0.06111940088454476
6.97	0.06748250658631423
6.98	0.0735703577957894
6.99	0.07935935259222948
7.0	0.08482710019048062
7.01	0.08995250737945805
7.02	0.09471585973111513
7.03	0.09909889726785259
7.04	0.10308488429854616
7.05	0.10665867315670027
7.06	0.10980676159858267
7.07	0.11251734364447583
7.08	0.11478035367224092
7.09	0.11658750359921183
7.1	0.1179323130158196
7.11	0.11881013216226813
7.12	0.1192181576678604
7.13	0.11915544100115374
7.14	0.11862288960784745
7.15	0.11762326074209549
7.16	0.1161611480256582
7.17	0.1142429607978506
7.18	0.11187689634751277
7.19	0.10907290514608614
7.2	0.10584264922823788
7.21	0.10219945389322
7.22	0.09815825292618385
7.23	0.0937355275638638
7.24	0.08894923945335878
7.25	0.08381875787599592
7.26	0.07836478153047188
7.27	0.07260925519042907
7.28	0.06657528157138236
7.29	0.06028702876028171
7.3	0.05376963357795123
7.31	0.04704910126018065
7.32	0.04015220185715861
7.33	0.03310636376332057
7.34	0.02593956480041325
7.35	0.018680221285638014
7.36	0.011357075524049737
7.37	0.003999082170039273
7.38	-0.003364706093472592
7.39	-0.010705253107367595
7.4	-0.01799365356917233
7.41	-0.025201246696808132
7.42	-0.032299728776924455
7.43	-0.03926126415644378
7.44	-0.04605859424266469
7.45	-0.05266514408567955
7.46	-0.059055126126960136
7.47	-0.06520364070961311
7.48	-0.0710867729591303
7.49	-0.076681685658228
7.5	-0.08196670775562512
7.51	-0.08692141816625634
7.52	-0.0915267245393957
7.53	-0.09576493669138392
7.54	-0.0996198344210235
7.55	-0.10307672944819292
7.56	-0.10612252123967134
7.57	-0.10874574651052134
7.58	-0.1109366222145356
7.59	-0.1126870818631107
7.6	-0.11399080503834845
7.61	-0.11484323999314935
7.62	-0.11524161925838554
7.63	-0.11518496820485333
7.64	-0.11467410653548789
7.65	-0.11371164271116505
7.66	-0.11230196134120818
7.67	-0.11045120359735075
7.68	-0.10816724073727961
7.69	-0.1054596408508689
7.7	-0.102339628968743
7.71	-0.09882004069872541
7.72	-0.09491526958098745
7.73	-0.09064120837717506
7.74	-0.08601518453238072
7.75	-0.08105589007143114
7.76	-0.07578330621255343
7.77	-0.07021862300187438
7.78	-0.06438415429141625
7.79	-0.058303248401179224
7.8	-0.05200019482241319
7.81	-0.04550012733434251
7.82	-0.038828923920203075
7.83	-0.032013103880598116
7.84	-0.0250797225526618
7.85	-0.018056264052449172
7.86	-0.010970532465215229
7.87	-0.003850541913817806
7.88	0.003275594060671299
7.89	0.010379773369851937
7.9	0.017434016063691677
7.91	0.024410574395600095
7.92	0.03128204183443705
7.93	0.03802146059568815
7.94	0.04460242727042975
7.95	0.05099919613867261
7.96	0.057186779763347934
7.97	0.06314104647235377
7.98	0.06883881434885937
7.99	0.07425794136423042
8.0	0.07937741130360888
8.01	0.08417741515114342
8.02	0.08863942762015119
8.03	0.09274627853298734
8.04	0.09648221877603078
8.05	0.09983298057686611
8.06	0.10278583187340669
8.07	0.105329624568237
8.08	0.10745483648575187
8.09	0.10915360687468756
8.1	0.11041976532422569
8.11	0.11124885398793163
8.12	0.11163814303624756
8.13	0.11158663928500923
8.14	0.11109508797436778
8.15	0.11016596769948447
8.16	0.10880347852131424
8.17	0.10701352331259334
8.18	0.10480368242070436
8.19	0.10218318175529047
8.2	0.09916285443423085
8.21	0.09575509614678576
8.22	0.09197381441724765
8.23	0.08783437197620961
8.24	0.08335352446951667
8.25	0.07854935275696015
8.26	0.07344119007376783
8.27	0.06804954434782459
8.28	0.0623960159842865
8.29	0.05650321144670171
8.3	0.05039465297989777
8.31	0.04409468483469338
8.32	0.03762837636777916
8.33	0.03102142240203137
8.34	0.024300041242776526
8.35	0.017490870754339926
8.36	0.010620862908313813
8.37	0.0037171772205495538
8.38	-0.0031929265022699067
8.39	-0.010082195683391169
8.4	-0.016923492340457605
8.41	-0.023689899871143498
8.42	-0.030354828840225393
8.43	-0.03689212135277447
8.44	-0.04327615360419114
8.45	-0.049481936205480304
8.46	-0.05548521189139375
8.47	-0.06126255022979773
8.48	-0.06679143896292702
8.49	-0.07205037162480914
8.5	-0.07701893109427985
8.51	-0.08167786875935235
8.52	-0.08600917898639626
8.53	-0.08999616860638637
8.54	-0.09362352115044999
8.55	-0.09687735558791667
8.56	-0.0997452793419832
8.57	-0.10221643538092066
8.58	-0.1042815432062677
8.59	-0.1059329335837169
8.6	-0.1071645768871834
8.61	-0.10797210495184824
8.62	-0.10835282635763537
8.63	-0.10830573509052617
8.64	-0.1078315125552496
8.65	-0.10693252293908154
8.66	-0.10561280195266062
8.67	-0.10387803899976882
8.68	-0.10173555285383148
8.69	-0.09919426094435746
8.7	-0.09626464238158536
8.71	-0.09295869487209042
8.72	-0.0892898857019986
8.73	-0.08527309698757897
8.74	-0.08092456541535942
8.75	-0.07626181671531213
8.76	-0.07130359513114427
8.77	-0.06606978817110519
8.78	-0.06058134694097898
8.79	-0.054860202377995326
8.8	-0.048929177720152664
8.81	-0.042811897559897304
8.82	-0.03653269384414449
8.83	-0.030116509194266398
8.84	-0.023588797929772823
8.85	-0.016975425188027898
8.86	-0.010302564539416912
8.87	-0.0035965945028339002
8.88	0.0031160056297656782
8.89	0.00980876024870811
8.9	0.016455301750216797
8.91	0.02302947431758012
8.92	0.029505436751820047
8.93	0.03585776394794218
8.94	0.04206154661868149
8.95	0.048092488874957456
8.96	0.05392700328115079
8.97	0.0595423030136687
8.98	0.06491649076308852
8.99	0.07002864403336644
9.0	0.07485889650619303
9.01	0.07938851515442356
9.02	0.08359997280558483
9.03	0.08747701587471787
9.04	0.09100472700514103
9.05	0.0941695823760404
9.06	0.09695950345706897
9.07	0.09936390301224059
9.08	0.10137372517824825
9.09	0.1029814794658707
9.1	0.10418126855721743
9.11	0.1049688097961288
9.12	0.10534145029398705
9.13	0.10529817559842285
9.14	0.10483961189779689
9.15	0.10396802175982035
9.16	0.10268729342813623
9.17	0.10100292372602131
9.18	0.09892199464148606
9.19	0.09645314369284919
9.2	0.09360652819823903
9.21	0.09039378359635065
9.22	0.0868279759890477
9.23	0.08292354909895648
9.24	0.07869626585699813
9.25	0.0741631448557054
9.26	0.06934239192413788
9.27	0.06425332709913581
9.28	0.0589163072854997
9.29	0.053352644914331226
9.3	0.047584522924194204
9.31	0.041634906403912514
9.32	0.03552745124855681
9.33	0.02928641019162035
9.34	0.022936536586264246
9.35	0.01650298631703565
9.36	0.010011218230370303
9.37	0.0034868934776508646
9.38	-0.0030442258315694047
9.39	-0.009556378266262565
9.4	-0.016023904599918364
9.41	-0.02242134882604364
9.42	-0.02872355826584294
9.43	-0.03490578237473781
9.44	-0.04094376985990552
9.45	-0.04681386372809612
9.46	-0.05249309389153774
9.47	-0.057959266969718884
9.48	-0.06319105293630972
9.49	-0.0681680682732117
9.5	-0.07287095530789536
9.51	-0.07728145742550681
9.52	-0.08138248986381688
9.53	-0.0851582058167827
9.54	-0.08859405759123531
9.55	-0.09167685258098056
9.56	-0.09439480384322375
9.57	-0.09673757508374092
9.58	-0.09869631987940346
9.59	-0.10026371498956681
9.6	-0.10143398763124069
9.61	-0.10220293661687312
9.62	-0.1025679472778488
9.63	-0.10252800012135327
9.64	-0.10208367319298862
9.65	-0.10123713814234177
9.66	-0.09999215001350527
9.67	-0.09835403080724246
9.68	-0.0963296468859679
9.69	-0.09392738031688438
9.7	-0.0911570942724022
9.71	-0.08803009263023262
9.72	-0.08455907393826423
9.73	-0.08075807993132719
9.74	-0.07664243880824904
9.75	-0.07222870349799215
9.76	-0.06753458516319305
9.77	-0.06257888220791118
9.78	-0.05738140507382661
9.79	-0.05196289712543864
9.8	-0.046344951939899445
9.81	-0.04054992733096305
9.82	-0.03460085644904908
9.83	-0.02852135631061248
9.84	-0.02233553411975045
9.85	-0.01606789175331373
9.86	-0.009743228787662652
9.87	-0.0033865444505521134
9.88	0.0029770611145248636
9.89	0.009322485881857913
9.9	0.015624724884500904
9.91	0.021858968672997466
9.92	0.028000700904494965
9.93	0.0340257946786442
9.94	0.039910607242051734
9.95	0.04563207268981543
9.96	0.05116779230096019
9.97	0.05649612215426143
9.98	0.061596257682017076
9.99	0.06644831483170817
10.0	0.0710334075192041


==> data/rho_sec_ula_90-90.csv <==
0.0	1.0	0.0
0.01	0.9996413949030555	6.088644036953904e-18
0.02	0.9985660212766104	1.1433028340795847e-17
0.03	0.9967752034767698	1.6308708040765906e-17
0.04	0.9942711466411439	2.150849034390886e-17
0.05	0.9910569335084843	2.787726579290571e-17
0.06	0.9871365199731064	3.315744732396464e-17
0.07	0.9825147293810358	3.675287525062034e-17
0.08	0.9771972455767642	4.810895490073203e-17
0.09	0.9711906047114416	4.889867723825108e-17
0.1	0.9645021858252736	6.044039918874467e-17
0.11	0.9571402002187832	5.587974524316734e-17
0.12	0.9491136796294922	6.038206411626383e-17
0.13	0.9404324632324255	6.168642523018791e-17
0.14	0.9311071834846691	7.013556256318939e-17
0.15	0.9211492508360112	7.522936068848708e-17
0.16	0.9105708373294384	8.305402422840461e-17
0.17	0.8993848591170016	8.807505101483662e-17
0.18	0.8876049579182105	8.601635076767968e-17
0.19	0.8752454814497796	8.888100032616218e-17
0.2	0.8623214628571144	1.0745122647952985e-16
0.21	0.8488485991794653	8.75532791928351e-17
0.22	0.8348432288821697	1.0698400966219133e-16
0.23	0.8203223084908204	1.0495265743383371e-16
0.24	0.8053033883635814	8.844966070481292e-17
0.25	0.7898045876391778	9.338513664301587e-17
0.26	0.7738445683993467	1.2082651820304767e-16
0.27	0.7574425090857216	9.068877125886216e-17
0.28	0.7406180772122501	1.1454228727518563e-16
0.29	0.723391401415298	1.0214953363812159e-16
0.3	0.705783042884595	9.18976952258505e-17
0.31	0.687813966219081	1.2246689845513946e-16
0.32	0.6695055097525723	7.067899292141149e-17
0.33	0.6508793553949422	7.067899292141149e-17
0.34	0.6319574980352031	7.067899292141149e-17
0.35	0.6127622145535147	0.0
0.36	0.5933160324896904	1.4135798584282297e-16
0.37	0.573641698416243	1.4135798584282297e-16
0.38	0.5537621460644149	1.4135798584282297e-16
0.39	0.5337004642519504	7.067899292141149e-17
0.4	0.5134798646616111	1.4135798584282297e-16
0.41	0.49312364951959486	1.4135798584282297e-16
0.42	0.4726551792230998	1.4135798584282297e-16
0.43	0.45209783996627895	1.4135798584282297e-16
0.44	0.43147501141375394	0.0
0.45	0.4108100344707023	0.0
0.46	0.390126179198297	1.4135798584282297e-16
0.47	0.3694466129229661	1.4135798584282297e-16
0.48	0.34879436858755397	7.067899292141149e-17
0.49	0.3281923133919952	7.067899292141149e-17
0.5	0.30766311777057387	1.4135798584282297e-16
0.51	0.2872292247522244	1.4135798584282297e-16
0.52	0.26691281974963776	0.0
0.53	0.24673580082217816	0.0
0.54	0.22671974945677625	0.0
0.55	0.20688590191006725	0.0
0.56	0.18725512115406648	0.0
0.57	0.16784786946663857	1.4135798584282297e-16
0.58	0.1486841817069125	7.067899292141149e-17
0.59	0.12978363931463452	0.0
0.6	0.11116534507121527	7.067899292141149e-17
0.61	0.0928478986589532	0.0
0.62	0.0748493730535681	0.0
0.63	0.05718729178378692	7.067899292141149e-17
0.64	0.03987860709027568	0.0
0.65	0.022939679014715608	0.0
0.66	0.006386255448279196	-7.067899292141149e-17
0.67	-0.009766546832826762	-3.533949646070574e-17
0.68	-0.02550426011871041	0.0
0.69	-0.04081308267966364	0.0
0.7	-0.0556798946198835	0.0
0.71	-0.07009227265010813	0.0
0.72	-0.08403850376000457	0.0
0.73	-0.09750759777293118	0.0
0.74	-0.11048929876751956	-3.533949646070574e-17
0.75	-0.12297409535235673	0.0
0.76	-0.13495322978190635	0.0
0.77	-0.14641870590367823	-3.533949646070574e-17
0.78	-0.15736329592853923	-1.0601848938211722e-16
0.79	-0.16778054601794978	-3.533949646070574e-17
0.8	-0.17766478068380825	-1.0601848938211722e-16
0.81	-0.18701110599848544	-1.0601848938211722e-16
0.82	-0.1958154116145296	-1.4135798584282297e-16
0.83	-0.20407437159541822	-7.067899292141149e-17
0.84	-0.2117854440606212	-1.0601848938211722e-16
0.85	-0.2189468696501173	-1.0601848938211722e-16
0.86	-0.22555766881537234	-1.0601848938211722e-16
0.87	-0.23161763794563314	-1.0601848938211722e-16
0.88	-0.23712734434022523	-7.067899292141149e-17
0.89	-0.24208812003934363	-3.533949646070574e-17
0.9	-0.2465020545276148	-3.533949646070574e-17
0.91	-0.2503719863264548	-1.0601848938211722e-16
0.92	-0.2537014934929776	-3.533949646070574e-17
0.93	-0.25649488304489243	-3.533949646070574e-17
0.94	-0.25875717933248493	-1.501928599579994e-16
0.95	-0.26049411138038875	-7.067899292141149e-17
0.96	-0.2617120992234258	-1.8553235641870515e-16
0.97	-0.26241823926232594	-1.0601848938211722e-16
0.98	-0.2626202886666106	-1.1485336349729365e-16
0.99	-0.262326648853365	-1.0601848938211722e-16
1.0	-0.26154634807199895	-1.1485336349729365e-16
1.01	-0.26028902312642765	-1.4135798584282297e-16
1.02	-0.2585649002673754	-1.236882376124701e-16
1.03	-0.25638477528871895	-2.297067269945873e-16
1.04	-0.2537599928629455	-1.5902773407317583e-16
1.05	-0.25070242515189173	-1.7669748230352872e-16
1.06	-0.24722444972996618	-1.7669748230352872e-16
1.07	-0.24333892685802178	-1.5902773407317583e-16
1.08	-0.23905917614694797	-1.5902773407317583e-16
1.09	-0.23439895265088923	-1.5902773407317583e-16
1.1	-0.22937242243076125	-1.9436723053388158e-16
1.11	-0.22399413762943243	-1.5902773407317583e-16
1.12	-0.2182790111005697	-1.7669748230352872e-16
1.13	-0.21224229063369912	-1.5902773407317583e-16
1.14	-0.20589953281851853	-1.5902773407317583e-16
1.15	-0.19926657659191027	-1.4135798584282297e-16
1.16	-0.19235951651144068	-1.236882376124701e-16
1.17	-0.18519467579939758	-8.834874115176436e-17
1.18	-0.1777885792016103	-1.5902773407317583e-16
1.19	-0.17015792570541344	-1.7669748230352872e-16
1.2	-0.16231956116116047	-1.7669748230352872e-16
1.21	-0.15429045085166337	-1.4135798584282297e-16
1.22	-0.14608765205383356	-1.7669748230352872e-16
1.23	-0.13772828663662284	-1.4135798584282297e-16
1.24	-0.12922951373911523	-7.067899292141149e-17
1.25	-0.12060850257230228	-1.7669748230352872e-16
1.26	-0.1118824053876839	-7.067899292141149e-17
1.27	-0.10306833065537421	-1.0601848938211722e-16
1.28	-0.09418331649386621	-3.533949646070574e-17
1.29	-0.08524430439300769	-3.533949646070574e-17
1.3	-0.07626811327107824	-1.0601848938211722e-16
1.31	-0.06727141390612858	-3.533949646070574e-17
1.32	-0.058270703780945274	-3.533949646070574e-17
1.33	-0.049282282380153336	-1.4135798584282297e-16
1.34	-0.04032222697704693	-1.0601848938211722e-16
1.35	-0.031406368946764414	-7.067899292141149e-17
1.36	-0.02255027064139057	-1.0601848938211722e-16
1.37	-0.01376920286147804	-7.067899292141149e-17
1.38	-0.005078122957339885	-3.533949646070574e-17
1.39	0.003508346407731499	0.0
1.4	0.01197593780140173	0.0
1.41	0.02031075884376628	0.0
1.42	0.028499311278064373	-3.533949646070574e-17
1.43	0.03652850926371958	3.533949646070574e-17
1.44	0.04438569686620905	3.533949646070574e-17
1.45	0.052058664719713744	1.766974823035287e-17
1.46	0.05953566583999099	1.766974823035287e-17
1.47	0.0668054305664286	8.834874115176436e-17
1.48	0.07385718061378839	1.766974823035287e-17
1.49	0.0806806422157222	1.766974823035287e-17
1.5	0.08726605834374038	5.300924469105861e-17
1.51	0.09360419998693359	8.834874115176436e-17
1.52	0.09968637647938457	1.236882376124701e-16
1.53	0.10550444486386115	1.4135798584282297e-16
1.54	0.11105081828204333	1.236882376124701e-16
1.55	0.1163184733832157	1.236882376124701e-16
1.56	0.12130095674503412	1.4135798584282297e-16
1.57	0.12599239030166234	1.236882376124701e-16
1.58	0.13038747577625862	1.4135798584282297e-16
1.59	0.13448149811647742	1.9436723053388158e-16
1.6	0.13827032793332789	1.5902773407317583e-16
1.61	0.14175042294540433	1.4135798584282297e-16
1.62	0.14491882843216153	1.5902773407317583e-16
1.63	0.14777317670155762	2.1203697876423444e-16
1.64	0.15031168557901659	2.1203697876423444e-16
1.65	0.1525331559262733	2.297067269945873e-16
1.66	0.15443696820025962	2.297067269945873e-16
1.67	0.15602307806374965	1.7669748230352872e-16
1.68	0.15729201106102828	2.3854160110976374e-16
1.69	0.15824485637335317	2.1203697876423444e-16
1.7	0.15888325967046243	2.473764752249402e-16
1.71	0.15920941507582173	2.1203697876423444e-16
1.72	0.15922605626471503	2.3854160110976374e-16
1.73	0.1589364467156518	2.5621134934011665e-16
1.74	0.1583443691368905	2.42959038167352e-16
1.75	0.1574541140911655	2.473764752249402e-16
1.76	0.15627046784294368	2.297067269945873e-16
1.77	0.15479869945372793	2.6062878639770486e-16
1.78	0.15304454715207372	2.341241640521755e-16
1.79	0.15101420400607193	2.153500565574256e-16
1.8	0.14871430292709686	2.2860236773019023e-16
1.81	0.14615190103460277	1.667582489239552e-16
1.82	0.14333446341268397	1.6123645260196994e-16
1.83	0.1402698462899878	2.1866313435061682e-16
1.84	0.13696627967538558	2.252892899369991e-16
1.85	0.1334323494825663	2.738810975704695e-16
1.86	0.12967697917740797	1.8994979347629337e-16
1.87	0.1257094109826244	2.694636605128813e-16
1.88	0.12153918667475103	2.42959038167352e-16
1.89	0.11717612800904832	2.3854160110976374e-16
1.9	0.11263031680834348	2.3854160110976374e-16
1.91	0.10791207475221663	2.5621134934011665e-16
1.92	0.10303194290325181	2.5621134934011665e-16
1.93	0.09800066100732926	2.1203697876423444e-16
1.94	0.09282914660512039	2.297067269945873e-16
1.95	0.08752847399206953	2.2087185287941088e-16
1.96	0.08210985306420752	2.2087185287941088e-16
1.97	0.07658460808713016	2.5621134934011665e-16
1.98	0.07096415642540568	2.2087185287941088e-16
1.99	0.0652599872695393	1.8553235641870515e-16
2.0	0.05948364039742261	2.0320210464905801e-16
2.01	0.05364668500693153	1.7669748230352872e-16
2.02	0.04776069865601411	1.9436723053388158e-16
2.03	0.041837246346222996	1.6786260818835226e-16
2.04	0.03588785978519257	1.5902773407317583e-16
2.05	0.02992401686306995	1.9436723053388158e-16
2.06	0.023957121377322282	1.236882376124701e-16
2.07	0.017998483039742573	1.3914926731402884e-16
2.08	0.012059297798778507	7.50964299789997e-17
2.09	0.006150628509591688	0.0
2.1	0.0002833859834552555	-1.766974823035287e-17
2.11	-0.0055316895527263675	0.0
2.12	-0.011284046556891905	-1.766974823035287e-17
2.13	-0.016963339803328602	1.3003830338275315e-16
2.14	-0.02255944751724193	9.552707637034521e-17
2.15	-0.028062487985431418	3.533949646070574e-17
2.16	-0.03346283561719833	7.067899292141149e-17
2.17	-0.03875113643070297	2.6504622345529306e-17
2.18	-0.04391832294114782	1.766974823035287e-17
2.19	-0.0489556284283328	0.0
2.2	-0.05385460056235483	0.0
2.21	-0.05860711436745865	-1.766974823035287e-17
2.22	-0.06320538450533282	-1.766974823035287e-17
2.23	-0.0676419768604356	8.834874115176436e-17
2.24	-0.07190981941127295	-3.533949646070574e-17
2.25	-0.07600221237288685	1.766974823035287e-17
2.26	-0.07991283759719169	1.766974823035287e-17
2.27	-0.08363576721917151	0.0
2.28	-0.08716547153835262	0.0
2.29	-0.09049682612638148	-5.300924469105861e-17
2.3	-0.09362511815294595	-1.0601848938211722e-16
2.31	-0.09654605192371937	-8.834874115176436e-17
2.32	-0.09925575362542258	-1.1485336349729365e-16
2.33	-0.10175077527454472	-8.834874115176436e-17
2.34	-0.1040280978676841	-8.834874115176436e-17
2.35	-0.10608513373290769	-8.834874115176436e-17
2.36	-0.1079197280829413	-5.300924469105861e-17
2.37	-0.10953015977242389	-1.0601848938211722e-16
2.38	-0.11091514126285705	-1.9436723053388158e-16
2.39	-0.11207381780027185	-1.0601848938211722e-16
2.4	-0.11300576581200936	-1.9436723053388158e-16
2.41	-0.11371099053036655	-1.5902773407317583e-16
2.42	-0.114189922852193	-1.0601848938211722e-16
2.43	-0.1144434154448394	-7.067899292141149e-17
2.44	-0.11447273811014258	-1.9436723053388158e-16
2.45	-0.11427957241939542	-1.236882376124701e-16
2.46	-0.11386600563347828	-1.8553235641870515e-16
2.47	-0.11323452392353184	-1.9436723053388158e-16
2.48	-0.11238800490871416	-2.473764752249402e-16
2.49	-0.11132970952871747	-1.9436723053388158e-16
2.5	-0.11006327326981648	-2.297067269945873e-16
2.51	-0.10859269676427079	-1.7669748230352872e-16
2.52	-0.10692233578392332	-1.5902773407317583e-16
2.53	-0.10505689064980595	-2.1203697876423444e-16
2.54	-0.10300139508049293	-2.297067269945873e-16
2.55	-0.1007612045028281	-2.297067269945873e-16
2.56	-0.09834198384948431	-2.1203697876423444e-16
2.57	-0.09574969486860842	-1.3252311172764654e-16
2.58	-0.09299058297153777	-1.1485336349729365e-16
2.59	-0.09007116364527194	-1.501928599579994e-16
2.6	-0.0869982084570123	-1.5902773407317583e-16
2.61	-0.08377873067867776	-1.3252311172764654e-16
2.62	-0.08041997055983005	-1.7669748230352872e-16
2.63	-0.07692938027792798	-1.5902773407317583e-16
2.64	-0.07331460859524846	-1.9436723053388158e-16
2.65	-0.06958348525219071	-1.5902773407317583e-16
2.66	-0.06574400512698547	-1.236882376124701e-16
2.67	-0.06180431219210072	-1.5902773407317583e-16
2.68	-0.05777268329782861	-1.4135798584282297e-16
2.69	-0.05365751181369683	-1.7669748230352872e-16
2.7	-0.04946729115842751	-1.7669748230352872e-16
2.71	-0.04521059824921635	-1.0601848938211722e-16
2.72	-0.04089607690106997	-1.236882376124701e-16
2.73	-0.03653242120687855	-1.0601848938211722e-16
2.74	-0.03212835892875852	-1.5902773407317583e-16
2.75	-0.027692634931025598	-1.4135798584282297e-16
2.76	-0.023233994684910025	-1.0601848938211722e-16
2.77	-0.01876116787484262	-1.5902773407317583e-16
2.78	-0.014282852135790712	-3.533949646070574e-17
2.79	-0.009807696950725076	-1.236882376124701e-16
2.8	-0.005344287736860077	-1.0601848938211722e-16
2.81	-0.000901130148801054	-1.7669748230352872e-16
2.82	0.0035133653738004455	-5.300924469105861e-17
2.83	0.007890898787086695	-1.0601848938211722e-16
2.84	0.012223295325960807	-1.0601848938211722e-16
2.85	0.01650252006350652	-7.067899292141149e-17
2.86	0.020720692121901384	-7.067899292141149e-17
2.87	0.024870098510646914	-8.834874115176436e-17
2.88	0.02894320756873252	-8.834874115176436e-17
2.89	0.03293268198821342	-9.718361526694079e-17
2.9	0.03683139139755273	-1.4135798584282297e-16
2.91	0.04063242448400973	-3.533949646070574e-17
2.92	0.044329100635299164	-1.0601848938211722e-16
2.93	0.047914981081739055	-5.300924469105861e-17
2.94	0.05138387952111116	-2.6504622345529306e-17
2.95	0.05472987220950634	-4.417437057588218e-17
2.96	0.0579473075024865	-1.236882376124701e-16
2.97	0.061030814831993775	-8.834874115176436e-17
2.98	0.06397531310553933	-3.533949646070574e-17
2.99	0.06677601851534633	-1.0601848938211722e-16
3.0	0.06942845174625781	-7.067899292141149e-17
3.01	0.07192844457239465	-8.834874115176436e-18
3.02	0.07427214583371486	-8.834874115176436e-18
3.03	0.0764560267848185	-1.766974823035287e-17
3.04	0.0784768858095355	-8.834874115176436e-18
3.05	0.0803318524960309	-3.975693351829396e-17
3.06	0.08201839106837414	-3.975693351829396e-17
3.07	0.0835343031717165	2.208718528794109e-17
3.08	0.08487773000943719	-1.3252311172764653e-17
3.09	0.08604715383181104	3.533949646070574e-17
3.1	0.08704139877695884	4.417437057588218e-18
3.11	0.08785963106602548	2.208718528794109e-18
3.12	0.08850135855571917	6.6261555863823264e-18
3.13	0.08896642965251025	6.405283733502916e-17
3.14	0.08925503159395082	1.766974823035287e-17
3.15	0.08936768810371429	8.282694482977908e-17
3.16	0.08930525642808196	6.957463365701442e-17
3.17	0.08906892376270513	-2.208718528794109e-18
3.18	0.08866020307955837	6.847027439261738e-17
3.19	0.08808092836505765	7.067899292141149e-17
3.2	0.08733324928135275	1.3473183025644065e-16
3.21	0.08641962526381165	1.3252311172764654e-16
3.22	0.08534281906869486	1.4135798584282297e-16
3.23	0.0841058897859646	7.951386703658792e-17
3.24	0.08271218533309413	8.834874115176436e-17
3.25	0.08116533444662327	1.501928599579994e-16
3.26	0.07946923818905668	1.0601848938211722e-16
3.27	0.07762806098951261	1.2810567467005832e-16
3.28	0.07564622123730629	1.0160105232452901e-16
3.29	0.07352838144838401	1.6786260818835226e-16
3.3	0.07127943802522499	1.4135798584282297e-16
3.31	0.06890451063147472	1.5902773407317583e-16
3.32	0.0664089312031937	2.297067269945873e-16
3.33	0.06379823261916599	2.1203697876423444e-16
3.34	0.06107813705324327	1.9436723053388158e-16
3.35	0.058254544032172145	1.6786260818835226e-16
3.36	0.055333518222796356	1.236882376124701e-16
3.37	0.052321276972900586	9.718361526694079e-17
3.38	0.049224177630316404	2.0320210464905801e-16
3.39	0.046048704665193264	2.0320210464905801e-16
3.4	0.04280145662059313	2.1203697876423444e-16
3.41	0.039489132916758755	1.5902773407317583e-16
3.42	0.03611852053456052	1.9436723053388158e-16
3.43	0.03269648060372781	1.501928599579994e-16
3.44	0.029229934921525924	2.0320210464905801e-16
3.45	0.025725852427544944	2.473764752249402e-16
3.46	0.022191235660229573	1.3252311172764654e-16
3.47	0.018633107220685584	2.0320210464905801e-16
3.48	0.015058496269168426	1.5902773407317583e-16
3.49	0.011474425079473334	1.4135798584282297e-16
3.5	0.007887895676221312	1.8553235641870515e-16
3.51	0.004305876579758411	1.6786260818835226e-16
3.52	0.000735289683074107	2.3854160110976374e-16
3.53	-0.002817002715227628	3.003857199159988e-16
3.54	-0.006344210698266406	2.2087185287941088e-16
3.55	-0.009839629315346682	1.6786260818835226e-16
3.56	-0.013296650940847837	1.8553235641870515e-16
3.57	-0.01670877738536865	2.738810975704695e-16
3.58	-0.020069631737530288	1.6786260818835226e-16
3.59	-0.023372969915437147	2.2087185287941088e-16
3.6	-0.026612691907446282	1.501928599579994e-16
3.61	-0.02978285268256385	2.2087185287941088e-16
3.62	-0.032877672751507235	2.650462234552931e-16
3.63	-0.035891548360205645	2.1203697876423444e-16
3.64	-0.038819061298292566	2.1203697876423444e-16
3.65	-0.041654988305942366	2.5621134934011665e-16
3.66	-0.044394310063235645	2.3854160110976374e-16
3.67	-0.04703221974709328	2.1203697876423444e-16
3.68	-0.04956413114170108	2.297067269945873e-16
3.69	-0.051985686289247865	2.297067269945873e-16
3.7	-0.05429276266872621	1.6786260818835226e-16
3.71	-0.05648147989148487	1.7669748230352872e-16
3.72	-0.05854820590318496	2.473764752249402e-16
3.73	-0.06048956268278212	2.297067269945873e-16
3.74	-0.06230243143015115	2.0320210464905801e-16
3.75	-0.06398395723496335	2.1203697876423444e-16
3.76	-0.0655315532204402	2.0320210464905801e-16
3.77	-0.06694290415662135	2.1203697876423444e-16
3.78	-0.06821596953880799	2.0320210464905801e-16
3.79	-0.0693489861278701	2.252892899369991e-16
3.8	-0.07034046995013073	2.3854160110976374e-16
3.81	-0.07118921775557259	1.8111491936111694e-16
3.82	-0.0718943079341345	1.5902773407317583e-16
3.83	-0.07245510089088843	1.3694054878523476e-16
3.84	-0.07287123888190487	1.3252311172764654e-16
3.85	-0.07314264531361994	1.5902773407317583e-16
3.86	-0.07326952350952037	1.7669748230352872e-16
3.87	-0.07325235494894429	1.965759490626757e-16
3.88	-0.07309189698377681	1.5681901554438173e-16
3.89	-0.07278918003977147	1.4577542290041119e-16
3.9	-0.07234550431017679	1.6565388965955816e-16
3.91	-0.0717624359502686	1.501928599579994e-16
3.92	-0.0710418027822922	1.3473183025644065e-16
3.93	-0.07018568952120334	1.7338440451033756e-16
3.94	-0.0691964325324547	1.2824371957810795e-16
3.95	-0.06807661413390731	1.0877938754310988e-16
3.96	-0.06682905645475934	1.336274709920436e-16
3.97	-0.06545681486515981	1.3031439319885243e-16
3.98	-0.0639631709909303	1.3914926731402884e-16
3.99	-0.062351625328537545	1.2589695614126422e-16
4.0	-0.06062588947615065	9.93923337957349e-17
4.01	-0.05878987799727116	8.614002262297024e-17
4.02	-0.056847699934053045	1.0160105232452901e-16
4.03	-0.05480364998801346	9.718361526694079e-17
4.04	-0.05266219938638885	8.834874115176436e-17
4.05	-0.05042798645290954	7.951386703658792e-17
4.06	-0.048105806902243614	7.50964299789997e-17
4.07	-0.04570060387779939	6.184411880623505e-17
4.08	-0.043217457752981386	4.8591807633470396e-17
4.09	-0.04066157571635231	4.417437057588218e-17
4.1	-0.03803828116147875	6.184411880623505e-17
4.11	-0.03535300290251955	1.1485336349729365e-16
4.12	-0.03261126423685591	3.975693351829396e-17
4.13	-0.0298186718762583	-2.6504622345529306e-17
4.14	-0.02698090476825222	5.300924469105861e-17
4.15	-0.02410370282945154	7.067899292141149e-17
4.16	-0.021192855612711288	8.834874115176436e-17
4.17	-0.01825419092997616	4.417437057588218e-18
4.18	-0.015293563452706625	-2.208718528794109e-17
4.19	-0.012316843311698302	-7.067899292141149e-17
4.2	-0.00932990471803771	2.4295903816735198e-17
4.21	-0.006338614626787679	-7.067899292141149e-17
4.22	-0.0033488214648455666	-4.417437057588218e-17
4.23	-0.0003663439441849432	-8.614002262297024e-17
4.24	0.0026030400185406326	-1.236882376124701e-16
4.25	0.0055536042553563396	-9.718361526694079e-17
4.26	0.008479685152928379	-7.730514850779381e-17
4.27	0.011375692291142356	-1.0601848938211722e-16
4.28	0.014236118894706008	-1.0822720791091132e-16
4.29	0.017055552078622412	-1.3914926731402884e-16
4.3	0.01982868286885397	-1.1485336349729365e-16
4.31	0.02255031597999243	-6.184411880623505e-17
4.32	0.02521537933229516	8.834874115176436e-18
4.33	0.02781893329101304	-1.1485336349729365e-16
4.34	0.03035617961153291	-1.766974823035287e-17
4.35	0.03282247007448082	-7.951386703658792e-17
4.36	0.0352133147955942	-1.0601848938211722e-16
4.37	0.03752439019584341	-3.533949646070574e-17
4.38	0.03975154661799689	-3.533949646070574e-17
4.39	0.0418908155765421	-1.1485336349729365e-16
4.4	0.043938416628637296	-1.6344517113076405e-16
4.41	0.045890763854529976	-5.300924469105861e-17
4.42	0.047744471936675185	-5.300924469105861e-17
4.43	0.04949636182758969	-1.7228004524594048e-16
4.44	0.05114346599730381	-8.834874115176436e-17
4.45	0.05268303325210838	-2.341241640521755e-16
4.46	0.054112533117147	-8.834874115176436e-17
4.47	0.05542965977625936	-8.834874115176436e-17
4.48	0.05663233556335763	-7.951386703658792e-17
4.49	0.057718714000489474	-1.4135798584282297e-16
4.5	0.05868718237863006	-2.5179391228252843e-16
4.51	0.059536363878126934	-1.4135798584282297e-16
4.52	0.06026511922661721	-6.184411880623505e-17
4.53	0.06087254789312251	-1.501928599579994e-16
4.54	0.06135798881792011	-2.1203697876423444e-16
4.55	0.06172102067867317	-1.5902773407317583e-16
4.56	0.06196146169418727	-1.9436723053388158e-16
4.57	0.06207936896803737	-1.1485336349729365e-16
4.58	0.06207503737517641	-2.3854160110976374e-16
4.59	0.06194899799549931	-1.9436723053388158e-16
4.6	0.06170201609918465	-2.5621134934011665e-16
4.61	0.06133508868947044	-1.9436723053388158e-16
4.62	0.060849441609348874	-1.8994979347629337e-16
4.63	0.06024652621946518	-1.9436723053388158e-16
4.64	0.05952801565530312	-2.0320210464905801e-16
4.65	0.05869580067250705	-1.6786260818835226e-16
4.66	0.05775198508994597	-1.987846675914698e-16
4.67	0.05669888084085309	-2.6062878639770486e-16
4.68	0.055539002643087976	-2.8713340874323416e-16
4.69	0.054275062300249366	-1.9436723053388158e-16
4.7	0.05290996264602876	-2.650462234552931e-16
4.71	0.051446791144830244	-2.9155084580082237e-16
4.72	0.04988881316228838	-2.0761954170664623e-16
4.73	0.048239464919893324	-2.9155084580082237e-16
4.74	0.04650234614848684	-2.473764752249402e-16
4.75	0.04468121245590434	-2.1645441582182264e-16
4.76	0.04277996742453797	-2.0320210464905801e-16
4.77	0.04080265445504058	-2.252892899369991e-16
4.78	0.038753448372823705	-2.0761954170664623e-16
4.79	0.03663664681438837	-2.782985346280577e-16
4.8	0.03445666141088657	-2.694636605128813e-16
4.81	0.0322180087866329	-1.9436723053388158e-16
4.82	0.029925301390573904	-2.0761954170664623e-16
4.83	0.027583238178974033	-1.7007132671714637e-16
4.84	0.02519659516779397	-1.987846675914698e-16
4.85	0.022770215873416214	-1.2810567467005832e-16
4.86	0.020309001660520715	-9.718361526694079e-17
4.87	0.01781790201601437	5.1352705794463036e-17
4.88	0.01530190476799405	-1.2424041724466862e-17
4.89	0.012766026268758912	8.282694482977909e-18
4.9	0.010215301560880323	-2.8713340874323413e-17
4.91	0.007654774545305086	4.417437057588218e-17
4.92	0.0050894881703892406	4.417437057588218e-17
4.93	0.0025244746606545177	1.1706208202608776e-16
4.94	-3.525419609101899e-5	6.626155586382327e-17
4.95	-0.002584716684802966	6.626155586382327e-17
4.96	-0.005118970704175006	-1.766974823035287e-17
4.97	-0.007633123194536416	-3.533949646070574e-17
4.98	-0.010122339434958121	-1.3252311172764653e-17
4.99	-0.01258185219216554	-3.3130777931911635e-17
5.0	-0.015006970704208372	8.834874115176436e-18
5.01	-0.017393089482208565	3.533949646070574e-17
5.02	-0.019735696913927268	4.8591807633470396e-17
5.03	-0.022030383653323576	3.975693351829396e-17
5.04	-0.024272850780747816	-2.208718528794109e-17
5.05	-0.026458917718911713	1.236882376124701e-16
5.06	-0.028584529890292393	-1.3252311172764653e-17
5.07	-0.03064576610218309	4.417437057588218e-17
5.08	-0.032638845646169826	1.0160105232452901e-16
5.09	-0.034560135099414704	8.834874115176436e-17
5.1	-0.03640615481573814	4.417437057588218e-17
5.11	-0.03817358509513531	-5.742668174864683e-17
5.12	-0.039859272021018896	3.533949646070574e-17
5.13	-0.04146023295515748	2.6504622345529306e-17
5.14	-0.04297366168096915	-4.417437057588218e-17
5.15	-0.044396933186542024	3.533949646070574e-17
5.16	-0.04572760807947455	-7.951386703658792e-17
5.17	-0.04696343662636354	7.067899292141149e-17
5.18	-0.04810236241051612	0.0
5.19	-0.049142525602213515	-8.834874115176436e-18
5.2	-0.05008226583662643	8.834874115176436e-18
5.21	-0.050920124695246725	8.834874115176436e-17
5.22	-0.05165484778747845	-8.834874115176436e-18
5.23	-0.05228538642981401	4.417437057588218e-17
5.24	-0.05281089892079973	5.300924469105861e-17
5.25	-0.05323075141078295	9.718361526694079e-17
5.26	-0.05354451836620945	7.951386703658792e-17
5.27	-0.05375198262902969	3.533949646070574e-17
5.28	-0.05385313507253514	9.718361526694079e-17
5.29	-0.05384817385573377	1.1485336349729365e-16
5.3	-0.05373750327912496	6.184411880623505e-17
5.31	-0.053521732245497486	1.1485336349729365e-16
5.32	-0.05320167233012129	0.0
5.33	-0.05277833546543662	4.417437057588218e-17
5.34	-0.05225293124607342	5.300924469105861e-17
5.35	-0.051626863860737046	1.236882376124701e-16
5.36	-0.050901728658200786	6.184411880623505e-17
5.37	-0.0500793083553158	7.067899292141149e-17
5.38	-0.049161568895617694	7.951386703658792e-17
5.39	-0.04815065496774834	1.236882376124701e-16
5.4	-0.04704888519353651	8.834874115176436e-17
5.41	-0.04585874699618252	8.834874115176436e-17
5.42	-0.044582891159570995	7.067899292141149e-17
5.43	-0.04322412609029607	7.067899292141149e-17
5.44	-0.04178541179451393	6.184411880623505e-17
5.45	-0.04026985358224546	1.0601848938211722e-16
5.46	-0.038680695512234776	9.718361526694079e-17
5.47	-0.03702131359092542	3.975693351829396e-17
5.48	-0.03529520873954106	6.626155586382327e-17
5.49	-0.033505999543660805	1.236882376124701e-16
5.5	-0.031657414800044595	1.0601848938211722e-16
5.51	-0.02975328587581093	0.0
5.52	-0.027797538895375343	5.300924469105861e-17
5.53	-0.02579418677083996	5.300924469105861e-17
5.54	-0.023747321091775186	7.067899292141149e-17
5.55	-0.021661103890546745	0.0
5.56	-0.01953975929953514	3.533949646070574e-17
5.57	-0.017387565116741728	-7.067899292141149e-17
5.58	-0.015208844296399805	-7.067899292141149e-17
5.59	-0.013007956381298499	-3.533949646070574e-17
5.6	-0.010789288893584627	-4.417437057588218e-17
5.61	-0.00855724870082954	-1.0160105232452901e-16
5.62	-0.006316253374145118	-9.276617820935258e-17
5.63	-0.004070722555084173	-3.975693351829396e-17
5.64	-0.0018250693480002147	-9.718361526694079e-17
5.65	0.0004163082455738447	-7.067899292141149e-17
5.66	0.0026490358340963303	-8.834874115176436e-17
5.67	0.004868771068477352	-2.6504622345529306e-17
5.68	0.0070712119837616685	-7.951386703658792e-17
5.69	0.00925210523420009	-7.951386703658792e-17
5.7	0.011407254206126696	-8.834874115176436e-17
5.71	0.013532526993354208	4.417437057588218e-17
5.72	0.015623864220105152	-6.184411880623505e-17
5.73	0.01767728669684799	-9.276617820935258e-17
5.74	0.019688902894771505	-4.8591807633470396e-17
5.75	0.021654916225033807	-1.0380977085332311e-16
5.76	0.023571632109334037	-5.742668174864683e-17
5.77	0.02543546482881256	-1.1043592643970544e-16
5.78	0.02724294413874723	-1.0160105232452901e-16
5.79	0.028990721637009168	-4.638308910467629e-17
5.8	0.030675576874756964	-3.975693351829396e-17
5.81	0.03229442319837941	6.184411880623505e-17
5.82	0.03384431331225429	4.417437057588218e-17
5.83	0.03532244455246158	3.533949646070574e-17
5.84	0.03672616386218296	-1.766974823035287e-17
5.85	0.03805297246011761	5.742668174864683e-17
5.86	0.03930053019387454	-1.5461029701558764e-17
5.87	0.04046665957092793	4.417437057588218e-17
5.88	0.041549349460374696	5.742668174864683e-17
5.89	0.04254675845938503	5.300924469105861e-17
5.9	0.043457217918909705	-3.533949646070574e-17
5.91	0.04427923462387961	7.730514850779382e-18
5.92	0.045011493123817095	-4.8591807633470396e-17
5.93	0.04565285771046814	4.5278729840279234e-17
5.94	0.046202374039754884	-4.1965652047088066e-17
5.95	0.046659270396046656	2.678071216162857e-17
5.96	0.047022958597443945	4.3415123581609204e-17
5.97	0.047293034541467036	-6.653764567992253e-17
5.98	0.047469278391240446	-5.356142432325714e-17
5.99	0.047551654402956965	1.1043592643970545e-17
6.0	0.04754031039609602	-1.6565388965955818e-17
6.01	0.04743557686856055	-6.626155586382327e-17
6.02	0.04723796575957009	1.1927080055488187e-16
6.03	0.046948168863829305	2.208718528794109e-17
6.04	0.0465670559011443	-4.1965652047088066e-17
6.05	0.04609567224631914	6.626155586382327e-17
6.06	0.04553523632480735	-5.742668174864683e-17
6.07	0.04488713668021824	-3.092205940311753e-17
6.08	0.04415292872039771	4.417437057588218e-18
6.09	0.043334331149401405	3.533949646070574e-17
6.1	0.0424332220932677	-7.50964299789997e-17
6.11	0.04145163492805843	4.417437057588218e-18
6.12	0.04039175381919465	2.208718528794109e-17
6.13	0.03925590898163647	3.533949646070574e-17
6.14	0.03804657167097475	1.3252311172764653e-17
6.15	0.036766348915986354	4.8591807633470396e-17
6.16	0.03541797800367691	0.0
6.17	0.034004320728276805	1.3252311172764653e-17
6.18	0.032528357416082586	3.092205940311753e-17
6.19	0.030993180738427543	-8.834874115176436e-18
6.2	0.029401989325444765	8.834874115176436e-18
6.21	0.027758081193627392	7.50964299789997e-17
6.22	0.026064847000514996	5.300924469105861e-17
6.23	0.02432576314012865	7.951386703658792e-17
6.24	0.0225443846930453	7.951386703658792e-17
6.25	0.020724338245237277	9.718361526694079e-17
6.26	0.01886931459002218	3.533949646070574e-17
6.27	0.016983061327642577	6.184411880623505e-17
6.28	0.015069375377157024	5.300924469105861e-17
6.29	0.013132095415446281	1.501928599579994e-16
6.3	0.01117509425823146	-8.834874115176436e-18
6.31	0.009202271198079797	2.6504622345529306e-17
6.32	0.007217544314398685	8.834874115176436e-18
6.33	0.0052248427704389986	4.417437057588218e-17
6.34	0.003228099112300739	4.417437057588218e-17
6.35	0.0012312415848943453	5.300924469105861e-17
6.36	-0.000761813520276834	8.393130409417613e-17
6.37	-0.0027471694707424266	5.742668174864683e-17
6.38	-0.0047209566374718905	8.834874115176436e-17
6.39	-0.006679339963591424	5.742668174864683e-17
6.4	-0.008618526343130338	8.834874115176436e-17
6.41	-0.010534771895735595	1.8111491936111694e-16
6.42	-0.012424389123533363	-3.092205940311753e-17
6.43	-0.014283753936586303	1.1927080055488187e-16
6.44	-0.016109312533690176	1.2810567467005832e-16
6.45	-0.017897588125573453	4.417437057588218e-17
6.46	-0.01964518748790542	7.067899292141149e-17
6.47	-0.02134880733188672	1.7228004524594048e-16
6.48	-0.02300524048058361	1.766974823035287e-17
6.49	-0.02461138183958002	-8.834874115176436e-18
6.5	-0.026164234150956478	5.742668174864683e-17
6.51	-0.027660913520048236	1.3694054878523476e-16
6.52	-0.029098654704916297	7.067899292141149e-17
6.53	-0.030474816158949296	8.834874115176436e-18
6.54	-0.0317868848175191	1.4135798584282297e-16
6.55	-0.03303248062014217	1.8553235641870515e-16
6.56	-0.03420936076012882	8.834874115176436e-18
6.57	-0.035315423654258514	4.417437057588218e-18
6.58	-0.03634871262558509	1.9436723053388158e-16
6.59	-0.03730741929304743	7.288771145020559e-17
6.6	-0.038189886662153304	1.21479519083676e-16
6.61	-0.038994611911596165	1.6344517113076405e-16
6.62	-0.03972024887127182	4.417437057588218e-17
6.63	-0.0403656101877733	6.847027439261738e-17
6.64	-0.0409296691740599	1.8553235641870515e-16
6.65	-0.04141156134061638	1.645495303951611e-16
6.66	-0.0418105856060475	6.957463365701442e-17
6.67	-0.042126205185679166	1.2479259687686716e-16
6.68	-0.04235804815736637	1.380449080496318e-16
6.69	-0.04250590770433642	1.380449080496318e-17
6.7	-0.04256974203552435	4.6106999288577024e-17
6.71	-0.04254967398448197	1.5681901554438173e-16
6.72	-0.042445990288562004	9.932331134171008e-17
6.73	-0.0422591405506941	-5.521796321985272e-19
6.74	-0.041989735886681145	1.358361895208377e-16
6.75	-0.04163854726154522	1.297622135666539e-16
6.76	-0.041206503519045756	4.5278729840279234e-17
6.77	-0.04069468910907639	5.853104101304388e-17
6.78	-0.04010434151822376	2.23080571408205e-16
6.79	-0.03943684840932706	2.208718528794109e-17
6.8	-0.038693744476432104	8.172258556538202e-17
6.81	-0.03787670802206147	3.092205940311753e-17
6.82	-0.03698755726425123	9.497489673814668e-17
6.83	-0.03602824638129949	5.521796321985272e-17
6.84	-0.03500086130266436	9.055745968055847e-17
6.85	-0.033907615254918526	9.055745968055847e-17
6.86	-0.03275084407211629	1.236882376124701e-16
6.87	-0.03153300128036258	1.987846675914698e-17
6.88	-0.03025665296678234	1.3252311172764654e-16
6.89	-0.028924472443483555	1.1043592643970544e-16
6.9	-0.027539234717471658	4.417437057588218e-17
6.91	-0.02610381077782148	4.417437057588218e-18
6.92	-0.024621161711737904	7.067899292141149e-17
6.93	-0.023094332661434663	3.533949646070574e-17
6.94	-0.02152644663404011	-4.417437057588218e-18
6.95	-0.019920698176985472	6.626155586382327e-17
6.96	-0.01828034693156601	4.417437057588218e-18
6.97	-0.016608711077559304	-1.766974823035287e-17
6.98	-0.014909160681968035	2.6504622345529306e-17
6.99	-0.013185110965102295	-2.208718528794109e-17
7.0	-0.011440015497337377	1.766974823035287e-17
7.01	-0.009677359339990907	1.3252311172764653e-17
7.02	-0.007900652143825397	4.8591807633470396e-17
7.03	-0.006113421218733411	7.067899292141149e-17
7.04	-0.004319204588180457	-1.3252311172764653e-17
7.05	-0.0025215440419714603	-6.184411880623505e-17
7.06	-0.0007239782008790851	-4.638308910467629e-17
7.07	0.0010699643933955024	-5.742668174864683e-17
7.08	0.0028567721495377156	1.3252311172764653e-17
7.09	0.0046329572459347	-6.626155586382327e-17
7.1	0.0063950623848485055	-3.975693351829396e-17
7.11	0.00813966746846909	-6.626155586382327e-17
7.12	0.009863396184054305	-4.417437057588218e-17
7.13	0.01156292248557859	-1.7228004524594048e-16
7.14	0.013234976959540167	-6.626155586382327e-17
7.15	0.014876353062843623	-7.951386703658792e-17
7.16	0.016483913220946965	-1.1043592643970544e-16
7.17	0.018054594774774762	-6.626155586382327e-17
7.18	0.019585415765212756	-1.0601848938211722e-16
7.19	0.021073480544357707	-1.236882376124701e-16
7.2	0.02251598520304923	-4.8591807633470396e-17
7.21	0.0239102228046064	-1.1485336349729365e-16
7.22	0.0252535884150868	-9.718361526694079e-17
7.23	0.026543583920814972	-9.276617820935258e-17
7.24	0.027777822624357528	-1.501928599579994e-16
7.25	0.02895403361058505	-1.8994979347629337e-16
7.26	0.030070065874920792	-1.501928599579994e-16
7.27	0.031123892206369685	-1.4577542290041119e-16
7.28	0.032113612818408174	-1.5461029701558762e-16
7.29	0.03303745872133096	-1.8994979347629337e-16
7.3	0.033893794830168675	-1.4577542290041119e-16
7.31	0.03468112280281781	-1.2810567467005832e-16
7.32	0.0353980836035672	-1.8553235641870515e-16
7.33	0.03604345978774928	-1.6344517113076405e-16
7.34	0.03661617750380081	-1.9436723053388158e-16
7.35	0.03711530820957228	-1.8553235641870515e-16
7.36	0.037540070100298854	-1.6565388965955816e-16
7.37	0.037889829246201344	-9.718361526694079e-17
7.38	0.03816410043826762	-2.0320210464905801e-16
7.39	0.03836254774132836	-2.252892899369991e-16
7.4	0.038484984754117275	-1.501928599579994e-16
7.41	0.038531374576575864	-2.23080571408205e-16
7.42	0.03850182948523272	-1.965759490626757e-16
7.43	0.03839661031804942	-1.965759490626757e-16
7.44	0.0382161255706953	-2.23080571408205e-16
7.45	0.03796093020676019	-1.7228004524594048e-16
7.46	0.037631724184973084	-2.6283750492649897e-16
7.47	0.03722935070703102	-2.274980084657932e-16
7.48	0.036754794190183286	-3.0922059403117524e-16
7.49	0.03620917796923462	-1.8553235641870515e-16
7.5	0.035593761733152776	-2.3854160110976374e-16
7.51	0.03490993870196501	-2.4848083448933725e-16
7.52	0.03415923255011719	-1.5461029701558762e-16
7.53	0.033343294082954736	-2.2639364920139617e-16
7.54	0.03246389767344187	-2.5621134934011665e-16
7.55	0.03152293746668382	-2.3867964601781337e-16
7.56	0.030522423360254573	-1.6793163064237708e-16
7.57	0.02946447676874765	-2.5068955301813136e-16
7.58	0.028351326181360905	-1.9768030832707274e-16
7.59	0.027185302521714003	-2.8271597168564594e-16
7.6	0.025968834319455944	-2.1866313435061682e-16
7.61	0.024704442703562035	-2.7498545683486654e-16
7.62	0.02339473622754332	-1.7228004524594048e-16
7.63	0.022042405537092434	-2.473764752249402e-16
7.64	0.020650217890967836	-2.540026308113225e-16
7.65	0.019221011546185416	-1.9215851200508747e-16
7.66	0.017757690018809797	-2.5621134934011665e-16
7.67	0.01626321623186389	-2.009933861202639e-16
7.68	0.014740606562060264	-2.1424569729302855e-16
7.69	0.01319292479722406	-1.8774107494749926e-16
7.7	0.011623276016429665	-2.297067269945873e-16
7.71	0.010034800404980926	-1.3473183025644065e-16
7.72	0.008430667016476165	-1.9215851200508747e-16
7.73	0.006814067494258623	-1.7669748230352872e-16
7.74	0.005188209764613434	-1.4577542290041119e-16
7.75	0.0035563117140817156	-1.8553235641870515e-16
7.76	0.0019215948632810922	-1.6786260818835226e-16
7.77	0.000287278049581487	-1.1485336349729365e-16
7.78	-0.0013434288690532194	-1.667582489239552e-16
7.79	-0.002967331276822657	-1.2810567467005832e-16
7.8	-0.004581256017304926	-1.6786260818835226e-16
7.81	-0.006182057553107597	-1.1927080055488187e-16
7.82	-0.00776662405607453	-1.5461029701558762e-16
7.83	-0.00933188341633197	-1.987846675914698e-16
7.84	-0.010874809158647764	-7.067899292141149e-17
7.85	-0.012392426254781522	-1.5902773407317583e-16
7.86	-0.01388181682073724	-1.236882376124701e-16
7.87	-0.015340125688082165	-9.718361526694079e-17
7.88	-0.01676456583876469	-5.742668174864683e-17
7.89	-0.018152423693158337	-7.951386703658792e-17
7.9	-0.019501064241369135	-6.184411880623505e-17
7.91	-0.020807936008175095	-7.067899292141149e-17
7.92	-0.02207057584231012	-6.626155586382327e-17
7.93	-0.0232866135211767	-3.975693351829396e-17
7.94	-0.02445377616244333	-2.6504622345529306e-17
7.95	-0.025569892434393587	-2.208718528794109e-17
7.96	-0.026632896557290158	-1.3252311172764653e-17
7.97	-0.027640832088456174	-8.834874115176436e-18
7.98	-0.02859185548420829	-4.417437057588218e-18
7.99	-0.029484239432230806	8.834874115176436e-18
8.0	-0.030316375948442807	2.6504622345529306e-17
8.01	-0.031086779232881234	3.092205940311753e-17
8.02	-0.031794088279610645	3.975693351829396e-17
8.03	-0.03243706923615831	6.184411880623505e-17
8.04	-0.03301461750847289	6.626155586382327e-17
8.05	-0.033525759607914284	3.092205940311753e-17
8.06	-0.03396965473728803	1.1485336349729365e-16
8.07	-0.034345596113458596	7.50964299789997e-17
8.08	-0.034653012024595524	1.0160105232452901e-16
8.09	-0.03489146662062077	1.3694054878523476e-16
8.1	-0.03506066043596408	1.1485336349729365e-16
8.11	-0.03516043064424129	1.3252311172764654e-16
8.12	-0.03519075104500591	2.341241640521755e-16
8.13	-0.03515173178324309	1.3252311172764654e-16
8.14	-0.03504361880279016	1.9436723053388158e-16
8.15	-0.034866793035393404	1.7228004524594048e-16
8.16	-0.034621769327613273	1.6786260818835226e-16
8.17	-0.03430919510830315	2.297067269945873e-16
8.18	-0.03392984879988161	2.0982826023544034e-16
8.19	-0.03348463797711397	1.8774107494749926e-16
8.2	-0.032974597277600735	1.6344517113076405e-16
8.21	-0.032400886068644434	2.009933861202639e-16
8.22	-0.0317647858756346	2.319154455233814e-16
8.23	-0.031067697577536836	2.341241640521755e-16
8.24	-0.030311138375522656	2.274980084657932e-16
8.25	-0.02949673854119514	2.5842006786891076e-16
8.26	-0.028626237951289008	2.8934212727202827e-16
8.27	-0.027701482416117095	2.650462234552931e-16
8.28	-0.02672441980942825	3.1363803108876345e-16
8.29	-0.025697096007703372	2.6062878639770486e-16
8.3	-0.024621650647276155	2.8161161242124886e-16
8.31	-0.023500312707996334	3.324121385835134e-16
8.32	-0.022335395932473513	3.1695110888195464e-16
8.33	-0.02112929409024113	2.8934212727202827e-16
8.34	-0.01988447609645687	3.1915982741074875e-16
8.35	-0.01860348099502172	3.1363803108876345e-16
8.36	-0.017288912816238417	3.1363803108876345e-16
8.37	-0.015943435319353823	3.4897752754946922e-16
8.38	-0.014569766630528185	3.025944384447929e-16
8.39	-0.01317067378695842	3.6830381467641763e-16
8.4	-0.011748967198031653	2.6835930124848427e-16
8.41	-0.010307495034536962	2.882377680076312e-16
8.42	-0.008849137557061309	3.5781240166464566e-16
8.43	-0.007376801394803405	3.04803156973587e-16
8.44	-0.0058934137861011635	2.9155084580082237e-16
8.45	-0.004401916792019959	3.6002112019343976e-16
8.46	-0.002905261494376743	1.1927080055488187e-16
8.47	-0.001406402189579066	2.1700659545402117e-16
8.48	9.170941036430318e-5	-4.417437057588218e-18
8.49	0.0015861299583351629	1.5571465627998467e-16
8.5	0.003073930222846889	3.2578598299713107e-16
8.51	0.004552200797855023	3.5781240166464566e-16
8.52	0.006018057760571838	3.5781240166464566e-16
8.53	0.007468648266340437	3.6002112019343976e-16
8.54	0.008901156069772839	3.1805546814635167e-16
8.55	0.01031280696152696	3.4456009049188096e-16
8.56	0.011700874110282658	3.1805546814635167e-16
8.57	0.013062683299691234	3.7437779063060144e-16
8.58	0.014395618050294353	3.4179919233088834e-16
8.59	0.015697124616659713	3.24681623732734e-16
8.6	0.016964716850247478	1.8884543421189631e-16
8.61	0.018195980918800047	2.3854160110976374e-16
8.62	0.019388579873356376	2.2087185287941088e-16
8.63	0.020540258054299536	2.1645441582182264e-16
8.64	0.021648845328189573	2.319154455233814e-16
8.65	0.02271226114747943	3.2026418667514577e-16
8.66	0.0237285184255698	1.7669748230352872e-16
8.67	0.024695727220045923	2.3854160110976374e-16
8.68	0.02561209821732256	2.738810975704695e-16
8.69	0.026475946012330668	2.3854160110976374e-16
8.7	0.02728569217729088	2.252892899369991e-16
8.71	0.028039868114046438	3.0922059403117524e-16
8.72	0.02873711768486167	1.7890620083232283e-16
8.73	0.029376199617039	1.8111491936111694e-16
8.74	0.029955989677153853	2.2087185287941088e-16
8.75	0.03047548261117478	1.9436723053388158e-16
8.76	0.030933793847192047	1.1043592643970544e-16
8.77	0.03133016095795728	7.067899292141149e-17
8.78	0.031663944880907756	1.1927080055488187e-16
8.79	0.031934630893829426	1.8111491936111694e-16
8.8	0.032141829344790415	1.6786260818835226e-16
8.81	0.032285276135469956	-8.834874115176436e-18
8.82	0.03236483295747633	7.067899292141149e-17
8.83	0.032380487281746674	6.847027439261738e-17
8.84	0.03233235210159148	2.208718528794109e-17
8.85	0.03222066543043266	6.847027439261738e-17
8.86	0.032045789555762316	-5.300924469105861e-17
8.87	0.031808210051316746	-3.533949646070574e-17
8.88	0.031508534549933714	2.208718528794109e-17
8.89	0.031147491280019205	-1.0160105232452901e-16
8.9	0.03072592736901098	-2.8713340874323413e-17
8.91	0.030244806917665963	-1.4577542290041119e-16
8.92	0.02970520884944583	-8.393130409417613e-17
8.93	0.029108324539701	-1.3031439319885243e-16
8.94	0.028455455229774804	-1.1043592643970544e-16
8.95	0.027748009231558186	-1.6786260818835226e-16
8.96	0.026987498928422324	-1.8774107494749925e-17
8.97	0.02617553757884597	-5.5217963219852725e-18
8.98	0.025313835929417248	-2.252892899369991e-16
8.99	0.024404198644258114	-8.724438188736731e-17
9.0	0.02344852055825568	-2.0872390097104328e-16
9.01	0.02244878276181735	-1.7283222487813902e-16
9.02	0.02140704852517511	-7.067899292141149e-17
9.03	0.02032545907056818	-1.4356670437161708e-16
9.04	0.019206229200902345	-9.718361526694079e-17
9.05	0.01805164279375442	-1.167859922099885e-16
9.06	0.01686404816983413	-2.747093670187673e-16
9.07	0.01564585334523229	-1.9215851200508747e-16
9.08	0.01439952117700644	-1.8994979347629337e-16
9.09	0.013127564411830182	-3.3793393490549864e-16
9.1	0.011832540647606181	-2.1203697876423444e-16
9.11	0.010517047218093174	-2.981770013872047e-16
9.12	0.00918371601072334	-2.3633288258096963e-16
9.13	0.007835208227897652	-8.834874115176436e-17
9.14	0.006474209102135901	-3.4456009049188096e-16
9.15	0.005103422575517685	-2.1424569729302855e-16
9.16	0.0037255659539178142	-3.5560368313585155e-16
9.17	0.002343364546541247	-2.600766067655063e-16
9.18	0.0009595463012906267	-1.0160105232452901e-16
9.19	-0.0004231635535267692	3.092205940311753e-17
9.2	-0.001802047850677061	-3.1363803108876345e-16
9.21	-0.003174402798241634	-2.1424569729302855e-16
9.22	-0.004537543256276214	-2.760898160992636e-16
9.23	-0.005888807965641106	-1.21479519083676e-16
9.24	-0.007225564718863437	-1.5461029701558762e-16
9.25	-0.008545215463034052	-3.754821498949985e-16
9.26	-0.009845201324891292	-3.1363803108876345e-16
9.27	-0.01112300754842008	-4.572047354603805e-16
9.28	-0.012376168335483247	-3.4456009049188096e-16
9.29	-0.013602271580212833	-3.313077793191163e-16
9.3	-0.014798963488116554	-3.666472757798221e-16
9.31	-0.015963953071098772	-4.3732626870123363e-16
9.32	-0.017095016509856367	-4.1523908341329246e-16
9.33	-0.018190001375386722	-3.335164978479104e-16
9.34	-0.019246830701638032	-3.412470126986898e-16
9.35	-0.020263506901641276	-2.4958519375373433e-16
9.36	-0.021238115519782486	-2.782985346280577e-16
9.37	-0.022168828813212957	-3.997780537117337e-16
9.38	-0.02305390915574054	-4.07508568562513e-16
9.39	-0.023891712257909047	-2.4958519375373433e-16
9.4	-0.024680690197343893	-4.008824129761308e-16
9.41	-0.02541939425382595	-3.2026418667514577e-16
9.42	-0.026106477543947067	-4.0640420929811603e-16
9.43	-0.02674069745060896	-2.153500565574256e-16
9.44	-0.027320917843029834	-4.0640420929811603e-16
9.45	-0.02784611108335183	-2.661505827196901e-16
9.46	-0.02831535981635664	-2.435112177995505e-16
9.47	-0.028727858539239235	-3.771386887915941e-16
9.48	-0.02908291494881815	-3.1584674961755756e-16
9.49	-0.029379951064006562	-3.727212517340059e-16
9.5	-0.029618504121806687	-3.313077793191163e-16
9.51	-0.029798227245544966	-2.0541082317785215e-16
9.52	-0.029918889884506698	-1.8994979347629337e-16
9.53	-0.029980378024580086	-2.672549419840872e-16
9.54	-0.02998269416996913	-2.959682828584106e-16
9.55	-0.029925957096482495	-1.6786260818835226e-16
9.56	-0.029810401377350453	-2.1076006336477537e-16
9.57	-0.029636376682964684	-3.025599272177805e-16
9.58	-0.02940434685637842	-1.4839827615335418e-16
9.59	-0.029114888766834338	-2.1700659545402117e-16
9.6	-0.02876869094402274	-2.7719417536366065e-16
9.61	-0.028366551996191758	-1.7559312303913167e-16
9.62	-0.02790937881565009	-1.6896696745274932e-16
9.63	-0.02739818457561116	-2.065151824422492e-16
9.64	-0.02683408652272923	-5.742668174864683e-17
9.65	-0.026218303570064622	-1.9933684722366834e-16
9.66	-0.02555215369560259	-1.3914926731402884e-16
9.67	-0.02483705115181587	-1.441188840038156e-16
9.68	-0.024074503492118374	-1.5350593775119056e-16
9.69	-0.023266108420411942	-1.0657066901431575e-16
9.7	-0.022413550470252515	-1.3445574044034137e-16
9.71	-0.021518597520485416	-2.3660897239706894e-16
9.72	-0.020583097154511273	-7.413011562265228e-17
9.73	-0.01960897287062611	-1.0933156717530841e-16
9.74	-0.018598220151163393	-1.3252311172764653e-17
9.75	-0.01755290239842397	-3.3130777931911635e-17
9.76	-0.016475146745622588	-5.521796321985272e-17
9.77	-0.015367139751311463	1.4577542290041119e-16
9.78	-0.014231122985951604	9.497489673814668e-17
9.79	-0.01306938851949181	1.7007132671714637e-16
9.8	-0.011884274318999374	9.718361526694079e-17
9.81	-0.01067815956553942	2.0761954170664623e-16
9.82	-0.009453459899637053	1.6786260818835226e-16
9.83	-0.008212622604785105	1.8111491936111694e-16
9.84	-0.0069581217385591525	3.0701187550238113e-16
9.85	-0.0056924532209794215	2.3854160110976374e-16
9.86	-0.004418129889835108	3.710647128374103e-16
9.87	-0.003137676532721923	2.650462234552931e-16
9.88	-0.0018536249055755337	1.6786260818835226e-16
9.89	-0.000568508747491139	9.166181894495552e-17
9.9	0.0007151411984011905	-6.184411880623505e-17
9.91	0.001994802148252239	5.963540027744093e-17
9.92	0.0032679642153104703	3.975693351829396e-17
9.93	0.0045321353126140385	2.341241640521755e-16
9.94	0.005784846011017089	2.3633288258096963e-16
9.95	0.00702365434312191	3.1363803108876345e-16
9.96	0.008246150543806433	2.694636605128813e-16
9.97	0.009449961718183294	4.594134539891746e-16
9.98	0.010632756427986837	3.1142931255996934e-16
9.99	0.011792249187557046	3.9094317959655727e-16
10.0	0.012926204860789504	3.5781240166464566e-16


==> data/rho_sec_vM_ula_5-90.csv <==
0.0	1.0	0.0
0.01	0.9996473565501699	3.0357660829594124e-18
0.02	0.9985900269238686	5.204170427930421e-18
0.03	0.9968298118914694	1.214306433183765e-17
0.04	0.9943697080767779	1.3877787807814457e-17
0.05	0.9912139009801704	6.938893903907228e-18
0.06	0.9873677552376842	1.5612511283791264e-17
0.07	0.9828378021426555	2.42861286636753e-17
0.08	0.9776317244639599	2.7755575615628914e-17
0.09	0.9717583386022833	1.3877787807814457e-17
0.1	0.9652275741330709	2.7755575615628914e-17
0.11	0.9580504507919505	1.0408340855860843e-17
0.12	0.9502390529650289	3.469446951953614e-18
0.13	0.9418065017540519	5.898059818321144e-17
0.14	0.9327669246918934	0.0
0.15	0.9231354231903054	6.938893903907228e-17
0.16	0.9129280378091649	2.7755575615628914e-17
0.17	0.9021617114404658	4.163336342344337e-17
0.18	0.8908542505069875	4.163336342344337e-17
0.19	0.8790242842803848	5.551115123125783e-17
0.2	0.8666912224284051	6.938893903907228e-17
0.21	0.8538752109055155	4.85722573273506e-17
0.22	0.8405970863054528	7.632783294297951e-17
0.23	0.8268783287981012	2.0816681711721685e-17
0.24	0.8127410137766209	6.245004513516506e-17
0.25	0.7982077623438965	-6.938893903907228e-18
0.26	0.7833016907701527	8.326672684688674e-17
0.27	0.768046359055953	4.85722573273506e-17
0.28	0.7524657187367926	1.1102230246251565e-16
0.29	0.7365840600670717	6.938893903907228e-18
0.3	0.7204259587224278	5.551115123125783e-17
0.31	0.7040162221601708	6.938893903907228e-17
0.32	0.6873798357779404	6.938893903907228e-17
0.33	0.6705419090106601	4.85722573273506e-17
0.34	0.6535276215054213	6.938893903907228e-17
0.35	0.6363621695130788	2.7755575615628914e-17
0.36	0.619070712634094	4.85722573273506e-17
0.37	0.6016783210545136	2.1358782797964437e-17
0.38	0.5842099234059468	4.163336342344337e-17
0.39	0.5666902553809856	9.020562075079397e-17
0.4	0.5491438092327333	-6.938893903907228e-18
0.41	0.5315947842839557	1.0408340855860843e-16
0.42	0.5140670385678723	-1.3877787807814457e-17
0.43	0.49658404171877113	4.85722573273506e-17
0.44	0.4791688292264528	9.020562075079397e-17
0.45	0.4618439581640514	0.0
0.46	0.44463146449398633	4.163336342344337e-17
0.47	0.42755282205175354	4.163336342344337e-17
0.48	0.41062890330193397	4.5102810375396984e-17
0.49	0.3938799419552344	3.8163916471489756e-17
0.5	0.3773254975295631	1.3877787807814457e-16
0.51	0.36098442193214236	8.326672684688674e-17
0.52	0.34487482813344605	1.1102230246251565e-16
0.53	0.32901406099737773	0.0
0.54	0.3134186703255747	8.326672684688674e-17
0.55	0.2981043861670646	5.551115123125783e-17
0.56	0.28308609643685845	0.0
0.57	0.2683778268871642	5.551115123125783e-17
0.58	0.25399272344362944	8.326672684688674e-17
0.59	0.2399430369607427	5.551115123125783e-17
0.6	0.22624011038266037	0.0
0.61	0.21289436833741765	5.551115123125783e-17
0.62	0.19991530916115746	0.0
0.63	0.187311499349025	-2.7755575615628914e-17
0.64	0.17509057042162665	4.163336342344337e-17
0.65	0.16325921818915531	-1.3877787807814457e-17
0.66	0.15182320438859087	-5.551115123125783e-17
0.67	0.14078736066281136	-4.163336342344337e-17
0.68	0.13015559484401945	-2.9822336006929406e-17
0.69	0.11993089949762367	6.022065441799174e-17
0.7	0.11011536267662178	2.0247475571166795e-17
0.71	0.10071018083064438	-4.3164798992079145e-18
0.72	0.09171567380813624	-3.237359924405936e-17
0.73	0.08313130188470903	-3.857388041796084e-17
0.74	0.0749556847454964	-4.9327810716301435e-17
0.75	0.06718662234439975	-2.774879935205088e-17
0.76	0.05982111755845022	2.468592821477933e-17
0.77	0.052855400551126835	-5.898059818321144e-17
0.78	0.04628495475439223	3.469446951953614e-18
0.79	0.04010454437543312	-7.37257477290143e-17
0.8	0.03430824333063541	0.0
0.81	0.02888946550619961	-6.938893903907228e-17
0.82	0.023840996242004954	-7.632783294297951e-17
0.83	0.01915502493287826	-7.19910242530375e-17
0.84	0.01482317863931831	-1.5265566588595902e-16
0.85	0.01083655659796453	-7.632783294297951e-17
0.86	0.007185765520697786	7.806255641895632e-18
0.87	0.003860955570205875	-6.938893903907228e-17
0.88	0.0008518568991538484	-6.938893903907228e-17
0.89	-0.0018521833602457	-8.326672684688674e-17
0.9	-0.004262163769455619	-1.3877787807814457e-17
0.91	-0.0063893910324639095	-6.331740687315346e-17
0.92	-0.008245442332390518	-6.938893903907228e-17
0.93	-0.00984212766693168	-7.632783294297951e-17
0.94	-0.0111914522923472	-1.1102230246251565e-16
0.95	-0.012305579383986586	-9.020562075079397e-17
0.96	-0.013196793019323253	-9.71445146547012e-17
0.97	-0.013877461587134165	-8.326672684688674e-17
0.98	-0.01436000172382372	-4.85722573273506e-17
0.99	-0.014656842874971158	-7.632783294297951e-17
1.0	-0.01478039257697602	-1.0408340855860843e-16
1.01	-0.014743002550219963	-9.71445146547012e-17
1.02	-0.014556935691441383	-1.3183898417423734e-16
1.03	-0.014234334049075554	-8.326672684688674e-17
1.04	-0.013787187861139145	-9.71445146547012e-17
1.05	-0.013227305730860731	-9.71445146547012e-17
1.06	-0.012566286010695087	0.0
1.07	-0.01181548946061616	-4.7271214720367993e-17
1.08	-0.010986013241690101	-7.979727989493313e-17
1.09	-0.010088666300894715	-4.736269427867146e-17
1.1	-0.009133946197996427	-9.480839778617384e-17
1.11	-0.008132017420035942	-1.0097987983986867e-16
1.12	-0.007092691223632597	-3.8163916471489756e-17
1.13	-0.006025407039904757	-7.849623728795052e-17
1.14	-0.004939215471346504	-1.0061396160665481e-16
1.15	-0.003842762904512376	-3.469446951953614e-17
1.16	-0.002744277756860869	0.0
1.17	-0.001651558370615272	-9.71445146547012e-17
1.18	-0.0005719625610296347	4.163336342344337e-17
1.19	0.0004876011789760881	0.0
1.2	0.0015206808212177847	-5.551115123125783e-17
1.21	0.0025212863003780672	-4.163336342344337e-17
1.22	0.0034838933817559065	-1.3877787807814457e-17
1.23	0.00440344591761152	-1.3877787807814457e-17
1.24	0.005275356516039002	-4.423544863740858e-17
1.25	0.0060955056511228355	-7.40408439853929e-17
1.26	0.006860239247792397	-4.190102583477573e-17
1.27	0.0075663647792862335	-6.392388246338754e-17
1.28	0.008211145919445313	-8.75323847692594e-17
1.29	0.008792295796170843	1.111307226797642e-17
1.3	0.00930796889628998	-5.252620712513367e-17
1.31	0.00975675167576176	-4.280904515423234e-17
1.32	0.010137651932618456	-6.9727752217974e-18
1.33	0.010450087003259752	-9.46440733944065e-17
1.34	0.0106938708456972	-3.4762232155316486e-17
1.35	0.010869200076070664	-3.122502256758253e-17
1.36	0.010976639027223265	1.0394788328704774e-17
1.37	0.011017103900323065	-7.531816966985239e-18
1.38	0.010991846082448048	4.163336342344337e-17
1.39	0.010902434704710376	4.163336342344337e-17
1.4	0.01075073851687297	2.7755575615628914e-17
1.41	0.01053890715551932	-4.163336342344337e-17
1.42	0.010269351883657213	5.551115123125783e-17
1.43	0.00994472588018723	0.0
1.44	0.009567904157933765	-1.3877787807814457e-17
1.45	0.009141963188932983	1.3877787807814457e-17
1.46	0.00867016031539336	8.326672684688674e-17
1.47	0.008155913024201072	3.469446951953614e-17
1.48	0.007602778162034765	-1.3877787807814457e-17
1.49	0.0070144311670897325	2.7755575615628914e-17
1.5	0.006394645392097165	1.249000902703301e-16
1.51	0.0057472715917654404	5.204170427930421e-17
1.52	0.005076217645979528	1.3877787807814457e-17
1.53	0.004385428588076688	9.020562075079397e-17
1.54	0.0036788670052786965	3.469446951953614e-17
1.55	0.0029604938759263226	-1.3877787807814457e-17
1.56	0.002234249905521818	4.163336342344337e-17
1.57	0.0015040374207699932	1.6371452804531117e-17
1.58	0.0007737028778161299	5.332919435913075e-17
1.59	4.702003773266699e-5	1.3037531124138191e-17
1.6	-0.0006723261409889835	1.0408340855860843e-17
1.61	-0.00138075484661306	2.382534274036896e-17
1.62	-0.002074803952215371	1.680513367352532e-17
1.63	-0.0027511437084883337	1.3877787807814457e-17
1.64	-0.003406589555903016	1.3877787807814457e-17
1.65	-0.004038114024653625	-1.3877787807814457e-17
1.66	-0.004642857694688772	0.0
1.67	-0.005218139192060649	1.3877787807814457e-17
1.68	-0.005761464201781325	5.551115123125783e-17
1.69	-0.006270533481352512	-1.3877787807814457e-17
1.7	-0.0067432498631137885	1.3877787807814457e-17
1.71	-0.007177724237524767	0.0
1.72	-0.007572280513439392	1.3877787807814457e-17
1.73	-0.00792545955533475	-1.3877787807814457e-17
1.74	-0.008236022101308974	-2.7755575615628914e-17
1.75	-0.008502950669447906	2.7755575615628914e-17
1.76	-0.008725450463866295	0.0
1.77	-0.00890294929534334	-1.3877787807814457e-17
1.78	-0.009035096534983321	2.7755575615628914e-17
1.79	-0.0091217611227263	0.0
1.8	-0.009163028655802333	-1.3877787807814457e-17
1.81	-0.00915919758535421	1.3877787807814457e-17
1.82	-0.009110774552437355	-1.3877787807814457e-17
1.83	-0.009018468897431832	4.163336342344337e-17
1.84	-0.008883186379568461	-1.3877787807814457e-17
1.85	-0.008706022145755297	-4.163336342344337e-17
1.86	-0.008488252990205246	-4.163336342344337e-17
1.87	-0.008231328948486723	-1.3877787807814457e-17
1.88	-0.007936864271550315	6.938893903907228e-18
1.89	-0.007606627827019298	-5.551115123125783e-17
1.9	-0.007242532976562778	1.3877787807814457e-17
1.91	-0.006846626979498654	-9.25349613557433e-17
1.92	-0.006421079973893203	-2.9991742596380266e-17
1.93	-0.005968173587333837	-1.3840518358135268e-17
1.94	-0.005490289230253605	-4.6583000450723874e-17
1.95	-0.004989896125173501	-1.9294987021979335e-17
1.96	-0.004469539125508514	-5.3659537208559926e-17
1.97	-0.003931826377655195	-5.377642775528102e-17
1.98	-0.003379416879940641	-2.667137344314341e-17
1.99	-0.002815007991672537	-3.2959746043559335e-17
2.0	-0.0022413229449913252	-1.6290137641594704e-17
2.01	-0.0016610984114854446	-4.1457180570414476e-17
2.02	-0.0010770721746053828	-3.938364391553595e-17
2.03	-0.0004919709577967941	-9.703609443745265e-17
2.04	9.150154301884508e-5	-2.0166160408230382e-17
2.05	0.0006706763754551615	-4.914146346790549e-17
2.06	0.001242930749631521	-7.688348655637833e-17
2.07	0.0018056991163600475	-3.8163916471489756e-17
2.08	0.0023564838627424946	-7.659888348610089e-17
2.09	0.00289286558544654	-9.589768215634287e-17
2.1	0.0034125129041372056	-2.42861286636753e-17
2.11	0.003913191779866154	-4.5102810375396984e-17
2.12	0.004392774305659066	-7.632783294297951e-17
2.13	0.004849246939078369	-7.979727989493313e-17
2.14	0.005280718149162891	-7.632783294297951e-17
2.15	0.00568542545285286	-6.938893903907228e-18
2.16	0.006061741818776244	-7.892991815694472e-17
2.17	0.006408181419101499	-5.637851296924623e-17
2.18	0.0067234047130290756	-7.37257477290143e-17
2.19	0.007006222848400117	-5.984795992119984e-17
2.2	0.007255601370820348	-6.418476861114186e-17
2.21	0.007470663232635103	-7.025630077706069e-17
2.22	0.007650691097017907	-6.245004513516506e-17
2.23	0.007795128935356549	-5.681219383824043e-17
2.24	0.007903582919011932	-7.632783294297951e-17
2.25	0.007975821609384438	-8.847089727481716e-17
2.26	0.00801177545303345	-4.9439619065339e-17
2.27	0.00801153559135174	-1.0321604682062002e-16
2.28	0.007975351996985267	-3.599551212651875e-17
2.29	0.007903630951799759	-7.510810549893332e-17
2.3	0.007796931883723522	-5.551115123125783e-17
2.31	0.007655963582225795	-3.8163916471489756e-17
2.32	0.007481579814517532	-6.245004513516506e-17
2.33	0.007274774366778481	-2.7755575615628914e-17
2.34	0.007036675536811053	-1.734723475976807e-17
2.35	0.0067685401064910096	-1.1449174941446927e-16
2.36	0.006471746824224386	-5.898059818321144e-17
2.37	0.006147789429318193	-3.8163916471489756e-17
2.38	0.0057982692517275485	-5.898059818321144e-17
2.39	0.005424887422048384	-8.326672684688674e-17
2.4	0.005029436727877975	-1.3877787807814457e-17
2.41	0.00461379315376201	-9.71445146547012e-17
2.42	0.004179907142884614	-8.326672684688674e-17
2.43	0.0037297946194328833	-1.0408340855860843e-16
2.44	0.0032655278111811924	-6.245004513516506e-17
2.45	0.0027892259122867316	-1.1102230246251565e-16
2.46	0.002303045626574693	-3.735076484212563e-17
2.47	0.0018091716317083662	-2.417770844642675e-17
2.48	0.001309807004597332	-7.340048707726865e-17
2.49	0.0008071636481929263	-8.168108116962669e-17
2.5	0.00030345275945401536	-9.248244531301353e-17
2.51	-0.0001991246222534397	-3.33663218582414e-17
2.52	-0.0006983869477334623	6.193504910323444e-18
2.53	-0.0011921813337473016	-1.1319070680748666e-16
2.54	-0.001678392545213212	-9.719872476332547e-17
2.55	-0.00215495174812575	-8.359198749863239e-17
2.56	-0.0026198449987461527	-9.076127436419279e-17
2.57	-0.0030711214359814038	-2.2741140567883456e-17
2.58	-0.0035069011453632594	-2.42861286636753e-17
2.59	-0.0039253826646412394	-5.724587470723463e-17
2.6	-0.004324850102719248	-2.168404344971009e-17
2.61	-0.004703679845474297	-8.803721640582296e-17
2.62	-0.005060346823903626	-6.92534137675116e-17
2.63	-0.0053934303220311485	-6.732895491134983e-17
2.64	-0.005701619304067079	-6.895525817007808e-17
2.65	-0.005983717242443325	-9.280770596475918e-17
2.66	-0.006238646430532452	-4.824699667560495e-17
2.67	-0.006465451766090426	-3.621235256101585e-17
2.68	-0.0066633039937359995	-4.889751797909625e-17
2.69	-0.006831502397080701	-7.340048707726865e-17
2.7	-0.0069694769334440465	-7.24247051220317e-17
2.71	-0.007076789806421516	-1.22514845490862e-17
2.72	-0.0071531364739042475	-4.434386885465713e-17
2.73	-0.0071983460914753165	-6.602791230436722e-17
2.74	-0.007212381393415614	-4.0115480381963664e-17
2.75	-0.007195338015832054	-4.0766001685454967e-17
2.76	-0.007147443268668003	-5.572799166575493e-17
2.77	-0.007069054365558189	-9.64939933512099e-17
2.78	-0.006960656122639123	-6.505213034913027e-19
2.79	-0.006822858139516036	-5.182486384480711e-17
2.8	-0.006656391477608348	-7.486416001012408e-17
2.81	-0.006462104853039127	-6.673941998006083e-17
2.82	-0.006240960363096905	-4.954803928258755e-17
2.83	-0.005994028767069338	-7.604322987270207e-17
2.84	-0.005722484343922189	-5.719166459861036e-17
2.85	-0.005427599350870498	-3.8333323060940616e-17
2.86	-0.005110738108353492	-3.1736630467724125e-17
2.87	-0.004773350738274144	-5.897043378784439e-17
2.88	-0.004416966583600132	-7.53012290109073e-19
2.89	-0.004043187338531977	-4.710207282871315e-17
2.9	-0.003653679919432553	-5.47776206989356e-17
2.91	-0.0032501691075671065	-1.9876475140269412e-17
2.92	-0.002834429995431029	-4.2111090005694796e-17
2.93	-0.0024082802690348674	-3.469785765132516e-17
2.94	-0.001973572358973931	-3.2051726724102725e-17
2.95	-0.0015321854934336509	-4.7704895589362195e-17
2.96	-0.001086017686467794	1.3877787807814457e-17
2.97	-0.0006369776949378125	-3.8163916471489756e-17
2.98	-0.000186976977417274	-6.938893903907228e-18
2.99	0.00026207831185379084	0.0
3.0	0.0007082952612283821	0.0
3.01	0.0011498020398727493	8.326672684688674e-17
3.02	0.0015847556042986755	-9.86623976961809e-18
3.03	0.002011349242295181	-1.2576745200831851e-17
3.04	0.002427819924195411	-2.168404344971009e-18
3.05	0.0028324554323838603	7.94178091345632e-18
3.06	0.0032236012410305024	-5.551115123125783e-17
3.07	0.003599667119221042	-2.6020852139652106e-17
3.08	0.003959133431944211	-3.8855095356449265e-17
3.09	0.004300557114775818	-8.226383983733765e-18
3.1	0.00462257729957466	4.5102810375396984e-17
3.11	0.004923920570056863	2.42861286636753e-17
3.12	0.005203405827749865	1.485356976305141e-17
3.13	0.00545994875052267	2.5939536976715694e-17
3.14	0.005692565827655831	3.503328269843786e-17
3.15	0.0059003779572259826	5.204170427930421e-17
3.16	0.006082613593447163	3.2959746043559335e-17
3.17	0.006238611433510185	-1.5612511283791264e-17
3.18	0.006367822635396019	2.3459424507155102e-17
3.19	0.006469812560097521	5.453536927602087e-17
3.2	0.00654426203365253	7.45931094670027e-17
3.21	0.006590968126374219	1.196959198423997e-16
3.22	0.006609844448642198	8.847089727481716e-17
3.23	0.006600920964587816	4.6214117602194626e-17
3.24	0.006564343326962282	3.003240017784847e-17
3.25	0.006500371738405383	1.1102230246251565e-16
3.26	0.006409379346231417	7.45931094670027e-17
3.27	0.006291850179707027	1.119980844177526e-16
3.28	0.006148376640610137	6.982261990806649e-17
3.29	0.005979656559616111	1.1904539853890839e-16
3.3	0.005786489832758664	8.68445940160889e-17
3.31	0.005569774653844367	1.734723475976807e-18
3.32	0.00533050336025917	2.0816681711721685e-16
3.33	0.005069757911087394	1.1275702593849246e-16
3.34	0.004788705017859454	1.3964523981613297e-16
3.35	0.004488590949551993	1.0408340855860843e-16
3.36	0.004170736034679388	8.933825901280557e-17
3.37	0.0038365288844268305	5.204170427930421e-17
3.38	0.0034874203617919226	1.240327285323417e-16
3.39	0.0031249173226042207	1.5569143196891844e-16
3.4	0.002750576155092891	1.1796119636642288e-16
3.41	0.0023659961453551537	8.326672684688674e-17
3.42	0.0019728126966537633	7.632783294297951e-17
3.43	0.0015726904309246172	8.268248587151809e-17
3.44	0.0011673162012169921	1.1731067506293158e-16
3.45	0.0007583920440106496	6.765421556309548e-17
3.46	0.00034762810045694604	-9.471522416197586e-18
3.47	-6.326446442024694e-5	3.110304982317791e-17
3.48	-0.00047258051566135683	1.4992483166401116e-17
3.49	-0.0008786279467889457	9.540979117872439e-18
3.5	-0.0012797345944092573	3.469446951953614e-17
3.51	-0.0016742550411770565	8.608628777005949e-17
3.52	-0.0020605772798826965	1.2432876654740709e-16
3.53	-0.002437129212115028	1.1744725912567634e-16
3.54	-0.0028023849557444976	1.2593008233419134e-16
3.55	-0.0031548709363664173	8.158621347953421e-17
3.56	-0.0034931717388359713	1.2240642527361345e-16
3.57	-0.003815935696106247	1.317305639569888e-16
3.58	-0.004121880193751032	8.68445940160889e-17
3.59	-0.004409796669803353	8.033938098117588e-17
3.6	-0.00467855529086933	9.93129189996722e-17
3.61	-0.004927109286871854	1.0495077029659683e-16
3.62	-0.005154498928242938	1.6653345369377348e-16
3.63	-0.005359855130903949	1.6761765586625899e-16
3.64	-0.005542402675944025	1.249000902703301e-16
3.65	-0.005701463032528303	1.6479873021779667e-16
3.66	-0.005836456774222872	1.6154612370034016e-16
3.67	-0.005946905580613903	1.2343641733747468e-16
3.68	-0.006032433817813192	1.4719060931027428e-16
3.69	-0.006092769693174731	1.5281829621183185e-16
3.7	-0.006127745981292251	1.1752751549742868e-16
3.71	-0.006137300320094506	1.3574211199518516e-16
3.72	-0.006121475077601424	1.212138028838794e-16
3.73	-0.006080416791640166	1.4224732503009818e-16
3.74	-0.006014375186537136	1.3270634591222574e-16
3.75	-0.005923701772499377	1.6436504934880247e-16
3.76	-0.005808848035061536	1.6479873021779667e-16
3.77	-0.005670363223604269	1.2926019236632162e-16
3.78	-0.005508891749533221	1.6222163247577547e-16
3.79	-0.005325170206244412	1.6792809344142769e-16
3.8	-0.005120024024481017	1.4351787445097963e-16
3.81	-0.004894363778105717	1.6058135317341751e-16
3.82	-0.004649181156666843	1.3781988381479995e-16
3.83	-0.004385544622414021	1.257314531080602e-16
3.84	-0.004104594770628862	3.9898639947466563e-17
3.85	-0.003807539413254027	3.8163916471489756e-17
3.86	-0.003495648406849114	8.673617379884035e-17
3.87	-0.0031702482468443545	5.551115123125783e-17
3.88	-0.002832716450927449	9.540979117872439e-18
3.89	-0.0024844757551553617	3.469446951953614e-17
3.9	-0.002126988147051355	2.940983096161656e-17
3.91	-0.0017617487605060345	3.473173896921533e-17
3.92	-0.0013902796577699755	8.533009910639822e-18
3.93	-0.0010141235241742516	3.342434361512832e-17
3.94	-0.0006348373014779581	-6.938893903907228e-18
3.95	-0.0002539857858819116	2.7926676270974282e-18
3.96	0.00012686478320349335	-1.7377727945869226e-17
3.97	0.0005061531176146533	-8.782037597132586e-18
3.98	0.0008823292322580559	1.0408340855860843e-17
3.99	0.0012538607287154294	2.6001370381865258e-17
4.0	0.0016192389854148676	-4.2521053952165877e-19
4.01	0.001976985229627793	8.64481825967739e-18
4.02	0.002325656467117376	2.1568846968883504e-17
4.03	0.0026638512459320105	3.7613556814011274e-17
4.04	0.0029902152315922238	1.5483550517571797e-17
4.05	0.003303446571765962	3.527892225314161e-18
4.06	0.003602301029455325	2.0816681711721685e-17
4.07	0.0038855968647332683	-2.7755575615628914e-17
4.08	0.004152219446149996	1.3877787807814457e-17
4.09	0.004401125574095237	-1.3877787807814457e-17
4.1	0.004631347499622112	2.7755575615628914e-17
4.11	0.00484199662353189	6.938893903907228e-18
4.12	0.005032266861859383	-6.938893903907228e-18
4.13	0.005201437665297197	-1.3877787807814457e-17
4.14	0.005348876681533124	0.0
4.15	0.0054740420509590175	-2.7755575615628914e-17
4.16	0.005576484327716838	0.0
4.17	0.005655848019591292	-6.938893903907228e-18
4.18	0.0057118727418119224	-6.938893903907228e-18
4.19	0.005744393981409456	-4.85722573273506e-17
4.2	0.005753343470343864	-6.938893903907228e-18
4.21	0.005738749167211907	-4.85722573273506e-17
4.22	0.00570073484891534	-1.3903834070942526e-17
4.23	0.005639519315241473	-1.3536645288307787e-17
4.24	0.005555415210855786	-4.819850403937464e-17
4.25	0.005448827470731243	-4.9326540166880553e-17
4.26	0.005320251396540091	-8.728632169808202e-17
4.27	0.005170270372989328	-5.28760317323497e-18
4.28	0.004999553234506393	-3.406427700677894e-17
4.29	0.0048088512940512185	-6.61524261476136e-17
4.3	0.004598995047154799	-3.5488986424060676e-17
4.31	0.00437089056554692	-5.890267115206405e-17
4.32	0.004125515595938611	-8.004461351553138e-18
4.33	0.0038639153806609952	-4.8492636230308694e-17
4.34	0.0035871982179267975	-3.772176527302301e-17
4.35	0.003296530780468715	-8.622964809638228e-17
4.36	0.002993133212223828	-3.1311419928202466e-17
4.37	0.0026782740235589547	-5.204170427930421e-17
4.38	0.002353264806277837	-2.2551405187698492e-17
4.39	0.002019454790306536	-4.163336342344337e-17
4.4	0.0016782252645208724	-3.5561831257524545e-17
4.41	0.0013309838846536255	-5.898059818321144e-17
4.42	0.0009791588915980566	-3.469446951953614e-17
4.43	0.0006241932637144111	9.313127255061032e-18
4.44	0.00026753882693223915	-1.734723475976807e-17
4.45	-8.934965346261113e-5	-4.163336342344337e-17
4.46	-0.0004450203754696805	6.5052130349130266e-18
4.47	-0.0007980303736546224	-1.6401945990632272e-17
4.48	-0.001146951339474584	-5.827586677109586e-17
4.49	-0.0014903753653378524	-5.908901840045999e-17
4.5	-0.0018269205894697604	-5.442694905877232e-17
4.51	-0.0021552367191241296	-3.469446951953614e-17
4.52	-0.002474010410241966	-2.42861286636753e-17
4.53	-0.0027819704823007566	-7.28583859910259e-17
4.54	-0.00307789294782752	-8.239936510889834e-17
4.55	-0.0033606058368576067	-4.163336342344337e-17
4.56	-0.00362899379750398	-7.112366251504909e-17
4.57	-0.00388200245476086	-6.245004513516506e-17
4.58	-0.004118642510691009	-2.168404344971009e-17
4.59	-0.004337993570237234	-2.2551405187698492e-17
4.6	-0.004539207678047635	-4.85722573273506e-17
4.61	-0.0047215125529106415	-1.5612511283791264e-17
4.62	-0.004884214507651575	-1.3877787807814457e-17
4.63	-0.005026701043641432	-8.673617379884035e-18
4.64	-0.005148443110409628	-5.0306980803327406e-17
4.65	-0.005248997022224979	-2.949029909160572e-17
4.66	-0.005328006024913085	-5.377642775528102e-17
4.67	-0.005385201507601847	-9.367506770274758e-17
4.68	-0.0054204038555292315	-7.806255641895632e-17
4.69	-0.005433522941500983	-3.8163916471489756e-17
4.7	-0.0054245582550434684	-9.020562075079397e-17
4.71	-0.005393598669756364	-8.153200337090993e-17
4.72	-0.0053408218508191625	-4.5102810375396984e-17
4.73	-0.00526649330604736	-6.938893903907228e-17
4.74	-0.005170965085313383	-3.469446951953614e-17
4.75	-0.00505467413454818	3.469446951953614e-18
4.76	-0.004918140311904709	-5.898059818321144e-17
4.77	-0.004761964075003856	-3.122502256758253e-17
4.78	-0.004586823849474175	-1.3877787807814457e-17
4.79	-0.0043934730902496204	-4.5102810375396984e-17
4.8	-0.004182737048290081	1.3877787807814457e-17
4.81	-0.003955509256535801	3.8163916471489756e-17
4.82	-0.0037127477499939755	3.469446951953614e-18
4.83	-0.0034554710358837455	0.0
4.84	-0.0031847538307210634	1.734723475976807e-17
4.85	-0.002901722582115282	5.204170427930421e-17
4.86	-0.0026075507938639916	-2.85009646092127e-17
4.87	-0.0023034541736680386	2.213127684586036e-17
4.88	-0.0019906856234510537	-7.71138795180315e-18
4.89	-0.0016705300928394349	0.0
4.9	-0.0013442993168562576	-3.469446951953614e-18
4.91	-0.001013326459285516	2.862293735361732e-17
4.92	-0.000678960683484723	5.551115123125783e-17
4.93	-0.00034256167265682425	3.469446951953614e-17
4.94	-5.494121732792234e-6	8.59772322781005e-17
4.95	0.0003308777769269085	3.2959746043559335e-17
4.96	0.0006651958318424894	8.673617379884035e-18
4.97	0.0009961133126847547	2.0816681711721685e-17
4.98	0.0013223003506717124	2.42861286636753e-17
4.99	0.0016424492575511428	6.6119391862670684e-18
5.0	0.001955279742016227	6.765421556309548e-17
5.01	0.0022595440028656214	2.2551405187698492e-17
5.02	0.0025540316787707393	1.0408340855860843e-17
5.03	0.0028375746351384764	4.054577311916885e-17
5.04	0.003109051569264983	4.326983107753868e-17
5.05	0.0033673924157501295	7.610421624490438e-17
5.06	0.0036115825349934487	3.0801294335718564e-17
5.07	0.0038406666685039323	3.549533917116508e-17
5.08	0.00405375264573403	8.474564637279275e-17
5.09	0.004250014828183987	6.821495137417782e-17
5.1	0.004428697277611382	-2.835188681049594e-17
5.11	0.00458911663631995	7.301424005332069e-18
5.12	0.00473066470868829	8.754593729641547e-17
5.13	0.004852810734320975	5.996654453381545e-17
5.14	0.0049551033444672704	1.5185606678375096e-17
5.15	0.005037172194641139	1.0851508493864293e-16
5.16	0.005098729267691617	3.8685688766998405e-17
5.17	0.005139569842908577	5.203916318046245e-17
5.18	0.005159573128095303	3.337987438539747e-17
5.19	0.005158702552899486	7.26415455565288e-17
5.2	0.00513700572305455	4.313769393776701e-17
5.21	0.005094614036539707	4.422189611025251e-17
5.22	0.00503174196402337	-1.0821692934120941e-17
5.23	0.00494868599728815	-4.810808327225524e-17
5.24	0.004845823270659834	2.5573618743501836e-17
5.25	0.004723609861755867	5.242117503967414e-17
5.26	0.004582578779142731	9.704964696460872e-17
5.27	0.004423337645718689	1.691355389077387e-17
5.28	0.004246566087844201	4.2934406030425976e-17
5.29	0.0040530128413865515	7.376640531048251e-17
5.3	0.003843492586958469	6.824713862617349e-17
5.31	0.0036188825276806807	1.1031418291861106e-16
5.32	0.003380118723797171	-1.3315357930837601e-18
5.33	0.0031281921994119797	4.8877189188362147e-17
5.34	0.002864144837489415	6.416782795219678e-17
5.35	0.002589065080069777	1.1190999299123816e-17
5.36	0.002304083451389914	3.469446951953614e-17
5.37	0.0020103679222671475	4.683753385137379e-17
5.38	0.0017091191346909605	1.0408340855860843e-17
5.39	0.00140156550608855	3.382710778154774e-17
5.4	0.0010889582331575914	5.637851296924623e-17
5.41	0.000772566215521484	9.367506770274758e-17
5.42	0.00045367091972847457	2.7755575615628914e-17
5.43	0.00013356120431316787	0.0
5.44	-0.0001864718732609371	-6.5052130349130266e-18
5.45	-0.0005051402469298302	3.686287386450715e-17
5.46	-0.000821164008843782	4.6735889897703276e-17
5.47	-0.0011332765320243663	3.4945191271923415e-17
5.48	-0.0014402295284459306	1.8648277366750676e-17
5.49	-0.0017407980224279206	4.336808689942018e-17
5.5	-0.002033785219610595	3.209238430557093e-17
5.51	-0.0023180272522507848	1.9949319973733282e-17
5.52	-0.0025923977821097448	-2.688821387764051e-17
5.53	-0.002855812442823691	-2.3418766925686896e-17
5.54	-0.003107233104324425	1.1275702593849246e-17
5.55	-0.0033456719426342846	-2.688821387764051e-17
5.56	-0.0035701952991721124	-1.691355389077387e-17
5.57	-0.0037799273145876994	-2.7755575615628914e-17
5.58	-0.0039740533230736355	1.734723475976807e-17
5.59	-0.00415182299409903	3.469446951953614e-17
5.6	-0.004312553209541441	-3.469446951953614e-18
5.61	-0.004455630665284008	-1.0408340855860843e-17
5.62	-0.0045805141874687635	1.1994833566068147e-17
5.63	-0.004686736754758455	1.019319448725825e-17
5.64	-0.0047739072191556944	-2.7755575615628914e-17
5.65	-0.0048417117191488085	-1.3877787807814457e-17
5.66	-0.004889914780196958	0.0
5.67	-0.0049183600988286225	1.0408340855860843e-17
5.68	-0.0049269710078993015	-4.167402100491158e-18
5.69	-0.004915750621834683	-5.933635202105825e-17
5.7	-0.004884781661966849	-2.0816681711721685e-17
5.71	-0.004834225963348204	4.163336342344337e-17
5.72	-0.004764323665698819	-2.42861286636753e-17
5.73	-0.004675392092398367	-1.1275702593849246e-17
5.74	-0.0045678243226728215	-1.6479873021779667e-17
5.75	-0.004442087463337565	-6.418476861114186e-17
5.76	-0.004298720627650538	-6.071532165918825e-17
5.77	-0.004138332629976874	-6.591949208711867e-17
5.78	-0.003961599406086916	-5.0306980803327406e-17
5.79	-0.003769261169982925	3.5561831257524545e-17
5.8	-0.003562119319179145	-1.2663481374630692e-16
5.81	-0.0033410331013383433	-2.168404344971009e-17
5.82	-0.0031069160560948652	-3.469446951953614e-17
5.83	-0.0028607322467617156	-5.724587470723463e-17
5.84	-0.002603492297427061	-2.7755575615628914e-17
5.85	-0.002336249251689808	-1.4487651529837553e-17
5.86	-0.002060094269962868	-6.765421556309548e-17
5.87	-0.0017761521828802925	-2.7755575615628914e-17
5.88	-0.0014855769188817014	-5.204170427930421e-17
5.89	-0.0011895468245144124	1.3877787807814457e-17
5.9	-0.0008892598963797197	-9.107298248878237e-17
5.91	-0.0005859289439658704	-5.242117503967414e-17
5.92	-0.0002807767028433763	-4.85722573273506e-17
5.93	2.496908214150856e-5	-1.0061396160665481e-16
5.94	0.0003300805839623255	0.0
5.95	0.0006333348110833262	-6.46455545344482e-17
5.96	0.0009335184960704884	-3.859759734048396e-17
5.97	0.00122943293566391	-1.0148132334464322e-16
5.98	0.0015198987630670006	-1.2923689896027213e-16
5.99	0.0018037606335182185	-3.9898639947466563e-17
6.0	0.0020798918045948724	-3.642919299551295e-17
6.01	0.002347198593159173	-5.898059818321144e-17
6.02	0.002604624691382957	6.765421556309548e-17
6.03	0.002851155324887774	-3.946495907847236e-17
6.04	0.003085821236702366	-3.642919299551295e-17
6.05	0.003307702481463533	1.431146867680866e-17
6.06	0.0035159320150819004	-2.688821387764051e-17
6.07	0.003709699065933573	-3.230922474006803e-17
6.08	0.003888252274543224	4.336808689942018e-18
6.09	0.00405090258967143	-6.396792817664476e-18
6.1	0.004197025909716911	-5.637851296924623e-17
6.11	0.004326065459381967	-3.881443777498106e-17
6.12	0.004437533892625925	-3.469446951953614e-18
6.13	0.00453101511404152	-2.3852447794681098e-17
6.14	0.004606165811928116	4.336808689942018e-18
6.15	0.004662716697499052	5.204170427930421e-17
6.16	0.004700473445843725	-4.380176776841438e-17
6.17	0.004719317335464187	-2.0816681711721685e-17
6.18	0.004719205584414037	2.7755575615628914e-17
6.19	0.004700171382280878	-3.8163916471489756e-17
6.2	0.004662323618470063	-2.6020852139652106e-18
6.21	0.00460584630845748	6.895525817007808e-17
6.22	0.00453099772087827	3.0357660829594124e-17
6.23	0.004438109209509806	2.6020852139652106e-17
6.24	0.004327583755373442	7.806255641895632e-18
6.25	0.004199894225326597	3.8163916471489756e-17
6.26	0.004055581354635237	3.469446951953614e-18
6.27	0.003895251462102416	2.6020852139652106e-17
6.28	0.0037195739073792224	3.8163916471489756e-17
6.29	0.0035292783010946746	1.0148132334464322e-16
6.3	0.003325151479402726	-2.2551405187698492e-17
6.31	0.003108034255468275	1.3877787807814457e-17
6.32	0.0028788179612726445	0.0
6.33	0.002638440793934013	2.6020852139652106e-17
6.34	0.002387883981488561	3.209238430557093e-17
6.35	0.002128167783771848	3.5128150388530344e-17
6.36	0.0018603473446627233	6.071532165918825e-17
6.37	0.0015855084125213986	4.618701254788249e-17
6.38	0.001304762946139208	5.399326818977812e-17
6.39	0.001019244623947032	6.591949208711867e-17
6.4	0.0007301042745787297	5.2176064880562426e-17
6.41	0.0004385052471672496	1.1040820357575629e-16
6.42	0.0001456187399534424	5.724587470723463e-17
6.43	-0.00014738089407478894	8.673617379884035e-18
6.44	-0.00043932084574548785	6.294555940930882e-17
6.45	-0.0007290345337145673	4.163336342344337e-17
6.46	-0.0010153662552649968	9.020562075079397e-17
6.47	-0.001297175785405169	1.222980050563649e-16
6.48	-0.0015733429060090717	7.24247051220317e-17
6.49	-0.00184277184706135	-2.878556767949014e-17
6.5	-0.0021043956224511867	6.364266752489911e-17
6.51	-0.0023571802432086723	1.0668549377257364e-16
6.52	-0.0026001287916015653	9.107298248878237e-17
6.53	-0.0028322853400924585	3.209238430557093e-17
6.54	-0.0030527386998036566	9.367506770274758e-17
6.55	-0.003260625983846598	1.3183898417423734e-16
6.56	-0.003455135971635442	5.551115123125783e-17
6.57	-0.0036355122611204096	3.122502256758253e-17
6.58	-0.0038010561967519252	1.2836953722228372e-16
6.59	-0.003951129561893488	8.66277535815918e-17
6.6	-0.0040851570253676965	1.1828645701816853e-16
6.61	-0.004202628332812412	1.4669255393728875e-16
6.62	-0.0043031002345614855	7.654467337747661e-17
6.63	-0.0043861981428253115	9.107298248878237e-17
6.64	-0.0044516175120428636	1.214306433183765e-16
6.65	-0.004499124937383326	1.7607443281164592e-16
6.66	-0.004528558967515107	1.0711917464156784e-16
6.67	-0.004539830628898884	9.73613550891983e-17
6.68	-0.004532923660019522	1.5157146371347352e-16
6.69	-0.00450789445512596	6.505213034913027e-17
6.7	-0.004464871718210363	3.642919299551295e-17
6.71	-0.0044040558291067585	1.196959198423997e-16
6.72	-0.004325717924735575	9.71445146547012e-17
6.73	-0.004230198699646598	5.984795992119984e-17
6.74	-0.004117906931127561	1.3010426069826053e-16
6.75	-0.003989317735229304	1.0972125985553305e-16
6.76	-0.0038449705611214723	3.9898639947466563e-17
6.77	-0.0036854669322202954	6.158268339717665e-17
6.78	-0.003511467943525772	1.6717719873368675e-16
6.79	-0.003323691525556808	5.977342102184147e-17
6.8	-0.0031229094861878934	6.765421556309548e-17
6.81	-0.0029099443425518214	3.155028321932818e-17
6.82	-0.002685665955991883	1.249000902703301e-16
6.83	-0.002450987983805386	2.0816681711721685e-17
6.84	-0.002206864162227918	1.0408340855860843e-16
6.85	-0.001954284435754152	9.367506770274758e-17
6.86	-0.0016942709484776147	1.0089557359183726e-16
6.87	-0.001427873913653406	-2.0816681711721685e-17
6.88	-0.0011561673781452925	6.440160904563896e-17
6.89	-0.0008802448988091249	7.632783294297951e-17
6.9	-0.000601215148185336	3.8163916471489756e-17
6.91	-0.000320197467125926	1.1102230246251565e-16
6.92	-3.83173821606162e-5	4.683753385137379e-17
6.93	0.00024329789447818245	1.6653345369377348e-16
6.94	0.000523523964220422	1.3877787807814457e-17
6.95	0.0008012437229872917	-2.6725583551767684e-17
6.96	0.00107535180566858	7.047102362918965e-18
6.97	0.001344758976602663	-4.85722573273506e-17
6.98	0.0016083964486602008	-6.591949208711867e-17
6.99	0.0018652201138464552	-3.471982756839457e-17
7.0	0.0021142146687169877	-2.0816681711721685e-17
7.01	0.0023543976183469	-1.122599234775726e-17
7.02	0.002584823143106617	-4.163336342344337e-17
7.03	0.002804585813067641	1.0408340855860843e-17
7.04	0.003012824135494847	-2.7755575615628914e-17
7.05	0.0032087239215673746	-3.122502256758253e-17
7.06	0.003391521459216937	-6.938893903907228e-18
7.07	0.003560506479760292	-1.1449174941446927e-16
7.08	0.0037150249068490238	-2.7755575615628914e-17
7.09	0.0038544813771398123	-1.1449174941446927e-16
7.1	0.003978341523018056	-8.673617379884035e-17
7.11	0.004086134008667707	-7.632783294297951e-17
7.12	0.004177452311777477	-1.0408340855860843e-16
7.13	0.0042519562441982114	-1.6046192152785466e-16
7.14	0.0043093732059134755	-1.0755285551056204e-16
7.15	0.004349499167760201	-1.1188966420050406e-16
7.16	0.004372199379417874	-1.4224732503009818e-16
7.17	0.004377408800286718	-1.222980050563649e-16
7.18	0.004365132251980486	-1.5005358067199381e-16
7.19	0.004335444292269154	-1.249000902703301e-16
7.2	0.004288488811416774	-1.0061396160665481e-16
7.21	0.004224478352957351	-1.3877787807814457e-16
7.22	0.0041436931620526425	-1.249000902703301e-16
7.23	0.004046479965648448	-1.734723475976807e-16
7.24	0.0039332504897061134	-1.8041124150158794e-16
7.25	0.003804479719828356	-1.97758476261356e-16
7.26	0.003660703912602937	-1.8805444330113712e-16
7.27	0.0035025183659723458	-1.8041124150158794e-16
7.28	0.003330574957880497	-1.8188444355509998e-16
7.29	0.003145579463355159	-2.2724877535296173e-16
7.3	0.0029482886610499165	-2.0643209364124004e-16
7.31	0.0027395072410897024	-1.6306400674181987e-16
7.32	0.0025200845268349664	-1.734723475976807e-16
7.33	0.0022909110238997794	-2.4661382788154676e-16
7.34	0.0020529148104266363	-1.8772076525947813e-16
7.35	0.0018070577832264905	-1.9977647931863018e-16
7.36	0.001554331774948351	-2.0469737016526324e-16
7.37	0.0012957545579256793	-1.5612511283791264e-16
7.38	0.0010323657507784153	-1.7335630408390687e-16
7.39	0.0007652226442075218	-1.214306433183765e-16
7.4	0.0004953959627156394	-8.223207610181561e-17
7.41	0.0002239655792189467	-8.153200337090993e-17
7.42	-4.798380032992661e-5	-6.615814362000757e-17
7.43	-0.00031936696508923224	-1.6263032587282567e-16
7.44	-0.0005891025230047343	-1.3227266504323154e-16
7.45	-0.0008561172028221809	-4.5102810375396984e-17
7.46	-0.001119350117349255	-2.5426362065621676e-16
7.47	-0.0013777569710664433	-2.349233173715593e-16
7.48	-0.0016303141954298848	-2.3245294578089215e-16
7.49	-0.0018760229955237379	-1.249000902703301e-16
7.5	-0.002113913292097685	-1.8388068845354155e-16
7.51	-0.0023430475434626625	-2.1299755189452653e-16
7.52	-0.0025625244322248497	-1.5959455978986625e-16
7.53	-0.00277148240239145	-1.7612514890936277e-16
7.54	-0.0029691030330034848	-1.9755508247489657e-16
7.55	-0.0031546142351206296	-2.0122792321330962e-16
7.56	-0.003327293259704117	-1.3877787807814457e-16
7.57	-0.0034864695047151827	-1.5376983184895365e-16
7.58	-0.003631527110563161	-1.8258006936303257e-16
7.59	-0.0037619073338935366	-2.0159384144652348e-16
7.6	-0.0038771106906037227	-1.5576152394530373e-16
7.61	-0.003976698859904854	-1.7694179454963432e-16
7.62	-0.004060296342209109	-1.3530843112619095e-16
7.63	-0.004127591864613931	-1.5899888386970967e-16
7.64	-0.004178339528765242	-1.5959455978986625e-16
7.65	-0.004212359696911354	-1.2836953722228372e-16
7.66	-0.004229539613013131	-1.249000902703301e-16
7.67	-0.0042298337568244335	-1.4112627692440712e-16
7.68	-0.004213263929929099	-1.214306433183765e-16
7.69	-0.0041799190737841045	-8.673617379884035e-17
7.7	-0.004129954820881649	-1.214306433183765e-16
7.71	-0.004063592781207602	-7.632783294297951e-17
7.72	-0.003981119567216843	-8.609094645126939e-17
7.73	-0.003882885561582791	-7.965116671153176e-17
7.74	-0.0037693034329955404	-8.28918088886083e-17
7.75	-0.003640846406274779	-4.563877047277214e-17
7.76	-0.003498046294031128	-1.0061396160665481e-16
7.77	-0.0033414912980464576	-7.112366251504909e-17
7.78	-0.0031718235894484977	-4.85722573273506e-17
7.79	-0.0029897366776181454	-2.949029909160572e-17
7.8	-0.00279597257859422	-5.204170427930421e-17
7.81	-0.0025913187945234943	-3.8163916471489756e-17
7.82	-0.0023766051164317925	3.5151867311053464e-18
7.83	-0.0021527002632851927	-1.9104404608847117e-17
7.84	-0.0019205083709320846	7.790585532371427e-19
7.85	-0.0016809653451024462	-4.5102810375396984e-17
7.86	-0.0014350350931550716	-3.729655473350135e-17
7.87	-0.0011837056497236882	-3.122502256758253e-17
7.88	-0.000927985211817131	-2.9091346573448945e-17
7.89	-0.0006688980992626799	5.204170427930421e-17
7.9	-0.00040748065665370363	6.245004513516506e-17
7.91	-0.00014477711317931562	3.602939344440892e-17
7.92	0.00011816458315345299	3.138257069577183e-17
7.93	0.00038029694030495935	3.469446951953614e-17
7.94	0.0006405770893917466	6.591949208711867e-17
7.95	0.0008979709277243598	7.59110927329304e-18
7.96	0.0011514572212621707	-6.856731708023561e-18
7.97	0.0014000316502341108	-2.0816681711721685e-17
7.98	0.0016427107819277833	-6.938893903907228e-18
7.99	0.0018785359549564826	8.673617379884035e-18
8.0	0.0021065770596909103	2.2551405187698492e-17
8.01	0.002325936199975451	1.1836650163168407e-16
8.02	0.002535751221741136	1.3380918280955084e-16
8.03	0.0027351990946759444	1.537068337735016e-16
8.04	0.0029234991337182404	1.6647543193688656e-16
8.05	0.0030999160477911654	1.0479364568488116e-16
8.06	0.0032637628039019323	1.6599527013491178e-16
8.07	0.003414403295478957	1.3237769712869107e-16
8.08	0.0035512548046117763	1.431774201457426e-16
8.09	0.0036737902486951596	1.7251250044976398e-16
8.1	0.0037815402028437057	1.746653670341088e-16
8.11	0.0038740946903493218	1.4813528927447924e-16
8.12	0.003951104734384817	2.1139718901980794e-16
8.13	0.004012283665113385	1.714894633204931e-16
8.14	0.004057408177346104	2.0931572797466115e-16
8.15	0.004086319134883017	1.8987647734513012e-16
8.16	0.004098922118688694	1.7904148334675933e-16
8.17	0.0040951877170709895	2.0469737016526324e-16
8.18	0.004075151557061837	2.1510571102112408e-16
8.19	0.004038914077224946	1.6578065316190122e-16
8.2	0.003986640043143971	1.860310933483834e-16
8.21	0.003918557807863983	2.1292714228078602e-16
8.22	0.0038349583205678703	2.320870275476783e-16
8.23	0.0037361938877669013	1.902364001732642e-16
8.24	0.00362267669225822	1.9828787185338995e-16
8.25	0.003494877076060543	2.42218388629787e-16
8.26	0.0033533215944647537	2.172569629489132e-16
8.27	0.0031985908492381254	5.551115123125783e-17
8.28	0.003031317109883139	5.551115123125783e-17
8.29	0.002852181732686214	6.938893903907228e-18
8.3	0.00266191238807653	4.5102810375396984e-17
8.31	0.0024612801075668865	9.020562075079397e-17
8.32	0.002251096162243742	9.367506770274758e-17
8.33	0.0020322087854329016	9.73581787156461e-17
8.34	0.0018054997527634387	4.3261360748066136e-17
8.35	0.0015718808334046995	9.774760211314626e-18
8.36	0.0013322901267412111	1.1666015375944028e-16
8.37	0.0010876882991888888	5.0306980803327406e-17
8.38	0.000839054736230386	8.847089727481716e-17
8.39	0.0005873836250658399	9.6710833785707e-17
8.4	0.0003336799835277123	-6.245004513516506e-17
8.41	7.895565110420562e-5	-8.304988641238964e-17
8.42	-0.0001757747419580777	-1.444360581658033e-17
8.43	-0.0004294978114332609	-1.9081958235744878e-17
8.44	-0.0006812054457381936	8.912141857830846e-17
8.45	-0.0009298988064174144	1.1275702593849246e-16
8.46	-0.0011745922866394677	5.0306980803327406e-17
8.47	-0.0014143174120367103	6.852157730108388e-17
8.48	-0.0016481266684726676	1.4094628242311558e-16
8.49	-0.0018750972416319539	2.3525493077040938e-17
8.5	-0.0020943346536945002	6.422627322555732e-17
8.51	-0.002304976282787336	1.285033684279499e-17
8.52	-0.002506194751388886	3.5016342039492776e-17
8.53	-0.0026972011703991976	4.104213442625987e-17
8.54	-0.002877248226180807	2.2705565184098775e-17
8.55	-0.0030456330985141945	3.7706518679972434e-17
8.56	-0.0032017001980980953	1.9081958235744878e-17
8.57	-0.0033448437129570893	4.597017211338539e-17
8.58	-0.003474509953889676	3.0357660829594124e-17
8.59	-0.00359019948990175	4.640385298237959e-17
8.6	-0.0036914690654164008	-3.426078865054194e-17
8.61	-0.0037779332919229587	2.992397996059992e-17
8.62	-0.0038492661076405185	-5.204170427930421e-18
8.63	-0.003905201999693613	-1.5612511283791264e-17
8.64	-0.00394553698424974	-3.3068166260807885e-17
8.65	-0.0039701293410355845	4.60514872763218e-17
8.66	-0.003978900099626963	-1.3986208025063007e-17
8.67	-0.003971833275896768	-3.3393426912553537e-17
8.68	-0.003948975857997521	1.973247953923618e-17
8.69	-0.003910437542251535	-2.6454533008646308e-17
8.7	-0.0038563902203123633	-3.0357660829594124e-18
8.71	-0.0037870672199476012	5.843510896517967e-17
8.72	-0.0037027623027660224	-2.471388030203872e-17
8.73	-0.003603828423174964	-2.4135356799064034e-17
8.74	-0.003490676253793168	-2.1057239068741906e-17
8.75	-0.003363772483466106	-2.1210552032194935e-17
8.76	-0.0032236378949257534	-3.889024722376032e-17
8.77	-0.0030708452299994062	-3.948189973741745e-17
8.78	-0.0029060168511092065	-1.170303071573904e-17
8.79	-0.0027298222085973337	-7.28583859910259e-17
8.8	-0.002542975124174383	-4.85722573273506e-17
8.81	-0.0023462309015001214	-9.020562075079397e-17
8.82	-0.002140383275582816	-1.2836953722228372e-16
8.83	-0.0019262612133053424	-1.0408340855860843e-16
8.84	-0.0017047255779611328	-6.591949208711867e-17
8.85	-0.0014766656712093904	-8.673617379884035e-19
8.86	-0.0012429956663244576	-5.377642775528102e-17
8.87	-0.00100465094703239	-5.594483210025203e-17
8.88	-0.0007625843665810209	-1.9949319973733282e-17
8.89	-0.0005177624419914637	-2.7138935630027783e-17
8.9	-0.0002711614986724035	-4.7704895589362195e-17
8.91	-2.3763780764077952e-5	1.7564075194265172e-17
8.92	0.0002234464573120619	-2.6020852139652106e-18
8.93	0.00046948686256081934	-9.624496566471713e-17
8.94	0.0007133808828500309	1.452830911130576e-17
8.95	0.0009541616386158291	-2.2551405187698492e-17
8.96	0.0011908757515042552	-2.5587171270657905e-17
8.97	0.0014225871148072205	-5.2692225582795515e-17
8.98	0.0016483805908011281	-1.3877787807814457e-16
8.99	0.001867365620402451	-5.204170427930421e-18
9.0	0.0020786797309234883	-8.066464163292153e-17
9.01	0.0022814919281297814	-9.80118763926896e-17
9.02	0.002475005959279516	-8.066464163292153e-17
9.03	0.002658463434351308	-1.0061396160665481e-16
9.04	0.002831146793245816	-9.367506770274758e-17
9.05	0.002992382107371648	-6.591949208711867e-17
9.06	0.003141541704699208	-1.4224732503009818e-16
9.07	0.0032780466080760233	-1.214306433183765e-16
9.08	0.0034013687773542887	-1.0928757898653885e-16
9.09	0.003511033146667574	-1.231653667943533e-16
9.1	0.003606619449018784	-1.0408340855860843e-16
9.11	0.0036877638211940547	-1.5612511283791264e-16
9.12	0.003754160182895509	-1.0234868508263162e-16
9.13	0.0038055613848924537	-7.45931094670027e-17
9.14	0.003841780121908363	-1.0928757898653885e-16
9.15	0.0038626896069016686	-1.3877787807814457e-16
9.16	0.0038682240043507055	-1.457167719820518e-16
9.17	0.0038583786211064796	-1.3704315460216776e-16
9.18	0.0038332098543462003	-1.4224732503009818e-16
9.19	0.0037928348971202515	-1.0061396160665481e-16
9.2	0.003737431202947325	-1.5005358067199381e-16
9.21	0.003667235711867542	-1.1275702593849246e-17
9.22	0.003582543841303496	-1.0408340855860843e-16
9.23	0.003483708246013111	-2.688821387764051e-17
9.24	0.0033711373523222232	-3.903127820947816e-17
9.25	0.003245293672718086	-5.0306980803327406e-17
9.26	0.0031066919077511537	-4.2500725161431774e-17
9.27	0.0029558968430188504	-1.0495077029659683e-16
9.28	0.002793521049819201	-8.673617379884035e-19
9.29	0.002620222398822777	6.245004513516506e-17
9.3	0.0024367013968462897	0.0
9.31	0.0022436983574971956	7.632783294297951e-17
9.32	0.002041990417108881	7.28583859910259e-17
9.33	0.0018323884079827933	3.382710778154774e-17
9.34	0.0016157336015072017	1.7455654977016621e-16
9.35	0.001392894334222068	1.3617579286417936e-16
9.36	0.0011647625303509534	6.360963323995619e-17
9.37	0.0009322501347131806	1.132457639490582e-16
9.38	0.0006962854702686001	7.112366251504909e-17
9.39	0.00045780953483258967	6.613633252161577e-17
9.4	0.00021777225171784598	1.1470858984896637e-16
9.41	-2.287131076892606e-5	9.050377634822748e-17
9.42	-0.00026316473594613626	1.249000902703301e-16
9.43	-0.00050215405641371	1.022673699196952e-16
9.44	-0.000738891537682535	1.0408340855860843e-16
9.45	-0.0009724394327860074	1.1635606893137598e-16
9.46	-0.0012018736930142254	1.9192919551835191e-16
9.47	-0.0014262876201038078	1.3248950547772864e-16
9.48	-0.001644795445463991	1.5569143196891844e-16
9.49	-0.0018565358223274306	4.597017211338539e-17
9.5	-0.002060675217071879	1.1752751549742868e-16
9.51	-0.002256411186380991	1.196959198423997e-16
9.52	-0.002442975527372669	8.500145032286355e-17
9.53	-0.002619637288347649	1.0408340855860843e-16
9.54	-0.0027857056283762003	1.491862189340054e-16
9.55	-0.002940532514550863	1.4224732503009818e-16
9.56	-0.0030835152463940165	1.1796119636642288e-16
9.57	-0.0032140987976032598	1.2663481374630692e-16
9.58	-0.003331777966053476	7.784571598445922e-17
9.59	-0.003436099323744765	4.96564594998361e-17
9.6	-0.0035266629591909314	6.657001339060997e-17
9.61	-0.0036031240055680556	4.597017211338539e-17
9.62	-0.0036651939488078766	1.214306433183765e-16
9.63	-0.003712641710691751	7.28583859910259e-17
9.64	-0.0037452945029048824	-6.5052130349130266e-18
9.65	-0.0037630384489190285	8.066464163292153e-17
9.66	-0.003765818971497137	1.1882855810441129e-16
9.67	-0.003753640944545184	1.0148132334464322e-16
9.68	-0.003726568608972027	1.1535911115245767e-16
9.69	-0.0036847252531530227	1.1882855810441129e-16
9.7	-0.003628292659528404	6.071532165918825e-17
9.71	-0.0035575103197863257	2.42861286636753e-17
9.72	-0.003472674422005379	5.421010862427522e-17
9.73	-0.0033741366140197515	2.6237692574149207e-17
9.74	-0.003262302548163506	1.233822072288504e-16
9.75	-0.003137630213401201	6.368332510636732e-17
9.76	-0.0030006280616970632	1.245443364324833e-16
9.77	-0.0028518529362758136	1.0342611099153909e-16
9.78	-0.0026919078102107313	3.192467178201458e-17
9.79	-0.0025214393445111335	3.7948770102887164e-17
9.8	-0.0023411352755925603	-2.9002408113987244e-18
9.81	-0.002151721642674463	1.734723475976807e-18
9.82	-0.0019539598662724404	2.992397996059992e-17
9.83	-0.0017486436895345738	-3.9898639947466563e-17
9.84	-0.0015365959946970168	6.03900610074426e-17
9.85	-0.0013186655074166748	-4.3964398094287205e-17
9.86	-0.0010957234021715663	3.415236843329339e-17
9.87	-0.0008686598222944993	2.6020852139652106e-17
9.88	-0.0006383803285292984	9.107298248878237e-18
9.89	-0.00040580229026875546	4.423544863740858e-17
9.9	-0.0001718512338424404	-2.3418766925686896e-17
9.91	6.254283762130615e-5	1.9949319973733282e-17
9.92	0.0002964491381373356	1.8350121769317163e-17
9.93	0.0005289397919518001	-3.1008182133085427e-17
9.94	0.0007590935111356873	-1.3877787807814457e-17
9.95	0.0009859992431211244	1.6479873021779667e-17
9.96	0.0012087597737523179	3.621235256101585e-17
9.97	0.0014264952716164182	-1.5178830414797062e-17
9.98	0.0016383467596671134	-1.9949319973733282e-17
9.99	0.0018434795004545544	-2.6020852139652106e-17
10.0	0.0020410862816376183	-7.00271783648284e-17

